Strongly unimodal systems

We investigate the property for an input-output system to map unimodal inputs to unimodal outputs. As a first step, we analyse this property for linear time-invariant (LTI) systems, static nonlinearities, and interconnections of those. In particular, we show how unimodality is closely related to the concepts of positivity, monotonicity, and total positivity.

==> MSD.txt <==
   0.0000000e+00   0.0000000e+00
   3.1415927e-02   3.0421348e-02
   6.2831853e-02   5.6970274e-02
   9.4247780e-02   7.7208146e-02
   1.2566371e-01   8.9379919e-02
   1.5707963e-01   9.2562122e-02
   1.8849556e-01   8.6726125e-02
   2.1991149e-01   7.2713228e-02
   2.5132741e-01   5.2126680e-02
   2.8274334e-01   2.7153618e-02
   3.1415927e-01   3.3624450e-04
   3.4557519e-01  -2.5684135e-02
   3.7699112e-01  -4.8424707e-02
   4.0840704e-01  -6.5795504e-02
   4.3982297e-01  -7.6288657e-02
   4.7123890e-01  -7.9105700e-02
   5.0265482e-01  -7.4212570e-02
   5.3407075e-01  -6.2319251e-02
   5.6548668e-01  -4.4788348e-02
   5.9690260e-01  -2.3483588e-02
   6.2831853e-01  -5.7472887e-04
   6.5973446e-01   2.1680999e-02
   6.9115038e-01   4.1159114e-02
   7.2256631e-01   5.6068506e-02
   7.5398224e-01   6.5113726e-02
   7.8539816e-01   6.7604491e-02
   8.1681409e-01   6.3503493e-02
   8.4823002e-01   5.3409792e-02
   8.7964594e-01   3.8481411e-02
   9.1106187e-01   2.0306455e-02
   9.4247780e-01   7.3676649e-04
   9.7389372e-01  -1.8298677e-02
   1.0053096e+00  -3.4982043e-02
   1.0367256e+00  -4.7778375e-02
   1.0681415e+00  -5.5574768e-02
   1.0995574e+00  -5.7774555e-02
   1.1309734e+00  -5.4338843e-02
   1.1623893e+00  -4.5773008e-02
   1.1938052e+00  -3.3061161e-02
   1.2252211e+00  -1.7556510e-02
   1.2566371e+00  -8.3954110e-04
   1.2880530e+00   1.5441315e-02
   1.3194689e+00   2.9730636e-02
   1.3508848e+00   4.0713020e-02
   1.3823008e+00   4.7432421e-02
   1.4137167e+00   4.9373165e-02
   1.4451326e+00   4.6496024e-02
   1.4765485e+00   3.9227261e-02
   1.5079645e+00   2.8403154e-02
   1.5393804e+00   1.5176730e-02
   1.5707963e+00   8.9685678e-04
   1.6022123e+00  -1.3027801e-02
   1.6336282e+00  -2.5266374e-02
   1.6650441e+00  -3.4691634e-02
   1.6964600e+00  -4.0482323e-02
   1.7278760e+00  -4.2192826e-02
   1.7592919e+00  -3.9784501e-02
   1.7907078e+00  -3.3616813e-02
   1.8221237e+00  -2.4400380e-02
   1.8535397e+00  -1.3117637e-02
   1.8849556e+00  -9.1975727e-04
   1.9163715e+00   1.0989505e-02
   1.9477874e+00   2.1471435e-02
   1.9792034e+00   2.9560082e-02
   2.0106193e+00   3.4549999e-02
   2.0420352e+00   3.6056167e-02
   2.0734512e+00   3.4041188e-02
   2.1048671e+00   2.8808136e-02
   2.1362830e+00   2.0960824e-02
   2.1676989e+00   1.1336313e-02
   2.1991149e+00   9.1703661e-04
   2.2305308e+00  -9.2683672e-03
   2.2619467e+00  -1.8245612e-02
   2.2933626e+00  -2.5186967e-02
   2.3247786e+00  -2.9486492e-02
   2.3561945e+00  -3.0811567e-02
   2.3876104e+00  -2.9126493e-02
   2.4190263e+00  -2.4686750e-02
   2.4504423e+00  -1.8005370e-02
   2.4818582e+00  -9.7955347e-03
   2.5132741e+00  -8.9565971e-04
   2.5446900e+00   7.8152743e-03
   2.5761060e+00   1.5503679e-02
   2.6075219e+00   2.1460282e-02
   2.6389378e+00   2.5164634e-02
   2.6703538e+00   2.6329421e-02
   2.7017697e+00   2.4920940e-02
   2.7331856e+00   2.1154504e-02
   2.7646015e+00   1.5465995e-02
   2.7960175e+00   8.4630305e-03
   2.8274334e+00   8.6110823e-04
   2.8588493e+00  -6.5886861e-03
   2.8902652e+00  -1.3173155e-02
   2.9216812e+00  -1.8284547e-02
   2.9530971e+00  -2.1475859e-02
   2.9845130e+00  -2.2498943e-02
   3.0159289e+00  -2.1322267e-02
   3.0473449e+00  -1.8127254e-02
   3.0787608e+00  -1.3284217e-02
   3.1101767e+00  -7.3108245e-03
   3.1415927e+00  -8.1766456e-04
   3.1730086e+00   5.5534723e-03
   3.2044245e+00   1.1192403e-02
   3.2358404e+00   1.5578375e-02
   3.2672564e+00   1.8327485e-02
   3.2986723e+00   1.9225436e-02
   3.3300882e+00   1.8242950e-02
   3.3615041e+00   1.5532862e-02
   3.3929201e+00   1.1409761e-02
   3.4243360e+00   6.3146709e-03
   3.4557519e+00   7.6864458e-04
   3.4871678e+00  -4.6799273e-03
   3.5185838e+00  -9.5090053e-03
   3.5499997e+00  -1.3272393e-02
   3.5814156e+00  -1.5640389e-02
   3.6128316e+00  -1.6427958e-02
   3.6442475e+00  -1.5608083e-02
   3.6756634e+00  -1.3309486e-02
   3.7070793e+00  -9.7994059e-03
   3.7384953e+00  -5.4535609e-03
   3.7699112e+00  -7.1658812e-04
   3.8013271e+00   3.9429359e-03
   3.8327430e+00   8.0783897e-03
   3.8641590e+00   1.1307467e-02
   3.8955749e+00   1.3347029e-02
   3.9269908e+00   1.4037321e-02
   3.9584067e+00   1.3353552e-02
   3.9898227e+00   1.1404112e-02
   4.0212386e+00   8.4160009e-03
   4.0526545e+00   4.7092944e-03
   4.0840704e+00   6.6341448e-04
   4.1154864e+00  -3.3212663e-03
   4.1469023e+00  -6.8626557e-03
   4.1783182e+00  -9.6331962e-03
   4.2097342e+00  -1.1389744e-02
   4.2411501e+00  -1.1994390e-02
   4.2725660e+00  -1.1424492e-02
   4.3039819e+00  -9.7712938e-03
   4.3353979e+00  -7.2276113e-03
   4.3668138e+00  -4.0661073e-03
   4.3982297e+00  -6.1054915e-04
   4.4296456e+00   2.7969728e-03
   4.4610616e+00   5.8295770e-03
   4.4924775e+00   8.2066210e-03
   4.5238934e+00   9.7193148e-03
   4.5553093e+00   1.0248619e-02
   4.5867253e+00   9.7739422e-03
   4.6181412e+00   8.3720762e-03
   4.6495571e+00   6.2067884e-03
   4.6809731e+00   3.5103484e-03
   4.7123890e+00   5.5902679e-04
   4.7438049e+00  -2.3548884e-03
   4.7752208e+00  -4.9517537e-03
   4.8066368e+00  -6.9911267e-03
   4.8380527e+00  -8.2937245e-03
   4.8694686e+00  -8.7568084e-03
   4.9008845e+00  -8.3617173e-03
   4.9323005e+00  -7.1730656e-03
   4.9637164e+00  -5.3299411e-03
   4.9951323e+00  -3.0301982e-03
   5.0265482e+00  -5.0957472e-04
   5.0579642e+00   1.9821974e-03
   5.0893801e+00   4.2058898e-03
   5.1207960e+00   5.9555068e-03
   5.1522120e+00   7.0771079e-03
   5.1836279e+00   7.4820326e-03
   5.2150438e+00   7.1534252e-03
   5.2464597e+00   6.1456386e-03
   5.2778757e+00   4.5767937e-03
   5.3092916e+00   2.6154250e-03
   5.3407075e+00   4.6268040e-04
   5.3721234e+00  -1.6680714e-03
   5.4035394e+00  -3.5721800e-03
   5.4349553e+00  -5.0731647e-03
   5.4663712e+00  -6.0388503e-03
   5.4977871e+00  -6.3927336e-03
   5.5292031e+00  -6.1196342e-03
   5.5606190e+00  -5.2652604e-03
   5.5920349e+00  -3.9299216e-03
   5.6234508e+00  -2.2571733e-03
   5.6548668e+00  -4.1864580e-04
   5.6862827e+00   1.4033635e-03
   5.7176986e+00   3.0337868e-03
   5.7491146e+00   4.3214332e-03
   5.7805305e+00   5.1528194e-03
   5.8119464e+00   5.4619395e-03
   5.8433623e+00   5.2351576e-03
   5.8747783e+00   4.5109017e-03
   5.9061942e+00   3.3743507e-03
   5.9376101e+00   1.9477799e-03
   5.9690260e+00   3.7763101e-04
   6.0004420e+00  -1.1803475e-03
   6.0318579e+00  -2.5763970e-03
   6.0632738e+00  -3.6809946e-03
   6.0946897e+00  -4.3967093e-03
   6.1261057e+00  -4.6665983e-03
   6.1575216e+00  -4.4784419e-03
   6.1889375e+00  -3.8645381e-03
   6.2203535e+00  -2.8972133e-03
   6.2517694e+00  -1.6806145e-03
   6.2831853e+00  -3.3968911e-04
   6.3146012e+00   9.9249894e-04
   6.3460172e+00   2.1878431e-03
   6.3774331e+00   3.1353860e-03
   6.4088490e+00   3.7514810e-03
   6.4402649e+00   3.9870090e-03
   6.4716809e+00   3.8310431e-03
   6.5030968e+00   3.3107210e-03
   6.5345127e+00   2.4874525e-03
   6.5659286e+00   1.4499414e-03
   6.5973446e+00   3.0479389e-04
   6.6287605e+00  -8.3430854e-04
   6.6601764e+00  -1.8577829e-03
   6.6915924e+00  -2.6705777e-03
   6.7230083e+00  -3.2008836e-03
   6.7544242e+00  -3.4063342e-03
   6.7858401e+00  -3.2771781e-03
   6.8172561e+00  -2.8362100e-03
   6.8486720e+00  -2.1355677e-03
   6.8800879e+00  -1.2507998e-03
   6.9115038e+00  -2.7286181e-04
   6.9429198e+00   7.0112532e-04
   6.9743357e+00   1.5774252e-03
   7.0057516e+00   2.2746141e-03
   7.0371675e+00   2.7310467e-03
   7.0685835e+00   2.9101846e-03
   7.0999994e+00   2.8033413e-03
   7.1314153e+00   2.4296574e-03
   7.1628313e+00   1.8333959e-03
   7.1942472e+00   1.0788994e-03
   7.2256631e+00   2.4376916e-04
   7.2570790e+00  -5.8902342e-04
   7.2884950e+00  -1.3392983e-03
   7.3199109e+00  -1.9373070e-03
   7.3513268e+00  -2.3301316e-03
   7.3827427e+00  -2.4862630e-03
   7.4141587e+00  -2.3979761e-03
   7.4455746e+00  -2.0813379e-03
   7.4769905e+00  -1.5739236e-03
   7.5084064e+00  -9.3053078e-04
   7.5398224e+00  -2.1736559e-04
   7.5712383e+00   4.9468964e-04
   7.6026542e+00   1.1370518e-03
   7.6340701e+00   1.6499748e-03
   7.6654861e+00   1.9880340e-03
   7.6969020e+00   2.1240603e-03
   7.7283179e+00   2.0511937e-03
   7.7597339e+00   1.7829168e-03
   7.7911498e+00   1.3511256e-03
   7.8225657e+00   8.0248691e-04
   7.8539816e+00   1.9348440e-04
   7.8853976e+00  -4.1532834e-04
   7.9168135e+00  -9.6528871e-04
   7.9482294e+00  -1.4052198e-03
   7.9796453e+00  -1.6961303e-03
   8.0110613e+00  -1.8145955e-03
   8.0424772e+00  -1.7545327e-03
   8.0738931e+00  -1.5272514e-03
   8.1053090e+00  -1.1598252e-03
   8.1367250e+00  -6.9199563e-04
   8.1681409e+00  -1.7195050e-04
   8.1995568e+00   3.4858097e-04
   8.2309728e+00   8.1942253e-04
   8.2623887e+00   1.1967382e-03
   8.2938046e+00   1.4470603e-03
   8.3252205e+00   1.5501940e-03
   8.3566365e+00   1.5007531e-03
   8.3880524e+00   1.3082207e-03
   8.4194683e+00   9.9557567e-04
   8.4508842e+00   5.9666102e-04
   8.4823002e+00   1.5258637e-04
   8.5137161e+00  -2.9245816e-04
   8.5451320e+00  -6.9555571e-04
   8.5765479e+00  -1.0191590e-03
   8.6079639e+00  -1.2345423e-03
   8.6393798e+00  -1.3242973e-03
   8.6707957e+00  -1.2836600e-03
   8.7022117e+00  -1.1205792e-03
   8.7336276e+00  -8.5455704e-04
   8.7650435e+00  -5.1441263e-04
   8.7964594e+00  -1.3521650e-04
   8.8278754e+00   2.4528220e-04
   8.8592913e+00   5.9037629e-04
   8.8907072e+00   8.6790564e-04
   8.9221231e+00   1.0532156e-03
   8.9535391e+00   1.1313010e-03
   8.9849550e+00   1.0979531e-03
   9.0163709e+00   9.5983194e-04
   9.0477868e+00   7.3348800e-04
   9.0792028e+00   4.4346150e-04
   9.1106187e+00   1.1967049e-04
   9.1420346e+00  -2.0563853e-04
   9.1734505e+00  -5.0107011e-04
   9.2048665e+00  -7.3907891e-04
   9.2362824e+00  -8.9850507e-04
   9.2676983e+00  -9.6641581e-04
   9.2991143e+00  -9.3909724e-04
   9.3305302e+00  -8.2212713e-04
   9.3619461e+00  -6.2955005e-04
   9.3933620e+00  -3.8226210e-04
   9.4247780e+00  -1.0578535e-04
   9.4561939e+00   1.7233469e-04
   9.4876098e+00   4.2524607e-04
   9.5190257e+00   6.2935651e-04
   9.5504417e+00   7.6650616e-04
   9.5818576e+00   8.2554946e-04
   9.6132735e+00   8.0321234e-04
   9.6446894e+00   7.0416421e-04
   9.6761054e+00   5.4032236e-04
   9.7075213e+00   3.2947939e-04
   9.7389372e+00   9.3406887e-05
   9.7703532e+00  -1.4436566e-04
   9.8017691e+00  -3.6087262e-04
   9.8331850e+00  -5.3590794e-04
   9.8646009e+00  -6.5388688e-04
   9.8960169e+00  -7.0520498e-04
   9.9274328e+00  -6.8697861e-04
   9.9588487e+00  -6.0311500e-04
   9.9902646e+00  -4.6372570e-04
   1.0021681e+01  -2.8396028e-04
   1.0053096e+01  -8.2390641e-05
   1.0084512e+01   1.2088454e-04
   1.0115928e+01   3.0622384e-04
   1.0147344e+01   4.5632167e-04
   1.0178760e+01   5.5780374e-04
   1.0210176e+01   6.0239427e-04
   1.0241592e+01   5.8755578e-04
   1.0273008e+01   5.1655619e-04
   1.0304424e+01   3.9797433e-04
   1.0335840e+01   2.4470898e-04
   1.0367256e+01   7.2602287e-05
   1.0398672e+01  -1.0117791e-04
   1.0430088e+01  -2.5983345e-04
   1.0461504e+01  -3.8854323e-04
   1.0492919e+01  -4.7583022e-04
   1.0524335e+01  -5.1456409e-04
   1.0555751e+01  -5.0251386e-04
   1.0587167e+01  -4.4241140e-04
   1.0618583e+01  -3.4153462e-04
   1.0649999e+01  -2.1086562e-04
   1.0681415e+01  -6.3917752e-05
   1.0712831e+01   8.4644831e-05
   1.0744247e+01   2.2045590e-04
   1.0775663e+01   3.3082236e-04
   1.0807079e+01   4.0589564e-04
   1.0838495e+01   4.3953280e-04


==> MSD_int.txt <==
   0.0000000e+00   0.0000000e+00
   3.1415927e-02   4.8435788e-04
   6.2831853e-02   1.8707140e-03
   9.4247780e-02   3.9975749e-03
   1.2566371e-01   6.6370830e-03
   1.5707963e-01   9.5190262e-03
   1.8849556e-01   1.2358187e-02
   2.1991149e-01   1.4882292e-02
   2.5132741e-01   1.6857849e-02
   2.8274334e-01   1.8111447e-02
   3.1415927e-01   1.8544613e-02
   3.4557519e-01   1.8140977e-02
   3.7699112e-01   1.6965316e-02
   4.0840704e-01   1.5154801e-02
   4.3982297e-01   1.2903536e-02
   4.7123890e-01   1.0442097e-02
   5.0265482e-01   8.0141816e-03
   5.3407075e-01   5.8527199e-03
   5.6548668e-01   4.1577610e-03
   5.9690260e-01   3.0782125e-03
   6.2831853e-01   2.6990723e-03
   6.5973446e-01   3.0352145e-03
   6.9115038e-01   4.0321246e-03
   7.2256631e-01   5.5732991e-03
   7.5398224e-01   7.4933894e-03
   7.8539816e-01   9.5956464e-03
   8.1681409e-01   1.1671851e-02
   8.4823002e-01   1.3522736e-02
   8.7964594e-01   1.4976907e-02
   9.1106187e-01   1.5906503e-02
   9.4247780e-01   1.6238167e-02
   9.7389372e-01   1.5958430e-02
   1.0053096e+00   1.5113158e-02
   1.0367256e+00   1.3801297e-02
   1.0681415e+00   1.2163696e-02
   1.0995574e+00   1.0368236e-02
   1.1309734e+00   8.5928205e-03
   1.1623893e+00   7.0079174e-03
   1.1938052e+00   5.7603647e-03
   1.2252211e+00   4.9599497e-03
   1.2566371e+00   4.6699758e-03
   1.2880530e+00   4.9025997e-03
   1.3194689e+00   5.6192420e-03
   1.3508848e+00   6.7358735e-03
   1.3823008e+00   8.1325190e-03
   1.4137167e+00   9.6659301e-03
   1.4451326e+00   1.1184109e-02
   1.4765485e+00   1.2541228e-02
   1.5079645e+00   1.3611488e-02
   1.5393804e+00   1.4300625e-02
   1.5707963e+00   1.4554017e-02
   1.6022123e+00   1.4360723e-02
   1.6336282e+00   1.3753185e-02
   1.6650441e+00   1.2802759e-02
   1.6964600e+00   1.1611639e-02
   1.7278760e+00   1.0302051e-02
   1.7592919e+00   9.0038585e-03
   1.7907078e+00   7.8418092e-03
   1.8221237e+00   6.9236741e-03
   1.8535397e+00   6.3303859e-03
   1.8849556e+00   6.1090703e-03
   1.9163715e+00   6.2695503e-03
   1.9477874e+00   6.7845532e-03
   1.9792034e+00   7.5934859e-03
   2.0106193e+00   8.6093048e-03
   2.0420352e+00   9.7277218e-03
   2.0734512e+00   1.0837787e-02
   2.1048671e+00   1.1832787e-02
   2.1362830e+00   1.2620397e-02
   2.1676989e+00   1.3131132e-02
   2.1991149e+00   1.3324339e-02
   2.2305308e+00   1.3191220e-02
   2.2619467e+00   1.2754694e-02
   2.2933626e+00   1.2066213e-02
   2.3247786e+00   1.1199912e-02
   2.3561945e+00   1.0244775e-02
   2.3876104e+00   9.2955896e-03
   2.4190263e+00   8.4436411e-03
   2.4504423e+00   7.7680203e-03
   2.4818582e+00   7.3283804e-03
   2.5132741e+00   7.1597890e-03
   2.5446900e+00   7.2701097e-03
   2.5761060e+00   7.6400853e-03
   2.6075219e+00   8.2260324e-03
   2.6389378e+00   8.9648066e-03
   2.6703538e+00   9.7804891e-03
   2.7017697e+00   1.0592098e-02
   2.7331856e+00   1.1321548e-02
   2.7646015e+00   1.1901086e-02
   2.7960175e+00   1.2279502e-02
   2.8274334e+00   1.2426549e-02
   2.8588493e+00   1.2335213e-02
   2.8902652e+00   1.2021669e-02
   2.9216812e+00   1.1523003e-02
   2.9530971e+00   1.0892994e-02
   2.9845130e+00   1.0196417e-02
   3.0159289e+00   9.5024549e-03
   3.0473449e+00   8.8779018e-03
   3.0787608e+00   8.3807960e-03
   3.1101767e+00   8.0550996e-03
   3.1415927e+00   7.9268972e-03
   3.1730086e+00   8.0024351e-03
   3.2044245e+00   8.2681329e-03
   3.2358404e+00   8.6925052e-03
   3.2672564e+00   9.2297500e-03
   3.2986723e+00   9.8246044e-03
   3.3300882e+00   1.0417964e-02
   3.3615041e+00   1.0952694e-02
   3.3929201e+00   1.1379080e-02
   3.4243360e+00   1.1659384e-02
   3.4557519e+00   1.1771111e-02
   3.4871678e+00   1.1708709e-02
   3.5185838e+00   1.1483577e-02
   3.5499997e+00   1.1122442e-02
   3.5814156e+00   1.0664311e-02
   3.6128316e+00   1.0156333e-02
   3.6442475e+00   9.6490004e-03
   3.6756634e+00   9.1911825e-03
   3.7070793e+00   8.8254657e-03
   3.7384953e+00   8.5842440e-03
   3.7699112e+00   8.4869126e-03
   3.8013271e+00   8.5384006e-03
   3.8327430e+00   8.7291437e-03
   3.8641590e+00   9.0364542e-03
   3.8955749e+00   9.4271127e-03
   3.9269908e+00   9.8608955e-03
   3.9584067e+00   1.0294667e-02
   3.9898227e+00   1.0686628e-02
   4.0212386e+00   1.1000299e-02
   4.0526545e+00   1.1207875e-02
   4.0840704e+00   1.1292634e-02
   4.1154864e+00   1.1250206e-02
   4.1469023e+00   1.1088614e-02
   4.1783182e+00   1.0827115e-02
   4.2097342e+00   1.0493998e-02
   4.2411501e+00   1.0123579e-02
   4.2725660e+00   9.7527082e-03
   4.3039819e+00   9.4171375e-03
   4.3353979e+00   9.1481130e-03
   4.3668138e+00   8.9695011e-03
   4.3982297e+00   8.8957177e-03
   4.4296456e+00   8.9306307e-03
   4.4610616e+00   9.0675142e-03
   4.4924775e+00   9.2900234e-03
   4.5238934e+00   9.5740682e-03
   4.5553093e+00   9.8903732e-03
   4.5867253e+00   1.0207460e-02
   4.6181412e+00   1.0494748e-02
   4.6495571e+00   1.0725474e-02
   4.6809731e+00   1.0879154e-02
   4.7123890e+00   1.0943361e-02
   4.7438049e+00   1.0914675e-02
   4.7752208e+00   1.0798733e-02
   4.8066368e+00   1.0609407e-02
   4.8380527e+00   1.0367210e-02
   4.8694686e+00   1.0097118e-02
   4.9008845e+00   9.8260200e-03
   4.9323005e+00   9.5800721e-03
   4.9637164e+00   9.3821974e-03
   4.9951323e+00   9.2499771e-03
   5.0265482e+00   9.1941224e-03
   5.0579642e+00   9.2176537e-03
   5.0893801e+00   9.3158484e-03
   5.1207960e+00   9.4769347e-03
   5.1522120e+00   9.6834443e-03
   5.1836279e+00   9.9140721e-03
   5.2150438e+00   1.0145848e-02
   5.2464597e+00   1.0356400e-02
   5.2778757e+00   1.0526096e-02
   5.3092916e+00   1.0639847e-02
   5.3407075e+00   1.0688420e-02
   5.3721234e+00   1.0669151e-02
   5.4035394e+00   1.0585995e-02
   5.4349553e+00   1.0448942e-02
   5.4663712e+00   1.0272864e-02
   5.4977871e+00   1.0075938e-02
   5.5292031e+00   9.8777842e-03
   5.5606190e+00   9.6975363e-03
   5.5920349e+00   9.5520100e-03
   5.6234508e+00   9.4541553e-03
   5.6548668e+00   9.4119274e-03
   5.6862827e+00   9.4276754e-03
   5.7176986e+00   9.4980886e-03
   5.7491146e+00   9.6146910e-03
   5.7805305e+00   9.7648175e-03
   5.8119464e+00   9.9329645e-03
   5.8433623e+00   1.0102371e-02
   5.8747783e+00   1.0256673e-02
   5.9061942e+00   1.0381469e-02
   5.9376101e+00   1.0465644e-02
   5.9690260e+00   1.0502344e-02
   6.0004420e+00   1.0489501e-02
   6.0318579e+00   1.0429884e-02
   6.0632738e+00   1.0330685e-02
   6.0946897e+00   1.0202687e-02
   6.1261057e+00   1.0059116e-02
   6.1575216e+00   9.9142882e-03
   6.1889375e+00   9.7821995e-03
   6.2203535e+00   9.6751844e-03
   6.2517694e+00   9.6027800e-03
   6.2831853e+00   9.5708931e-03
   6.3146012e+00   9.5813434e-03
   6.3460172e+00   9.6318145e-03
   6.3774331e+00   9.7162050e-03
   6.4088490e+00   9.8253335e-03
   6.4402649e+00   9.9479187e-03
   6.4716809e+00   1.0071732e-02
   6.5030968e+00   1.0184803e-02
   6.5345127e+00   1.0276568e-02
   6.5659286e+00   1.0338844e-02
   6.5973446e+00   1.0366541e-02
   6.6287605e+00   1.0358060e-02
   6.6601764e+00   1.0315336e-02
   6.6915924e+00   1.0243546e-02
   6.7230083e+00   1.0150507e-02
   6.7544242e+00   1.0045842e-02
   6.7858401e+00   9.9399964e-03
   6.8172561e+00   9.8432065e-03
   6.8486720e+00   9.7645196e-03
   6.8800879e+00   9.7109584e-03
   6.9115038e+00   9.6869074e-03
   6.9429198e+00   9.6937714e-03
   6.9743357e+00   9.7299330e-03
   7.0057516e+00   9.7910013e-03
   7.0371675e+00   9.8703212e-03
   7.0685835e+00   9.9596844e-03
   7.0999994e+00   1.0050169e-02
   7.1314153e+00   1.0133020e-02
   7.1628313e+00   1.0200491e-02
   7.1942472e+00   1.0246554e-02
   7.2256631e+00   1.0267434e-02
   7.2570790e+00   1.0261896e-02
   7.2884950e+00   1.0231292e-02
   7.3199109e+00   1.0179346e-02
   7.3513268e+00   1.0111724e-02
   7.3827427e+00   1.0035427e-02
   7.4141587e+00   9.9580753e-03
   7.4455746e+00   9.8871563e-03
   7.4769905e+00   9.8293048e-03
   7.5084064e+00   9.7896917e-03
   7.5398224e+00   9.7715701e-03
   7.5712383e+00   9.7760218e-03
   7.6026542e+00   9.8019195e-03
   7.6340701e+00   9.8461043e-03
   7.6654861e+00   9.9037528e-03
   7.6969020e+00   9.9688933e-03
   7.7283179e+00   1.0035017e-02
   7.7597339e+00   1.0095721e-02
   7.7911498e+00   1.0145323e-02
   7.8225657e+00   1.0179387e-02
   7.8539816e+00   1.0195111e-02
   7.8853976e+00   1.0191547e-02
   7.9168135e+00   1.0169634e-02
   7.9482294e+00   1.0132053e-02
   7.9796453e+00   1.0082908e-02
   8.0110613e+00   1.0027294e-02
   8.0424772e+00   9.9707692e-03
   8.0738931e+00   9.9188098e-03
   8.1053090e+00   9.8762813e-03
   8.1367250e+00   9.8469902e-03
   8.1681409e+00   9.8333499e-03
   8.1995568e+00   9.8361908e-03
   8.2309728e+00   9.8547293e-03
   8.2623887e+00   9.8866936e-03
   8.2938046e+00   9.9285880e-03
   8.3252205e+00   9.9760685e-03
   8.3566365e+00   1.0024387e-02
   8.3880524e+00   1.0068860e-02
   8.4194683e+00   1.0105323e-02
   8.4508842e+00   1.0130508e-02
   8.4823002e+00   1.0142338e-02
   8.5137161e+00   1.0140086e-02
   8.5451320e+00   1.0124404e-02
   8.5765479e+00   1.0097218e-02
   8.6079639e+00   1.0061505e-02
   8.6393798e+00   1.0020970e-02
   8.6707957e+00   9.9796672e-03
   8.7022117e+00   9.9416014e-03
   8.7336276e+00   9.9103404e-03
   8.7650435e+00   9.8886864e-03
   8.7964594e+00   9.8784288e-03
   8.8278754e+00   9.8802038e-03
   8.8592913e+00   9.8934680e-03
   8.8907072e+00   9.9165880e-03
   8.9221231e+00   9.9470310e-03
   8.9535391e+00   9.9816368e-03
   8.9849550e+00   1.0016942e-02
   9.0163709e+00   1.0049523e-02
   9.0477868e+00   1.0076323e-02
   9.0792028e+00   1.0094940e-02
   9.1106187e+00   1.0103832e-02
   9.1420346e+00   1.0102444e-02
   9.1734505e+00   1.0091226e-02
   9.2048665e+00   1.0071564e-02
   9.2362824e+00   1.0045614e-02
   9.2676983e+00   1.0016071e-02
   9.2991143e+00   9.9858929e-03
   9.3305302e+00   9.9580076e-03
   9.3619461e+00   9.9350313e-03
   9.3933620e+00   9.9190264e-03
   9.4247780e+00   9.9113195e-03
   9.4561939e+00   9.9123967e-03
   9.4876098e+00   9.9218824e-03
   9.5190257e+00   9.9386027e-03
   9.5504417e+00   9.9607224e-03
   9.5818576e+00   9.9859430e-03
   9.6132735e+00   1.0011738e-02
   9.6446894e+00   1.0035604e-02
   9.6761054e+00   1.0055302e-02
   9.7075213e+00   1.0069060e-02
   9.7389372e+00   1.0075739e-02
   9.7703532e+00   1.0074912e-02
   9.8017691e+00   1.0066891e-02
   9.8331850e+00   1.0052673e-02
   9.8646009e+00   1.0033819e-02
   9.8960169e+00   1.0012289e-02
   9.9274328e+00   9.9902403e-03
   9.9588487e+00   9.9698142e-03
   9.9902646e+00   9.9529287e-03
   1.0021681e+01   9.9411014e-03
   1.0053096e+01   9.9353158e-03
   1.0084512e+01   9.9359424e-03
   1.0115928e+01   9.9427225e-03
   1.0147344e+01   9.9548126e-03
   1.0178760e+01   9.9708832e-03
   1.0210176e+01   9.9892626e-03
   1.0241592e+01   1.0008108e-02
   1.0273008e+01   1.0025590e-02
   1.0304424e+01   1.0040065e-02
   1.0335840e+01   1.0050231e-02
   1.0367256e+01   1.0055242e-02
   1.0398672e+01   1.0054775e-02
   1.0430088e+01   1.0049044e-02
   1.0461504e+01   1.0038764e-02
   1.0492919e+01   1.0025067e-02
   1.0524335e+01   1.0009377e-02
   1.0555751e+01   9.9932693e-03
   1.0587167e+01   9.9783082e-03
   1.0618583e+01   9.9659001e-03
   1.0649999e+01   9.9571618e-03
   1.0681415e+01   9.9528219e-03
   1.0712831e+01   9.9531625e-03
   1.0744247e+01   9.9580061e-03
   1.0775663e+01   9.9667467e-03
   1.0807079e+01   9.9784214e-03
   1.0838495e+01   9.9918145e-03


==> sigmoid.txt <==
  -1.0000000e+01   4.5397869e-05
  -9.9900000e+00   4.5854104e-05
  -9.9800000e+00   4.6314924e-05
  -9.9700000e+00   4.6780375e-05
  -9.9600000e+00   4.7250503e-05
  -9.9500000e+00   4.7725356e-05
  -9.9400000e+00   4.8204981e-05
  -9.9300000e+00   4.8689425e-05
  -9.9200000e+00   4.9178738e-05
  -9.9100000e+00   4.9672968e-05
  -9.9000000e+00   5.0172165e-05
  -9.8900000e+00   5.0676378e-05
  -9.8800000e+00   5.1185658e-05
  -9.8700000e+00   5.1700056e-05
  -9.8600000e+00   5.2219623e-05
  -9.8500000e+00   5.2744411e-05
  -9.8400000e+00   5.3274473e-05
  -9.8300000e+00   5.3809861e-05
  -9.8200000e+00   5.4350630e-05
  -9.8100000e+00   5.4896833e-05
  -9.8000000e+00   5.5448525e-05
  -9.7900000e+00   5.6005760e-05
  -9.7800000e+00   5.6568596e-05
  -9.7700000e+00   5.7137087e-05
  -9.7600000e+00   5.7711291e-05
  -9.7500000e+00   5.8291266e-05
  -9.7400000e+00   5.8877068e-05
  -9.7300000e+00   5.9468757e-05
  -9.7200000e+00   6.0066392e-05
  -9.7100000e+00   6.0670033e-05
  -9.7000000e+00   6.1279740e-05
  -9.6900000e+00   6.1895573e-05
  -9.6800000e+00   6.2517595e-05
  -9.6700000e+00   6.3145868e-05
  -9.6600000e+00   6.3780454e-05
  -9.6500000e+00   6.4421417e-05
  -9.6400000e+00   6.5068821e-05
  -9.6300000e+00   6.5722730e-05
  -9.6200000e+00   6.6383211e-05
  -9.6100000e+00   6.7050328e-05
  -9.6000000e+00   6.7724150e-05
  -9.5900000e+00   6.8404742e-05
  -9.5800000e+00   6.9092174e-05
  -9.5700000e+00   6.9786513e-05
  -9.5600000e+00   7.0487830e-05
  -9.5500000e+00   7.1196194e-05
  -9.5400000e+00   7.1911676e-05
  -9.5300000e+00   7.2634348e-05
  -9.5200000e+00   7.3364282e-05
  -9.5100000e+00   7.4101550e-05
  -9.5000000e+00   7.4846228e-05
  -9.4900000e+00   7.5598388e-05
  -9.4800000e+00   7.6358106e-05
  -9.4700000e+00   7.7125459e-05
  -9.4600000e+00   7.7900522e-05
  -9.4500000e+00   7.8683374e-05
  -9.4400000e+00   7.9474092e-05
  -9.4300000e+00   8.0272756e-05
  -9.4200000e+00   8.1079445e-05
  -9.4100000e+00   8.1894240e-05
  -9.4000000e+00   8.2717223e-05
  -9.3900000e+00   8.3548475e-05
  -9.3800000e+00   8.4388081e-05
  -9.3700000e+00   8.5236123e-05
  -9.3600000e+00   8.6092686e-05
  -9.3500000e+00   8.6957857e-05
  -9.3400000e+00   8.7831721e-05
  -9.3300000e+00   8.8714366e-05
  -9.3200000e+00   8.9605880e-05
  -9.3100000e+00   9.0506353e-05
  -9.3000000e+00   9.1415874e-05
  -9.2900000e+00   9.2334534e-05
  -9.2800000e+00   9.3262425e-05
  -9.2700000e+00   9.4199639e-05
  -9.2600000e+00   9.5146271e-05
  -9.2500000e+00   9.6102415e-05
  -9.2400000e+00   9.7068167e-05
  -9.2300000e+00   9.8043623e-05
  -9.2200000e+00   9.9028880e-05
  -9.2100000e+00   1.0002404e-04
  -9.2000000e+00   1.0102919e-04
  -9.1900000e+00   1.0204445e-04
  -9.1800000e+00   1.0306991e-04
  -9.1700000e+00   1.0410567e-04
  -9.1600000e+00   1.0515184e-04
  -9.1500000e+00   1.0620852e-04
  -9.1400000e+00   1.0727582e-04
  -9.1300000e+00   1.0835384e-04
  -9.1200000e+00   1.0944270e-04
  -9.1100000e+00   1.1054249e-04
  -9.1000000e+00   1.1165334e-04
  -9.0900000e+00   1.1277535e-04
  -9.0800000e+00   1.1390863e-04
  -9.0700000e+00   1.1505330e-04
  -9.0600000e+00   1.1620947e-04
  -9.0500000e+00   1.1737726e-04
  -9.0400000e+00   1.1855678e-04
  -9.0300000e+00   1.1974815e-04
  -9.0200000e+00   1.2095150e-04
  -9.0100000e+00   1.2216693e-04
  -9.0000000e+00   1.2339458e-04
  -8.9900000e+00   1.2463456e-04
  -8.9800000e+00   1.2588700e-04
  -8.9700000e+00   1.2715202e-04
  -8.9600000e+00   1.2842976e-04
  -8.9500000e+00   1.2972033e-04
  -8.9400000e+00   1.3102387e-04
  -8.9300000e+00   1.3234051e-04
  -8.9200000e+00   1.3367037e-04
  -8.9100000e+00   1.3501360e-04
  -8.9000000e+00   1.3637033e-04
  -8.8900000e+00   1.3774068e-04
  -8.8800000e+00   1.3912481e-04
  -8.8700000e+00   1.4052284e-04
  -8.8600000e+00   1.4193492e-04
  -8.8500000e+00   1.4336118e-04
  -8.8400000e+00   1.4480178e-04
  -8.8300000e+00   1.4625685e-04
  -8.8200000e+00   1.4772653e-04
  -8.8100000e+00   1.4921099e-04
  -8.8000000e+00   1.5071036e-04
  -8.7900000e+00   1.5222479e-04
  -8.7800000e+00   1.5375444e-04
  -8.7700000e+00   1.5529946e-04
  -8.7600000e+00   1.5686000e-04
  -8.7500000e+00   1.5843622e-04
  -8.7400000e+00   1.6002827e-04
  -8.7300000e+00   1.6163633e-04
  -8.7200000e+00   1.6326053e-04
  -8.7100000e+00   1.6490106e-04
  -8.7000000e+00   1.6655806e-04
  -8.6900000e+00   1.6823172e-04
  -8.6800000e+00   1.6992219e-04
  -8.6700000e+00   1.7162964e-04
  -8.6600000e+00   1.7335425e-04
  -8.6500000e+00   1.7509618e-04
  -8.6400000e+00   1.7685562e-04
  -8.6300000e+00   1.7863273e-04
  -8.6200000e+00   1.8042769e-04
  -8.6100000e+00   1.8224069e-04
  -8.6000000e+00   1.8407190e-04
  -8.5900000e+00   1.8592151e-04
  -8.5800000e+00   1.8778971e-04
  -8.5700000e+00   1.8967667e-04
  -8.5600000e+00   1.9158258e-04
  -8.5500000e+00   1.9350765e-04
  -8.5400000e+00   1.9545205e-04
  -8.5300000e+00   1.9741599e-04
  -8.5200000e+00   1.9939966e-04
  -8.5100000e+00   2.0140325e-04
  -8.5000000e+00   2.0342698e-04
  -8.4900000e+00   2.0547103e-04
  -8.4800000e+00   2.0753562e-04
  -8.4700000e+00   2.0962095e-04
  -8.4600000e+00   2.1172723e-04
  -8.4500000e+00   2.1385467e-04
  -8.4400000e+00   2.1600348e-04
  -8.4300000e+00   2.1817388e-04
  -8.4200000e+00   2.2036608e-04
  -8.4100000e+00   2.2258030e-04
  -8.4000000e+00   2.2481677e-04
  -8.3900000e+00   2.2707570e-04
  -8.3800000e+00   2.2935733e-04
  -8.3700000e+00   2.3166187e-04
  -8.3600000e+00   2.3398957e-04
  -8.3500000e+00   2.3634065e-04
  -8.3400000e+00   2.3871534e-04
  -8.3300000e+00   2.4111389e-04
  -8.3200000e+00   2.4353654e-04
  -8.3100000e+00   2.4598352e-04
  -8.3000000e+00   2.4845508e-04
  -8.2900000e+00   2.5095147e-04
  -8.2800000e+00   2.5347294e-04
  -8.2700000e+00   2.5601973e-04
  -8.2600000e+00   2.5859210e-04
  -8.2500000e+00   2.6119032e-04
  -8.2400000e+00   2.6381463e-04
  -8.2300000e+00   2.6646531e-04
  -8.2200000e+00   2.6914261e-04
  -8.2100000e+00   2.7184680e-04
  -8.2000000e+00   2.7457816e-04
  -8.1900000e+00   2.7733695e-04
  -8.1800000e+00   2.8012345e-04
  -8.1700000e+00   2.8293794e-04
  -8.1600000e+00   2.8578070e-04
  -8.1500000e+00   2.8865202e-04
  -8.1400000e+00   2.9155217e-04
  -8.1300000e+00   2.9448146e-04
  -8.1200000e+00   2.9744016e-04
  -8.1100000e+00   3.0042859e-04
  -8.1000000e+00   3.0344703e-04
  -8.0900000e+00   3.0649579e-04
  -8.0800000e+00   3.0957517e-04
  -8.0700000e+00   3.1268548e-04
  -8.0600000e+00   3.1582703e-04
  -8.0500000e+00   3.1900013e-04
  -8.0400000e+00   3.2220510e-04
  -8.0300000e+00   3.2544226e-04
  -8.0200000e+00   3.2871194e-04
  -8.0100000e+00   3.3201445e-04
  -8.0000000e+00   3.3535013e-04
  -7.9900000e+00   3.3871931e-04
  -7.9800000e+00   3.4212233e-04
  -7.9700000e+00   3.4555953e-04
  -7.9600000e+00   3.4903125e-04
  -7.9500000e+00   3.5253784e-04
  -7.9400000e+00   3.5607964e-04
  -7.9300000e+00   3.5965701e-04
  -7.9200000e+00   3.6327031e-04
  -7.9100000e+00   3.6691990e-04
  -7.9000000e+00   3.7060614e-04
  -7.8900000e+00   3.7432940e-04
  -7.8800000e+00   3.7809005e-04
  -7.8700000e+00   3.8188847e-04
  -7.8600000e+00   3.8572503e-04
  -7.8500000e+00   3.8960012e-04
  -7.8400000e+00   3.9351413e-04
  -7.8300000e+00   3.9746744e-04
  -7.8200000e+00   4.0146045e-04
  -7.8100000e+00   4.0549356e-04
  -7.8000000e+00   4.0956716e-04
  -7.7900000e+00   4.1368168e-04
  -7.7800000e+00   4.1783751e-04
  -7.7700000e+00   4.2203508e-04
  -7.7600000e+00   4.2627479e-04
  -7.7500000e+00   4.3055708e-04
  -7.7400000e+00   4.3488237e-04
  -7.7300000e+00   4.3925109e-04
  -7.7200000e+00   4.4366368e-04
  -7.7100000e+00   4.4812058e-04
  -7.7000000e+00   4.5262222e-04
  -7.6900000e+00   4.5716907e-04
  -7.6800000e+00   4.6176158e-04
  -7.6700000e+00   4.6640019e-04
  -7.6600000e+00   4.7108538e-04
  -7.6500000e+00   4.7581762e-04
  -7.6400000e+00   4.8059737e-04
  -7.6300000e+00   4.8542511e-04
  -7.6200000e+00   4.9030132e-04
  -7.6100000e+00   4.9522649e-04
  -7.6000000e+00   5.0020111e-04
  -7.5900000e+00   5.0522567e-04
  -7.5800000e+00   5.1030068e-04
  -7.5700000e+00   5.1542665e-04
  -7.5600000e+00   5.2060407e-04
  -7.5500000e+00   5.2583348e-04
  -7.5400000e+00   5.3111539e-04
  -7.5300000e+00   5.3645032e-04
  -7.5200000e+00   5.4183882e-04
  -7.5100000e+00   5.4728141e-04
  -7.5000000e+00   5.5277864e-04
  -7.4900000e+00   5.5833105e-04
  -7.4800000e+00   5.6393921e-04
  -7.4700000e+00   5.6960366e-04
  -7.4600000e+00   5.7532498e-04
  -7.4500000e+00   5.8110373e-04
  -7.4400000e+00   5.8694050e-04
  -7.4300000e+00   5.9283585e-04
  -7.4200000e+00   5.9879038e-04
  -7.4100000e+00   6.0480468e-04
  -7.4000000e+00   6.1087936e-04
  -7.3900000e+00   6.1701501e-04
  -7.3800000e+00   6.2321225e-04
  -7.3700000e+00   6.2947169e-04
  -7.3600000e+00   6.3579397e-04
  -7.3500000e+00   6.4217970e-04
  -7.3400000e+00   6.4862953e-04
  -7.3300000e+00   6.5514409e-04
  -7.3200000e+00   6.6172404e-04
  -7.3100000e+00   6.6837003e-04
  -7.3000000e+00   6.7508273e-04
  -7.2900000e+00   6.8186280e-04
  -7.2800000e+00   6.8871091e-04
  -7.2700000e+00   6.9562776e-04
  -7.2600000e+00   7.0261402e-04
  -7.2500000e+00   7.0967040e-04
  -7.2400000e+00   7.1679759e-04
  -7.2300000e+00   7.2399631e-04
  -7.2200000e+00   7.3126728e-04
  -7.2100000e+00   7.3861121e-04
  -7.2000000e+00   7.4602883e-04
  -7.1900000e+00   7.5352090e-04
  -7.1800000e+00   7.6108815e-04
  -7.1700000e+00   7.6873133e-04
  -7.1600000e+00   7.7645121e-04
  -7.1500000e+00   7.8424855e-04
  -7.1400000e+00   7.9212414e-04
  -7.1300000e+00   8.0007875e-04
  -7.1200000e+00   8.0811318e-04
  -7.1100000e+00   8.1622822e-04
  -7.1000000e+00   8.2442469e-04
  -7.0900000e+00   8.3270339e-04
  -7.0800000e+00   8.4106516e-04
  -7.0700000e+00   8.4951083e-04
  -7.0600000e+00   8.5804123e-04
  -7.0500000e+00   8.6665721e-04
  -7.0400000e+00   8.7535964e-04
  -7.0300000e+00   8.8414937e-04
  -7.0200000e+00   8.9302728e-04
  -7.0100000e+00   9.0199426e-04
  -7.0000000e+00   9.1105119e-04
  -6.9900000e+00   9.2019899e-04
  -6.9800000e+00   9.2943854e-04
  -6.9700000e+00   9.3877079e-04
  -6.9600000e+00   9.4819664e-04
  -6.9500000e+00   9.5771705e-04
  -6.9400000e+00   9.6733296e-04
  -6.9300000e+00   9.7704532e-04
  -6.9200000e+00   9.8685510e-04
  -6.9100000e+00   9.9676327e-04
  -6.9000000e+00   1.0067708e-03
  -6.8900000e+00   1.0168787e-03
  -6.8800000e+00   1.0270881e-03
  -6.8700000e+00   1.0373997e-03
  -6.8600000e+00   1.0478149e-03
  -6.8500000e+00   1.0583344e-03
  -6.8400000e+00   1.0689595e-03
  -6.8300000e+00   1.0796911e-03
  -6.8200000e+00   1.0905304e-03
  -6.8100000e+00   1.1014783e-03
  -6.8000000e+00   1.1125360e-03
  -6.7900000e+00   1.1237046e-03
  -6.7800000e+00   1.1349852e-03
  -6.7700000e+00   1.1463790e-03
  -6.7600000e+00   1.1578869e-03
  -6.7500000e+00   1.1695103e-03
  -6.7400000e+00   1.1812502e-03
  -6.7300000e+00   1.1931078e-03
  -6.7200000e+00   1.2050842e-03
  -6.7100000e+00   1.2171808e-03
  -6.7000000e+00   1.2293986e-03
  -6.6900000e+00   1.2417389e-03
  -6.6800000e+00   1.2542030e-03
  -6.6700000e+00   1.2667920e-03
  -6.6600000e+00   1.2795071e-03
  -6.6500000e+00   1.2923498e-03
  -6.6400000e+00   1.3053212e-03
  -6.6300000e+00   1.3184226e-03
  -6.6200000e+00   1.3316553e-03
  -6.6100000e+00   1.3450206e-03
  -6.6000000e+00   1.3585200e-03
  -6.5900000e+00   1.3721546e-03
  -6.5800000e+00   1.3859258e-03
  -6.5700000e+00   1.3998351e-03
  -6.5600000e+00   1.4138838e-03
  -6.5500000e+00   1.4280733e-03
  -6.5400000e+00   1.4424050e-03
  -6.5300000e+00   1.4568803e-03
  -6.5200000e+00   1.4715006e-03
  -6.5100000e+00   1.4862674e-03
  -6.5000000e+00   1.5011823e-03
  -6.4900000e+00   1.5162465e-03
  -6.4800000e+00   1.5314617e-03
  -6.4700000e+00   1.5468293e-03
  -6.4600000e+00   1.5623510e-03
  -6.4500000e+00   1.5780281e-03
  -6.4400000e+00   1.5938622e-03
  -6.4300000e+00   1.6098550e-03
  -6.4200000e+00   1.6260080e-03
  -6.4100000e+00   1.6423228e-03
  -6.4000000e+00   1.6588011e-03
  -6.3900000e+00   1.6754444e-03
  -6.3800000e+00   1.6922544e-03
  -6.3700000e+00   1.7092327e-03
  -6.3600000e+00   1.7263812e-03
  -6.3500000e+00   1.7437013e-03
  -6.3400000e+00   1.7611950e-03
  -6.3300000e+00   1.7788638e-03
  -6.3200000e+00   1.7967095e-03
  -6.3100000e+00   1.8147340e-03
  -6.3000000e+00   1.8329389e-03
  -6.2900000e+00   1.8513262e-03
  -6.2800000e+00   1.8698975e-03
  -6.2700000e+00   1.8886548e-03
  -6.2600000e+00   1.9075999e-03
  -6.2500000e+00   1.9267347e-03
  -6.2400000e+00   1.9460610e-03
  -6.2300000e+00   1.9655808e-03
  -6.2200000e+00   1.9852960e-03
  -6.2100000e+00   2.0052085e-03
  -6.2000000e+00   2.0253204e-03
  -6.1900000e+00   2.0456336e-03
  -6.1800000e+00   2.0661500e-03
  -6.1700000e+00   2.0868719e-03
  -6.1600000e+00   2.1078011e-03
  -6.1500000e+00   2.1289397e-03
  -6.1400000e+00   2.1502899e-03
  -6.1300000e+00   2.1718537e-03
  -6.1200000e+00   2.1936334e-03
  -6.1100000e+00   2.2156309e-03
  -6.1000000e+00   2.2378485e-03
  -6.0900000e+00   2.2602884e-03
  -6.0800000e+00   2.2829529e-03
  -6.0700000e+00   2.3058440e-03
  -6.0600000e+00   2.3289642e-03
  -6.0500000e+00   2.3523156e-03
  -6.0400000e+00   2.3759006e-03
  -6.0300000e+00   2.3997215e-03
  -6.0200000e+00   2.4237806e-03
  -6.0100000e+00   2.4480804e-03
  -6.0000000e+00   2.4726232e-03
  -5.9900000e+00   2.4974114e-03
  -5.9800000e+00   2.5224475e-03
  -5.9700000e+00   2.5477339e-03
  -5.9600000e+00   2.5732732e-03
  -5.9500000e+00   2.5990678e-03
  -5.9400000e+00   2.6251203e-03
  -5.9300000e+00   2.6514332e-03
  -5.9200000e+00   2.6780092e-03
  -5.9100000e+00   2.7048508e-03
  -5.9000000e+00   2.7319608e-03
  -5.8900000e+00   2.7593417e-03
  -5.8800000e+00   2.7869962e-03
  -5.8700000e+00   2.8149272e-03
  -5.8600000e+00   2.8431372e-03
  -5.8500000e+00   2.8716292e-03
  -5.8400000e+00   2.9004058e-03
  -5.8300000e+00   2.9294700e-03
  -5.8200000e+00   2.9588245e-03
  -5.8100000e+00   2.9884723e-03
  -5.8000000e+00   3.0184163e-03
  -5.7900000e+00   3.0486594e-03
  -5.7800000e+00   3.0792046e-03
  -5.7700000e+00   3.1100549e-03
  -5.7600000e+00   3.1412133e-03
  -5.7500000e+00   3.1726828e-03
  -5.7400000e+00   3.2044667e-03
  -5.7300000e+00   3.2365678e-03
  -5.7200000e+00   3.2689896e-03
  -5.7100000e+00   3.3017350e-03
  -5.7000000e+00   3.3348073e-03
  -5.6900000e+00   3.3682098e-03
  -5.6800000e+00   3.4019457e-03
  -5.6700000e+00   3.4360183e-03
  -5.6600000e+00   3.4704311e-03
  -5.6500000e+00   3.5051872e-03
  -5.6400000e+00   3.5402902e-03
  -5.6300000e+00   3.5757435e-03
  -5.6200000e+00   3.6115505e-03
  -5.6100000e+00   3.6477148e-03
  -5.6000000e+00   3.6842399e-03
  -5.5900000e+00   3.7211293e-03
  -5.5800000e+00   3.7583868e-03
  -5.5700000e+00   3.7960158e-03
  -5.5600000e+00   3.8340201e-03
  -5.5500000e+00   3.8724034e-03
  -5.5400000e+00   3.9111695e-03
  -5.5300000e+00   3.9503222e-03
  -5.5200000e+00   3.9898651e-03
  -5.5100000e+00   4.0298024e-03
  -5.5000000e+00   4.0701377e-03
  -5.4900000e+00   4.1108751e-03
  -5.4800000e+00   4.1520186e-03
  -5.4700000e+00   4.1935721e-03
  -5.4600000e+00   4.2355396e-03
  -5.4500000e+00   4.2779254e-03
  -5.4400000e+00   4.3207335e-03
  -5.4300000e+00   4.3639681e-03
  -5.4200000e+00   4.4076334e-03
  -5.4100000e+00   4.4517337e-03
  -5.4000000e+00   4.4962732e-03
  -5.3900000e+00   4.5412562e-03
  -5.3800000e+00   4.5866873e-03
  -5.3700000e+00   4.6325707e-03
  -5.3600000e+00   4.6789110e-03
  -5.3500000e+00   4.7257126e-03
  -5.3400000e+00   4.7729801e-03
  -5.3300000e+00   4.8207181e-03
  -5.3200000e+00   4.8689312e-03
  -5.3100000e+00   4.9176242e-03
  -5.3000000e+00   4.9668017e-03
  -5.2900000e+00   5.0164684e-03
  -5.2800000e+00   5.0666293e-03
  -5.2700000e+00   5.1172892e-03
  -5.2600000e+00   5.1684530e-03
  -5.2500000e+00   5.2201257e-03
  -5.2400000e+00   5.2723122e-03
  -5.2300000e+00   5.3250177e-03
  -5.2200000e+00   5.3782472e-03
  -5.2100000e+00   5.4320058e-03
  -5.2000000e+00   5.4862989e-03
  -5.1900000e+00   5.5411316e-03
  -5.1800000e+00   5.5965092e-03
  -5.1700000e+00   5.6524372e-03
  -5.1600000e+00   5.7089208e-03
  -5.1500000e+00   5.7659656e-03
  -5.1400000e+00   5.8235770e-03
  -5.1300000e+00   5.8817607e-03
  -5.1200000e+00   5.9405222e-03
  -5.1100000e+00   5.9998672e-03
  -5.1000000e+00   6.0598015e-03
  -5.0900000e+00   6.1203308e-03
  -5.0800000e+00   6.1814609e-03
  -5.0700000e+00   6.2431977e-03
  -5.0600000e+00   6.3055473e-03
  -5.0500000e+00   6.3685155e-03
  -5.0400000e+00   6.4321085e-03
  -5.0300000e+00   6.4963323e-03
  -5.0200000e+00   6.5611931e-03
  -5.0100000e+00   6.6266972e-03
  -5.0000000e+00   6.6928509e-03
  -4.9900000e+00   6.7596605e-03
  -4.9800000e+00   6.8271324e-03
  -4.9700000e+00   6.8952731e-03
  -4.9600000e+00   6.9640892e-03
  -4.9500000e+00   7.0335872e-03
  -4.9400000e+00   7.1037737e-03
  -4.9300000e+00   7.1746556e-03
  -4.9200000e+00   7.2462396e-03
  -4.9100000e+00   7.3185325e-03
  -4.9000000e+00   7.3915413e-03
  -4.8900000e+00   7.4652730e-03
  -4.8800000e+00   7.5397346e-03
  -4.8700000e+00   7.6149331e-03
  -4.8600000e+00   7.6908759e-03
  -4.8500000e+00   7.7675701e-03
  -4.8400000e+00   7.8450230e-03
  -4.8300000e+00   7.9232421e-03
  -4.8200000e+00   8.0022348e-03
  -4.8100000e+00   8.0820086e-03
  -4.8000000e+00   8.1625712e-03
  -4.7900000e+00   8.2439301e-03
  -4.7800000e+00   8.3260931e-03
  -4.7700000e+00   8.4090681e-03
  -4.7600000e+00   8.4928629e-03
  -4.7500000e+00   8.5774854e-03
  -4.7400000e+00   8.6629438e-03
  -4.7300000e+00   8.7492461e-03
  -4.7200000e+00   8.8364005e-03
  -4.7100000e+00   8.9244152e-03
  -4.7000000e+00   9.0132987e-03
  -4.6900000e+00   9.1030592e-03
  -4.6800000e+00   9.1937054e-03
  -4.6700000e+00   9.2852457e-03
  -4.6600000e+00   9.3776889e-03
  -4.6500000e+00   9.4710436e-03
  -4.6400000e+00   9.5653187e-03
  -4.6300000e+00   9.6605230e-03
  -4.6200000e+00   9.7566656e-03
  -4.6100000e+00   9.8537555e-03
  -4.6000000e+00   9.9518019e-03
  -4.5900000e+00   1.0050814e-02
  -4.5800000e+00   1.0150801e-02
  -4.5700000e+00   1.0251772e-02
  -4.5600000e+00   1.0353738e-02
  -4.5500000e+00   1.0456706e-02
  -4.5400000e+00   1.0560688e-02
  -4.5300000e+00   1.0665693e-02
  -4.5200000e+00   1.0771730e-02
  -4.5100000e+00   1.0878810e-02
  -4.5000000e+00   1.0986943e-02
  -4.4900000e+00   1.1096138e-02
  -4.4800000e+00   1.1206406e-02
  -4.4700000e+00   1.1317758e-02
  -4.4600000e+00   1.1430203e-02
  -4.4500000e+00   1.1543752e-02
  -4.4400000e+00   1.1658417e-02
  -4.4300000e+00   1.1774206e-02
  -4.4200000e+00   1.1891132e-02
  -4.4100000e+00   1.2009204e-02
  -4.4000000e+00   1.2128435e-02
  -4.3900000e+00   1.2248835e-02
  -4.3800000e+00   1.2370415e-02
  -4.3700000e+00   1.2493186e-02
  -4.3600000e+00   1.2617161e-02
  -4.3500000e+00   1.2742349e-02
  -4.3400000e+00   1.2868764e-02
  -4.3300000e+00   1.2996417e-02
  -4.3200000e+00   1.3125318e-02
  -4.3100000e+00   1.3255481e-02
  -4.3000000e+00   1.3386918e-02
  -4.2900000e+00   1.3519640e-02
  -4.2800000e+00   1.3653659e-02
  -4.2700000e+00   1.3788989e-02
  -4.2600000e+00   1.3925640e-02
  -4.2500000e+00   1.4063627e-02
  -4.2400000e+00   1.4202961e-02
  -4.2300000e+00   1.4343656e-02
  -4.2200000e+00   1.4485724e-02
  -4.2100000e+00   1.4629178e-02
  -4.2000000e+00   1.4774032e-02
  -4.1900000e+00   1.4920298e-02
  -4.1800000e+00   1.5067990e-02
  -4.1700000e+00   1.5217121e-02
  -4.1600000e+00   1.5367706e-02
  -4.1500000e+00   1.5519757e-02
  -4.1400000e+00   1.5673288e-02
  -4.1300000e+00   1.5828314e-02
  -4.1200000e+00   1.5984848e-02
  -4.1100000e+00   1.6142905e-02
  -4.1000000e+00   1.6302499e-02
  -4.0900000e+00   1.6463645e-02
  -4.0800000e+00   1.6626356e-02
  -4.0700000e+00   1.6790648e-02
  -4.0600000e+00   1.6956536e-02
  -4.0500000e+00   1.7124033e-02
  -4.0400000e+00   1.7293157e-02
  -4.0300000e+00   1.7463920e-02
  -4.0200000e+00   1.7636340e-02
  -4.0100000e+00   1.7810432e-02
  -4.0000000e+00   1.7986210e-02
  -3.9900000e+00   1.8163691e-02
  -3.9800000e+00   1.8342891e-02
  -3.9700000e+00   1.8523825e-02
  -3.9600000e+00   1.8706510e-02
  -3.9500000e+00   1.8890962e-02
  -3.9400000e+00   1.9077197e-02
  -3.9300000e+00   1.9265233e-02
  -3.9200000e+00   1.9455085e-02
  -3.9100000e+00   1.9646770e-02
  -3.9000000e+00   1.9840306e-02
  -3.8900000e+00   2.0035709e-02
  -3.8800000e+00   2.0232997e-02
  -3.8700000e+00   2.0432187e-02
  -3.8600000e+00   2.0633297e-02
  -3.8500000e+00   2.0836345e-02
  -3.8400000e+00   2.1041347e-02
  -3.8300000e+00   2.1248323e-02
  -3.8200000e+00   2.1457290e-02
  -3.8100000e+00   2.1668266e-02
  -3.8000000e+00   2.1881271e-02
  -3.7900000e+00   2.2096322e-02
  -3.7800000e+00   2.2313439e-02
  -3.7700000e+00   2.2532639e-02
  -3.7600000e+00   2.2753943e-02
  -3.7500000e+00   2.2977370e-02
  -3.7400000e+00   2.3202938e-02
  -3.7300000e+00   2.3430668e-02
  -3.7200000e+00   2.3660578e-02
  -3.7100000e+00   2.3892689e-02
  -3.7000000e+00   2.4127021e-02
  -3.6900000e+00   2.4363594e-02
  -3.6800000e+00   2.4602428e-02
  -3.6700000e+00   2.4843544e-02
  -3.6600000e+00   2.5086962e-02
  -3.6500000e+00   2.5332703e-02
  -3.6400000e+00   2.5580788e-02
  -3.6300000e+00   2.5831239e-02
  -3.6200000e+00   2.6084075e-02
  -3.6100000e+00   2.6339320e-02
  -3.6000000e+00   2.6596994e-02
  -3.5900000e+00   2.6857119e-02
  -3.5800000e+00   2.7119717e-02
  -3.5700000e+00   2.7384811e-02
  -3.5600000e+00   2.7652422e-02
  -3.5500000e+00   2.7922574e-02
  -3.5400000e+00   2.8195288e-02
  -3.5300000e+00   2.8470588e-02
  -3.5200000e+00   2.8748496e-02
  -3.5100000e+00   2.9029036e-02
  -3.5000000e+00   2.9312231e-02
  -3.4900000e+00   2.9598104e-02
  -3.4800000e+00   2.9886680e-02
  -3.4700000e+00   3.0177981e-02
  -3.4600000e+00   3.0472033e-02
  -3.4500000e+00   3.0768859e-02
  -3.4400000e+00   3.1068484e-02
  -3.4300000e+00   3.1370932e-02
  -3.4200000e+00   3.1676228e-02
  -3.4100000e+00   3.1984397e-02
  -3.4000000e+00   3.2295465e-02
  -3.3900000e+00   3.2609455e-02
  -3.3800000e+00   3.2926395e-02
  -3.3700000e+00   3.3246309e-02
  -3.3600000e+00   3.3569223e-02
  -3.3500000e+00   3.3895164e-02
  -3.3400000e+00   3.4224158e-02
  -3.3300000e+00   3.4556230e-02
  -3.3200000e+00   3.4891409e-02
  -3.3100000e+00   3.5229719e-02
  -3.3000000e+00   3.5571189e-02
  -3.2900000e+00   3.5915846e-02
  -3.2800000e+00   3.6263716e-02
  -3.2700000e+00   3.6614828e-02
  -3.2600000e+00   3.6969209e-02
  -3.2500000e+00   3.7326887e-02
  -3.2400000e+00   3.7687891e-02
  -3.2300000e+00   3.8052247e-02
  -3.2200000e+00   3.8419986e-02
  -3.2100000e+00   3.8791134e-02
  -3.2000000e+00   3.9165723e-02
  -3.1900000e+00   3.9543780e-02
  -3.1800000e+00   3.9925334e-02
  -3.1700000e+00   4.0310415e-02
  -3.1600000e+00   4.0699054e-02
  -3.1500000e+00   4.1091278e-02
  -3.1400000e+00   4.1487119e-02
  -3.1300000e+00   4.1886607e-02
  -3.1200000e+00   4.2289772e-02
  -3.1100000e+00   4.2696644e-02
  -3.1000000e+00   4.3107255e-02
  -3.0900000e+00   4.3521635e-02
  -3.0800000e+00   4.3939815e-02
  -3.0700000e+00   4.4361828e-02
  -3.0600000e+00   4.4787703e-02
  -3.0500000e+00   4.5217473e-02
  -3.0400000e+00   4.5651171e-02
  -3.0300000e+00   4.6088827e-02
  -3.0200000e+00   4.6530475e-02
  -3.0100000e+00   4.6976146e-02
  -3.0000000e+00   4.7425873e-02
  -2.9900000e+00   4.7879690e-02
  -2.9800000e+00   4.8337629e-02
  -2.9700000e+00   4.8799723e-02
  -2.9600000e+00   4.9266006e-02
  -2.9500000e+00   4.9736512e-02
  -2.9400000e+00   5.0211273e-02
  -2.9300000e+00   5.0690325e-02
  -2.9200000e+00   5.1173701e-02
  -2.9100000e+00   5.1661435e-02
  -2.9000000e+00   5.2153563e-02
  -2.8900000e+00   5.2650118e-02
  -2.8800000e+00   5.3151136e-02
  -2.8700000e+00   5.3656652e-02
  -2.8600000e+00   5.4166700e-02
  -2.8500000e+00   5.4681317e-02
  -2.8400000e+00   5.5200538e-02
  -2.8300000e+00   5.5724398e-02
  -2.8200000e+00   5.6252934e-02
  -2.8100000e+00   5.6786181e-02
  -2.8000000e+00   5.7324176e-02
  -2.7900000e+00   5.7866955e-02
  -2.7800000e+00   5.8414556e-02
  -2.7700000e+00   5.8967013e-02
  -2.7600000e+00   5.9524366e-02
  -2.7500000e+00   6.0086650e-02
  -2.7400000e+00   6.0653903e-02
  -2.7300000e+00   6.1226163e-02
  -2.7200000e+00   6.1803466e-02
  -2.7100000e+00   6.2385851e-02
  -2.7000000e+00   6.2973356e-02
  -2.6900000e+00   6.3566018e-02
  -2.6800000e+00   6.4163876e-02
  -2.6700000e+00   6.4766969e-02
  -2.6600000e+00   6.5375333e-02
  -2.6500000e+00   6.5989009e-02
  -2.6400000e+00   6.6608036e-02
  -2.6300000e+00   6.7232451e-02
  -2.6200000e+00   6.7862294e-02
  -2.6100000e+00   6.8497604e-02
  -2.6000000e+00   6.9138420e-02
  -2.5900000e+00   6.9784783e-02
  -2.5800000e+00   7.0436731e-02
  -2.5700000e+00   7.1094304e-02
  -2.5600000e+00   7.1757542e-02
  -2.5500000e+00   7.2426485e-02
  -2.5400000e+00   7.3101173e-02
  -2.5300000e+00   7.3781647e-02
  -2.5200000e+00   7.4467945e-02
  -2.5100000e+00   7.5160109e-02
  -2.5000000e+00   7.5858180e-02
  -2.4900000e+00   7.6562197e-02
  -2.4800000e+00   7.7272202e-02
  -2.4700000e+00   7.7988235e-02
  -2.4600000e+00   7.8710337e-02
  -2.4500000e+00   7.9438549e-02
  -2.4400000e+00   8.0172912e-02
  -2.4300000e+00   8.0913467e-02
  -2.4200000e+00   8.1660255e-02
  -2.4100000e+00   8.2413318e-02
  -2.4000000e+00   8.3172696e-02
  -2.3900000e+00   8.3938432e-02
  -2.3800000e+00   8.4710566e-02
  -2.3700000e+00   8.5489139e-02
  -2.3600000e+00   8.6274194e-02
  -2.3500000e+00   8.7065772e-02
  -2.3400000e+00   8.7863915e-02
  -2.3300000e+00   8.8668663e-02
  -2.3200000e+00   8.9480059e-02
  -2.3100000e+00   9.0298145e-02
  -2.3000000e+00   9.1122961e-02
  -2.2900000e+00   9.1954550e-02
  -2.2800000e+00   9.2792953e-02
  -2.2700000e+00   9.3638212e-02
  -2.2600000e+00   9.4490369e-02
  -2.2500000e+00   9.5349465e-02
  -2.2400000e+00   9.6215542e-02
  -2.2300000e+00   9.7088641e-02
  -2.2200000e+00   9.7968804e-02
  -2.2100000e+00   9.8856073e-02
  -2.2000000e+00   9.9750489e-02
  -2.1900000e+00   1.0065209e-01
  -2.1800000e+00   1.0156093e-01
  -2.1700000e+00   1.0247703e-01
  -2.1600000e+00   1.0340045e-01
  -2.1500000e+00   1.0433122e-01
  -2.1400000e+00   1.0526939e-01
  -2.1300000e+00   1.0621499e-01
  -2.1200000e+00   1.0716807e-01
  -2.1100000e+00   1.0812867e-01
  -2.1000000e+00   1.0909682e-01
  -2.0900000e+00   1.1007257e-01
  -2.0800000e+00   1.1105597e-01
  -2.0700000e+00   1.1204704e-01
  -2.0600000e+00   1.1304583e-01
  -2.0500000e+00   1.1405238e-01
  -2.0400000e+00   1.1506673e-01
  -2.0300000e+00   1.1608892e-01
  -2.0200000e+00   1.1711899e-01
  -2.0100000e+00   1.1815698e-01
  -2.0000000e+00   1.1920292e-01
  -1.9900000e+00   1.2025686e-01
  -1.9800000e+00   1.2131884e-01
  -1.9700000e+00   1.2238889e-01
  -1.9600000e+00   1.2346705e-01
  -1.9500000e+00   1.2455336e-01
  -1.9400000e+00   1.2564786e-01
  -1.9300000e+00   1.2675058e-01
  -1.9200000e+00   1.2786157e-01
  -1.9100000e+00   1.2898085e-01
  -1.9000000e+00   1.3010847e-01
  -1.8900000e+00   1.3124447e-01
  -1.8800000e+00   1.3238887e-01
  -1.8700000e+00   1.3354172e-01
  -1.8600000e+00   1.3470305e-01
  -1.8500000e+00   1.3587290e-01
  -1.8400000e+00   1.3705129e-01
  -1.8300000e+00   1.3823827e-01
  -1.8200000e+00   1.3943387e-01
  -1.8100000e+00   1.4063813e-01
  -1.8000000e+00   1.4185106e-01
  -1.7900000e+00   1.4307272e-01
  -1.7800000e+00   1.4430313e-01
  -1.7700000e+00   1.4554233e-01
  -1.7600000e+00   1.4679034e-01
  -1.7500000e+00   1.4804720e-01
  -1.7400000e+00   1.4931293e-01
  -1.7300000e+00   1.5058758e-01
  -1.7200000e+00   1.5187116e-01
  -1.7100000e+00   1.5316372e-01
  -1.7000000e+00   1.5446527e-01
  -1.6900000e+00   1.5577584e-01
  -1.6800000e+00   1.5709547e-01
  -1.6700000e+00   1.5842418e-01
  -1.6600000e+00   1.5976200e-01
  -1.6500000e+00   1.6110895e-01
  -1.6400000e+00   1.6246506e-01
  -1.6300000e+00   1.6383036e-01
  -1.6200000e+00   1.6520487e-01
  -1.6100000e+00   1.6658861e-01
  -1.6000000e+00   1.6798161e-01
  -1.5900000e+00   1.6938390e-01
  -1.5800000e+00   1.7079548e-01
  -1.5700000e+00   1.7221639e-01
  -1.5600000e+00   1.7364665e-01
  -1.5500000e+00   1.7508627e-01
  -1.5400000e+00   1.7653527e-01
  -1.5300000e+00   1.7799369e-01
  -1.5200000e+00   1.7946152e-01
  -1.5100000e+00   1.8093879e-01
  -1.5000000e+00   1.8242552e-01
  -1.4900000e+00   1.8392173e-01
  -1.4800000e+00   1.8542742e-01
  -1.4700000e+00   1.8694261e-01
  -1.4600000e+00   1.8846733e-01
  -1.4500000e+00   1.9000157e-01
  -1.4400000e+00   1.9154535e-01
  -1.4300000e+00   1.9309868e-01
  -1.4200000e+00   1.9466158e-01
  -1.4100000e+00   1.9623406e-01
  -1.4000000e+00   1.9781611e-01
  -1.3900000e+00   1.9940776e-01
  -1.3800000e+00   2.0100900e-01
  -1.3700000e+00   2.0261985e-01
  -1.3600000e+00   2.0424030e-01
  -1.3500000e+00   2.0587037e-01
  -1.3400000e+00   2.0751006e-01
  -1.3300000e+00   2.0915937e-01
  -1.3200000e+00   2.1081829e-01
  -1.3100000e+00   2.1248684e-01
  -1.3000000e+00   2.1416502e-01
  -1.2900000e+00   2.1585281e-01
  -1.2800000e+00   2.1755022e-01
  -1.2700000e+00   2.1925725e-01
  -1.2600000e+00   2.2097389e-01
  -1.2500000e+00   2.2270014e-01
  -1.2400000e+00   2.2443599e-01
  -1.2300000e+00   2.2618143e-01
  -1.2200000e+00   2.2793645e-01
  -1.2100000e+00   2.2970105e-01
  -1.2000000e+00   2.3147522e-01
  -1.1900000e+00   2.3325894e-01
  -1.1800000e+00   2.3505220e-01
  -1.1700000e+00   2.3685498e-01
  -1.1600000e+00   2.3866729e-01
  -1.1500000e+00   2.4048908e-01
  -1.1400000e+00   2.4232036e-01
  -1.1300000e+00   2.4416110e-01
  -1.1200000e+00   2.4601128e-01
  -1.1100000e+00   2.4787089e-01
  -1.1000000e+00   2.4973989e-01
  -1.0900000e+00   2.5161828e-01
  -1.0800000e+00   2.5350602e-01
  -1.0700000e+00   2.5540308e-01
  -1.0600000e+00   2.5730945e-01
  -1.0500000e+00   2.5922510e-01
  -1.0400000e+00   2.6114999e-01
  -1.0300000e+00   2.6308410e-01
  -1.0200000e+00   2.6502740e-01
  -1.0100000e+00   2.6697985e-01
  -1.0000000e+00   2.6894142e-01
  -9.9000000e-01   2.7091208e-01
  -9.8000000e-01   2.7289178e-01
  -9.7000000e-01   2.7488050e-01
  -9.6000000e-01   2.7687819e-01
  -9.5000000e-01   2.7888482e-01
  -9.4000000e-01   2.8090034e-01
  -9.3000000e-01   2.8292471e-01
  -9.2000000e-01   2.8495789e-01
  -9.1000000e-01   2.8699984e-01
  -9.0000000e-01   2.8905050e-01
  -8.9000000e-01   2.9110983e-01
  -8.8000000e-01   2.9317778e-01
  -8.7000000e-01   2.9525430e-01
  -8.6000000e-01   2.9733935e-01
  -8.5000000e-01   2.9943286e-01
  -8.4000000e-01   3.0153478e-01
  -8.3000000e-01   3.0364507e-01
  -8.2000000e-01   3.0576366e-01
  -8.1000000e-01   3.0789050e-01
  -8.0000000e-01   3.1002552e-01
  -7.9000000e-01   3.1216867e-01
  -7.8000000e-01   3.1431989e-01
  -7.7000000e-01   3.1647911e-01
  -7.6000000e-01   3.1864627e-01
  -7.5000000e-01   3.2082130e-01
  -7.4000000e-01   3.2300414e-01
  -7.3000000e-01   3.2519473e-01
  -7.2000000e-01   3.2739298e-01
  -7.1000000e-01   3.2959884e-01
  -7.0000000e-01   3.3181223e-01
  -6.9000000e-01   3.3403307e-01
  -6.8000000e-01   3.3626130e-01
  -6.7000000e-01   3.3849684e-01
  -6.6000000e-01   3.4073961e-01
  -6.5000000e-01   3.4298954e-01
  -6.4000000e-01   3.4524654e-01
  -6.3000000e-01   3.4751054e-01
  -6.2000000e-01   3.4978145e-01
  -6.1000000e-01   3.5205920e-01
  -6.0000000e-01   3.5434369e-01
  -5.9000000e-01   3.5663485e-01
  -5.8000000e-01   3.5893259e-01
  -5.7000000e-01   3.6123682e-01
  -5.6000000e-01   3.6354746e-01
  -5.5000000e-01   3.6586441e-01
  -5.4000000e-01   3.6818758e-01
  -5.3000000e-01   3.7051689e-01
  -5.2000000e-01   3.7285223e-01
  -5.1000000e-01   3.7519353e-01
  -5.0000000e-01   3.7754067e-01
  -4.9000000e-01   3.7989357e-01
  -4.8000000e-01   3.8225213e-01
  -4.7000000e-01   3.8461624e-01
  -4.6000000e-01   3.8698582e-01
  -4.5000000e-01   3.8936077e-01
  -4.4000000e-01   3.9174097e-01
  -4.3000000e-01   3.9412633e-01
  -4.2000000e-01   3.9651675e-01
  -4.1000000e-01   3.9891212e-01
  -4.0000000e-01   4.0131234e-01
  -3.9000000e-01   4.0371730e-01
  -3.8000000e-01   4.0612690e-01
  -3.7000000e-01   4.0854102e-01
  -3.6000000e-01   4.1095957e-01
  -3.5000000e-01   4.1338242e-01
  -3.4000000e-01   4.1580948e-01
  -3.3000000e-01   4.1824062e-01
  -3.2000000e-01   4.2067575e-01
  -3.1000000e-01   4.2311474e-01
  -3.0000000e-01   4.2555748e-01
  -2.9000000e-01   4.2800387e-01
  -2.8000000e-01   4.3045378e-01
  -2.7000000e-01   4.3290710e-01
  -2.6000000e-01   4.3536371e-01
  -2.5000000e-01   4.3782350e-01
  -2.4000000e-01   4.4028635e-01
  -2.3000000e-01   4.4275215e-01
  -2.2000000e-01   4.4522076e-01
  -2.1000000e-01   4.4769209e-01
  -2.0000000e-01   4.5016600e-01
  -1.9000000e-01   4.5264238e-01
  -1.8000000e-01   4.5512111e-01
  -1.7000000e-01   4.5760206e-01
  -1.6000000e-01   4.6008512e-01
  -1.5000000e-01   4.6257015e-01
  -1.4000000e-01   4.6505705e-01
  -1.3000000e-01   4.6754569e-01
  -1.2000000e-01   4.7003595e-01
  -1.1000000e-01   4.7252770e-01
  -1.0000000e-01   4.7502081e-01
  -9.0000000e-02   4.7751518e-01
  -8.0000000e-02   4.8001066e-01
  -7.0000000e-02   4.8250714e-01
  -6.0000000e-02   4.8500450e-01
  -5.0000000e-02   4.8750260e-01
  -4.0000000e-02   4.9000133e-01
  -3.0000000e-02   4.9250056e-01
  -2.0000000e-02   4.9500017e-01
  -1.0000000e-02   4.9750002e-01
   0.0000000e+00   5.0000000e-01
   1.0000000e-02   5.0249998e-01
   2.0000000e-02   5.0499983e-01
   3.0000000e-02   5.0749944e-01
   4.0000000e-02   5.0999867e-01
   5.0000000e-02   5.1249740e-01
   6.0000000e-02   5.1499550e-01
   7.0000000e-02   5.1749286e-01
   8.0000000e-02   5.1998934e-01
   9.0000000e-02   5.2248482e-01
   1.0000000e-01   5.2497919e-01
   1.1000000e-01   5.2747230e-01
   1.2000000e-01   5.2996405e-01
   1.3000000e-01   5.3245431e-01
   1.4000000e-01   5.3494295e-01
   1.5000000e-01   5.3742985e-01
   1.6000000e-01   5.3991488e-01
   1.7000000e-01   5.4239794e-01
   1.8000000e-01   5.4487889e-01
   1.9000000e-01   5.4735762e-01
   2.0000000e-01   5.4983400e-01
   2.1000000e-01   5.5230791e-01
   2.2000000e-01   5.5477924e-01
   2.3000000e-01   5.5724785e-01
   2.4000000e-01   5.5971365e-01
   2.5000000e-01   5.6217650e-01
   2.6000000e-01   5.6463629e-01
   2.7000000e-01   5.6709290e-01
   2.8000000e-01   5.6954622e-01
   2.9000000e-01   5.7199613e-01
   3.0000000e-01   5.7444252e-01
   3.1000000e-01   5.7688526e-01
   3.2000000e-01   5.7932425e-01
   3.3000000e-01   5.8175938e-01
   3.4000000e-01   5.8419052e-01
   3.5000000e-01   5.8661758e-01
   3.6000000e-01   5.8904043e-01
   3.7000000e-01   5.9145898e-01
   3.8000000e-01   5.9387310e-01
   3.9000000e-01   5.9628270e-01
   4.0000000e-01   5.9868766e-01
   4.1000000e-01   6.0108788e-01
   4.2000000e-01   6.0348325e-01
   4.3000000e-01   6.0587367e-01
   4.4000000e-01   6.0825903e-01
   4.5000000e-01   6.1063923e-01
   4.6000000e-01   6.1301418e-01
   4.7000000e-01   6.1538376e-01
   4.8000000e-01   6.1774787e-01
   4.9000000e-01   6.2010643e-01
   5.0000000e-01   6.2245933e-01
   5.1000000e-01   6.2480647e-01
   5.2000000e-01   6.2714777e-01
   5.3000000e-01   6.2948311e-01
   5.4000000e-01   6.3181242e-01
   5.5000000e-01   6.3413559e-01
   5.6000000e-01   6.3645254e-01
   5.7000000e-01   6.3876318e-01
   5.8000000e-01   6.4106741e-01
   5.9000000e-01   6.4336515e-01
   6.0000000e-01   6.4565631e-01
   6.1000000e-01   6.4794080e-01
   6.2000000e-01   6.5021855e-01
   6.3000000e-01   6.5248946e-01
   6.4000000e-01   6.5475346e-01
   6.5000000e-01   6.5701046e-01
   6.6000000e-01   6.5926039e-01
   6.7000000e-01   6.6150316e-01
   6.8000000e-01   6.6373870e-01
   6.9000000e-01   6.6596693e-01
   7.0000000e-01   6.6818777e-01
   7.1000000e-01   6.7040116e-01
   7.2000000e-01   6.7260702e-01
   7.3000000e-01   6.7480527e-01
   7.4000000e-01   6.7699586e-01
   7.5000000e-01   6.7917870e-01
   7.6000000e-01   6.8135373e-01
   7.7000000e-01   6.8352089e-01
   7.8000000e-01   6.8568011e-01
   7.9000000e-01   6.8783133e-01
   8.0000000e-01   6.8997448e-01
   8.1000000e-01   6.9210950e-01
   8.2000000e-01   6.9423634e-01
   8.3000000e-01   6.9635493e-01
   8.4000000e-01   6.9846522e-01
   8.5000000e-01   7.0056714e-01
   8.6000000e-01   7.0266065e-01
   8.7000000e-01   7.0474570e-01
   8.8000000e-01   7.0682222e-01
   8.9000000e-01   7.0889017e-01
   9.0000000e-01   7.1094950e-01
   9.1000000e-01   7.1300016e-01
   9.2000000e-01   7.1504211e-01
   9.3000000e-01   7.1707529e-01
   9.4000000e-01   7.1909966e-01
   9.5000000e-01   7.2111518e-01
   9.6000000e-01   7.2312181e-01
   9.7000000e-01   7.2511950e-01
   9.8000000e-01   7.2710822e-01
   9.9000000e-01   7.2908792e-01
   1.0000000e+00   7.3105858e-01
   1.0100000e+00   7.3302015e-01
   1.0200000e+00   7.3497260e-01
   1.0300000e+00   7.3691590e-01
   1.0400000e+00   7.3885001e-01
   1.0500000e+00   7.4077490e-01
   1.0600000e+00   7.4269055e-01
   1.0700000e+00   7.4459692e-01
   1.0800000e+00   7.4649398e-01
   1.0900000e+00   7.4838172e-01
   1.1000000e+00   7.5026011e-01
   1.1100000e+00   7.5212911e-01
   1.1200000e+00   7.5398872e-01
   1.1300000e+00   7.5583890e-01
   1.1400000e+00   7.5767964e-01
   1.1500000e+00   7.5951092e-01
   1.1600000e+00   7.6133271e-01
   1.1700000e+00   7.6314502e-01
   1.1800000e+00   7.6494780e-01
   1.1900000e+00   7.6674106e-01
   1.2000000e+00   7.6852478e-01
   1.2100000e+00   7.7029895e-01
   1.2200000e+00   7.7206355e-01
   1.2300000e+00   7.7381857e-01
   1.2400000e+00   7.7556401e-01
   1.2500000e+00   7.7729986e-01
   1.2600000e+00   7.7902611e-01
   1.2700000e+00   7.8074275e-01
   1.2800000e+00   7.8244978e-01
   1.2900000e+00   7.8414719e-01
   1.3000000e+00   7.8583498e-01
   1.3100000e+00   7.8751316e-01
   1.3200000e+00   7.8918171e-01
   1.3300000e+00   7.9084063e-01
   1.3400000e+00   7.9248994e-01
   1.3500000e+00   7.9412963e-01
   1.3600000e+00   7.9575970e-01
   1.3700000e+00   7.9738015e-01
   1.3800000e+00   7.9899100e-01
   1.3900000e+00   8.0059224e-01
   1.4000000e+00   8.0218389e-01
   1.4100000e+00   8.0376594e-01
   1.4200000e+00   8.0533842e-01
   1.4300000e+00   8.0690132e-01
   1.4400000e+00   8.0845465e-01
   1.4500000e+00   8.0999843e-01
   1.4600000e+00   8.1153267e-01
   1.4700000e+00   8.1305739e-01
   1.4800000e+00   8.1457258e-01
   1.4900000e+00   8.1607827e-01
   1.5000000e+00   8.1757448e-01
   1.5100000e+00   8.1906121e-01
   1.5200000e+00   8.2053848e-01
   1.5300000e+00   8.2200631e-01
   1.5400000e+00   8.2346473e-01
   1.5500000e+00   8.2491373e-01
   1.5600000e+00   8.2635335e-01
   1.5700000e+00   8.2778361e-01
   1.5800000e+00   8.2920452e-01
   1.5900000e+00   8.3061610e-01
   1.6000000e+00   8.3201839e-01
   1.6100000e+00   8.3341139e-01
   1.6200000e+00   8.3479513e-01
   1.6300000e+00   8.3616964e-01
   1.6400000e+00   8.3753494e-01
   1.6500000e+00   8.3889105e-01
   1.6600000e+00   8.4023800e-01
   1.6700000e+00   8.4157582e-01
   1.6800000e+00   8.4290453e-01
   1.6900000e+00   8.4422416e-01
   1.7000000e+00   8.4553473e-01
   1.7100000e+00   8.4683628e-01
   1.7200000e+00   8.4812884e-01
   1.7300000e+00   8.4941242e-01
   1.7400000e+00   8.5068707e-01
   1.7500000e+00   8.5195280e-01
   1.7600000e+00   8.5320966e-01
   1.7700000e+00   8.5445767e-01
   1.7800000e+00   8.5569687e-01
   1.7900000e+00   8.5692728e-01
   1.8000000e+00   8.5814894e-01
   1.8100000e+00   8.5936187e-01
   1.8200000e+00   8.6056613e-01
   1.8300000e+00   8.6176173e-01
   1.8400000e+00   8.6294871e-01
   1.8500000e+00   8.6412710e-01
   1.8600000e+00   8.6529695e-01
   1.8700000e+00   8.6645828e-01
   1.8800000e+00   8.6761113e-01
   1.8900000e+00   8.6875553e-01
   1.9000000e+00   8.6989153e-01
   1.9100000e+00   8.7101915e-01
   1.9200000e+00   8.7213843e-01
   1.9300000e+00   8.7324942e-01
   1.9400000e+00   8.7435214e-01
   1.9500000e+00   8.7544664e-01
   1.9600000e+00   8.7653295e-01
   1.9700000e+00   8.7761111e-01
   1.9800000e+00   8.7868116e-01
   1.9900000e+00   8.7974314e-01
   2.0000000e+00   8.8079708e-01
   2.0100000e+00   8.8184302e-01
   2.0200000e+00   8.8288101e-01
   2.0300000e+00   8.8391108e-01
   2.0400000e+00   8.8493327e-01
   2.0500000e+00   8.8594762e-01
   2.0600000e+00   8.8695417e-01
   2.0700000e+00   8.8795296e-01
   2.0800000e+00   8.8894403e-01
   2.0900000e+00   8.8992743e-01
   2.1000000e+00   8.9090318e-01
   2.1100000e+00   8.9187133e-01
   2.1200000e+00   8.9283193e-01
   2.1300000e+00   8.9378501e-01
   2.1400000e+00   8.9473061e-01
   2.1500000e+00   8.9566878e-01
   2.1600000e+00   8.9659955e-01
   2.1700000e+00   8.9752297e-01
   2.1800000e+00   8.9843907e-01
   2.1900000e+00   8.9934791e-01
   2.2000000e+00   9.0024951e-01
   2.2100000e+00   9.0114393e-01
   2.2200000e+00   9.0203120e-01
   2.2300000e+00   9.0291136e-01
   2.2400000e+00   9.0378446e-01
   2.2500000e+00   9.0465054e-01
   2.2600000e+00   9.0550963e-01
   2.2700000e+00   9.0636179e-01
   2.2800000e+00   9.0720705e-01
   2.2900000e+00   9.0804545e-01
   2.3000000e+00   9.0887704e-01
   2.3100000e+00   9.0970186e-01
   2.3200000e+00   9.1051994e-01
   2.3300000e+00   9.1133134e-01
   2.3400000e+00   9.1213609e-01
   2.3500000e+00   9.1293423e-01
   2.3600000e+00   9.1372581e-01
   2.3700000e+00   9.1451086e-01
   2.3800000e+00   9.1528943e-01
   2.3900000e+00   9.1606157e-01
   2.4000000e+00   9.1682730e-01
   2.4100000e+00   9.1758668e-01
   2.4200000e+00   9.1833974e-01
   2.4300000e+00   9.1908653e-01
   2.4400000e+00   9.1982709e-01
   2.4500000e+00   9.2056145e-01
   2.4600000e+00   9.2128966e-01
   2.4700000e+00   9.2201176e-01
   2.4800000e+00   9.2272780e-01
   2.4900000e+00   9.2343780e-01
   2.5000000e+00   9.2414182e-01
   2.5100000e+00   9.2483989e-01
   2.5200000e+00   9.2553205e-01
   2.5300000e+00   9.2621835e-01
   2.5400000e+00   9.2689883e-01
   2.5500000e+00   9.2757351e-01
   2.5600000e+00   9.2824246e-01
   2.5700000e+00   9.2890570e-01
   2.5800000e+00   9.2956327e-01
   2.5900000e+00   9.3021522e-01
   2.6000000e+00   9.3086158e-01
   2.6100000e+00   9.3150240e-01
   2.6200000e+00   9.3213771e-01
   2.6300000e+00   9.3276755e-01
   2.6400000e+00   9.3339196e-01
   2.6500000e+00   9.3401099e-01
   2.6600000e+00   9.3462467e-01
   2.6700000e+00   9.3523303e-01
   2.6800000e+00   9.3583612e-01
   2.6900000e+00   9.3643398e-01
   2.7000000e+00   9.3702664e-01
   2.7100000e+00   9.3761415e-01
   2.7200000e+00   9.3819653e-01
   2.7300000e+00   9.3877384e-01
   2.7400000e+00   9.3934610e-01
   2.7500000e+00   9.3991335e-01
   2.7600000e+00   9.4047563e-01
   2.7700000e+00   9.4103299e-01
   2.7800000e+00   9.4158544e-01
   2.7900000e+00   9.4213304e-01
   2.8000000e+00   9.4267582e-01
   2.8100000e+00   9.4321382e-01
   2.8200000e+00   9.4374707e-01
   2.8300000e+00   9.4427560e-01
   2.8400000e+00   9.4479946e-01
   2.8500000e+00   9.4531868e-01
   2.8600000e+00   9.4583330e-01
   2.8700000e+00   9.4634335e-01
   2.8800000e+00   9.4684886e-01
   2.8900000e+00   9.4734988e-01
   2.9000000e+00   9.4784644e-01
   2.9100000e+00   9.4833856e-01
   2.9200000e+00   9.4882630e-01
   2.9300000e+00   9.4930968e-01
   2.9400000e+00   9.4978873e-01
   2.9500000e+00   9.5026349e-01
   2.9600000e+00   9.5073399e-01
   2.9700000e+00   9.5120028e-01
   2.9800000e+00   9.5166237e-01
   2.9900000e+00   9.5212031e-01
   3.0000000e+00   9.5257413e-01
   3.0100000e+00   9.5302385e-01
   3.0200000e+00   9.5346953e-01
   3.0300000e+00   9.5391117e-01
   3.0400000e+00   9.5434883e-01
   3.0500000e+00   9.5478253e-01
   3.0600000e+00   9.5521230e-01
   3.0700000e+00   9.5563817e-01
   3.0800000e+00   9.5606018e-01
   3.0900000e+00   9.5647837e-01
   3.1000000e+00   9.5689275e-01
   3.1100000e+00   9.5730336e-01
   3.1200000e+00   9.5771023e-01
   3.1300000e+00   9.5811339e-01
   3.1400000e+00   9.5851288e-01
   3.1500000e+00   9.5890872e-01
   3.1600000e+00   9.5930095e-01
   3.1700000e+00   9.5968958e-01
   3.1800000e+00   9.6007467e-01
   3.1900000e+00   9.6045622e-01
   3.2000000e+00   9.6083428e-01
   3.2100000e+00   9.6120887e-01
   3.2200000e+00   9.6158001e-01
   3.2300000e+00   9.6194775e-01
   3.2400000e+00   9.6231211e-01
   3.2500000e+00   9.6267311e-01
   3.2600000e+00   9.6303079e-01
   3.2700000e+00   9.6338517e-01
   3.2800000e+00   9.6373628e-01
   3.2900000e+00   9.6408415e-01
   3.3000000e+00   9.6442881e-01
   3.3100000e+00   9.6477028e-01
   3.3200000e+00   9.6510859e-01
   3.3300000e+00   9.6544377e-01
   3.3400000e+00   9.6577584e-01
   3.3500000e+00   9.6610484e-01
   3.3600000e+00   9.6643078e-01
   3.3700000e+00   9.6675369e-01
   3.3800000e+00   9.6707361e-01
   3.3900000e+00   9.6739054e-01
   3.4000000e+00   9.6770454e-01
   3.4100000e+00   9.6801560e-01
   3.4200000e+00   9.6832377e-01
   3.4300000e+00   9.6862907e-01
   3.4400000e+00   9.6893152e-01
   3.4500000e+00   9.6923114e-01
   3.4600000e+00   9.6952797e-01
   3.4700000e+00   9.6982202e-01
   3.4800000e+00   9.7011332e-01
   3.4900000e+00   9.7040190e-01
   3.5000000e+00   9.7068777e-01
   3.5100000e+00   9.7097096e-01
   3.5200000e+00   9.7125150e-01
   3.5300000e+00   9.7152941e-01
   3.5400000e+00   9.7180471e-01
   3.5500000e+00   9.7207743e-01
   3.5600000e+00   9.7234758e-01
   3.5700000e+00   9.7261519e-01
   3.5800000e+00   9.7288028e-01
   3.5900000e+00   9.7314288e-01
   3.6000000e+00   9.7340301e-01
   3.6100000e+00   9.7366068e-01
   3.6200000e+00   9.7391592e-01
   3.6300000e+00   9.7416876e-01
   3.6400000e+00   9.7441921e-01
   3.6500000e+00   9.7466730e-01
   3.6600000e+00   9.7491304e-01
   3.6700000e+00   9.7515646e-01
   3.6800000e+00   9.7539757e-01
   3.6900000e+00   9.7563641e-01
   3.7000000e+00   9.7587298e-01
   3.7100000e+00   9.7610731e-01
   3.7200000e+00   9.7633942e-01
   3.7300000e+00   9.7656933e-01
   3.7400000e+00   9.7679706e-01
   3.7500000e+00   9.7702263e-01
   3.7600000e+00   9.7724606e-01
   3.7700000e+00   9.7746736e-01
   3.7800000e+00   9.7768656e-01
   3.7900000e+00   9.7790368e-01
   3.8000000e+00   9.7811873e-01
   3.8100000e+00   9.7833173e-01
   3.8200000e+00   9.7854271e-01
   3.8300000e+00   9.7875168e-01
   3.8400000e+00   9.7895865e-01
   3.8500000e+00   9.7916366e-01
   3.8600000e+00   9.7936670e-01
   3.8700000e+00   9.7956781e-01
   3.8800000e+00   9.7976700e-01
   3.8900000e+00   9.7996429e-01
   3.9000000e+00   9.8015969e-01
   3.9100000e+00   9.8035323e-01
   3.9200000e+00   9.8054492e-01
   3.9300000e+00   9.8073477e-01
   3.9400000e+00   9.8092280e-01
   3.9500000e+00   9.8110904e-01
   3.9600000e+00   9.8129349e-01
   3.9700000e+00   9.8147618e-01
   3.9800000e+00   9.8165711e-01
   3.9900000e+00   9.8183631e-01
   4.0000000e+00   9.8201379e-01
   4.0100000e+00   9.8218957e-01
   4.0200000e+00   9.8236366e-01
   4.0300000e+00   9.8253608e-01
   4.0400000e+00   9.8270684e-01
   4.0500000e+00   9.8287597e-01
   4.0600000e+00   9.8304346e-01
   4.0700000e+00   9.8320935e-01
   4.0800000e+00   9.8337364e-01
   4.0900000e+00   9.8353636e-01
   4.1000000e+00   9.8369750e-01
   4.1100000e+00   9.8385709e-01
   4.1200000e+00   9.8401515e-01
   4.1300000e+00   9.8417169e-01
   4.1400000e+00   9.8432671e-01
   4.1500000e+00   9.8448024e-01
   4.1600000e+00   9.8463229e-01
   4.1700000e+00   9.8478288e-01
   4.1800000e+00   9.8493201e-01
   4.1900000e+00   9.8507970e-01
   4.2000000e+00   9.8522597e-01
   4.2100000e+00   9.8537082e-01
   4.2200000e+00   9.8551428e-01
   4.2300000e+00   9.8565634e-01
   4.2400000e+00   9.8579704e-01
   4.2500000e+00   9.8593637e-01
   4.2600000e+00   9.8607436e-01
   4.2700000e+00   9.8621101e-01
   4.2800000e+00   9.8634634e-01
   4.2900000e+00   9.8648036e-01
   4.3000000e+00   9.8661308e-01
   4.3100000e+00   9.8674452e-01
   4.3200000e+00   9.8687468e-01
   4.3300000e+00   9.8700358e-01
   4.3400000e+00   9.8713124e-01
   4.3500000e+00   9.8725765e-01
   4.3600000e+00   9.8738284e-01
   4.3700000e+00   9.8750681e-01
   4.3800000e+00   9.8762959e-01
   4.3900000e+00   9.8775117e-01
   4.4000000e+00   9.8787157e-01
   4.4100000e+00   9.8799080e-01
   4.4200000e+00   9.8810887e-01
   4.4300000e+00   9.8822579e-01
   4.4400000e+00   9.8834158e-01
   4.4500000e+00   9.8845625e-01
   4.4600000e+00   9.8856980e-01
   4.4700000e+00   9.8868224e-01
   4.4800000e+00   9.8879359e-01
   4.4900000e+00   9.8890386e-01
   4.5000000e+00   9.8901306e-01
   4.5100000e+00   9.8912119e-01
   4.5200000e+00   9.8922827e-01
   4.5300000e+00   9.8933431e-01
   4.5400000e+00   9.8943931e-01
   4.5500000e+00   9.8954329e-01
   4.5600000e+00   9.8964626e-01
   4.5700000e+00   9.8974823e-01
   4.5800000e+00   9.8984920e-01
   4.5900000e+00   9.8994919e-01
   4.6000000e+00   9.9004820e-01
   4.6100000e+00   9.9014624e-01
   4.6200000e+00   9.9024333e-01
   4.6300000e+00   9.9033948e-01
   4.6400000e+00   9.9043468e-01
   4.6500000e+00   9.9052896e-01
   4.6600000e+00   9.9062231e-01
   4.6700000e+00   9.9071475e-01
   4.6800000e+00   9.9080629e-01
   4.6900000e+00   9.9089694e-01
   4.7000000e+00   9.9098670e-01
   4.7100000e+00   9.9107558e-01
   4.7200000e+00   9.9116360e-01
   4.7300000e+00   9.9125075e-01
   4.7400000e+00   9.9133706e-01
   4.7500000e+00   9.9142251e-01
   4.7600000e+00   9.9150714e-01
   4.7700000e+00   9.9159093e-01
   4.7800000e+00   9.9167391e-01
   4.7900000e+00   9.9175607e-01
   4.8000000e+00   9.9183743e-01
   4.8100000e+00   9.9191799e-01
   4.8200000e+00   9.9199777e-01
   4.8300000e+00   9.9207676e-01
   4.8400000e+00   9.9215498e-01
   4.8500000e+00   9.9223243e-01
   4.8600000e+00   9.9230912e-01
   4.8700000e+00   9.9238507e-01
   4.8800000e+00   9.9246027e-01
   4.8900000e+00   9.9253473e-01
   4.9000000e+00   9.9260846e-01
   4.9100000e+00   9.9268147e-01
   4.9200000e+00   9.9275376e-01
   4.9300000e+00   9.9282534e-01
   4.9400000e+00   9.9289623e-01
   4.9500000e+00   9.9296641e-01
   4.9600000e+00   9.9303591e-01
   4.9700000e+00   9.9310473e-01
   4.9800000e+00   9.9317287e-01
   4.9900000e+00   9.9324034e-01
   5.0000000e+00   9.9330715e-01
   5.0100000e+00   9.9337330e-01
   5.0200000e+00   9.9343881e-01
   5.0300000e+00   9.9350367e-01
   5.0400000e+00   9.9356789e-01
   5.0500000e+00   9.9363148e-01
   5.0600000e+00   9.9369445e-01
   5.0700000e+00   9.9375680e-01
   5.0800000e+00   9.9381854e-01
   5.0900000e+00   9.9387967e-01
   5.1000000e+00   9.9394020e-01
   5.1100000e+00   9.9400013e-01
   5.1200000e+00   9.9405948e-01
   5.1300000e+00   9.9411824e-01
   5.1400000e+00   9.9417642e-01
   5.1500000e+00   9.9423403e-01
   5.1600000e+00   9.9429108e-01
   5.1700000e+00   9.9434756e-01
   5.1800000e+00   9.9440349e-01
   5.1900000e+00   9.9445887e-01
   5.2000000e+00   9.9451370e-01
   5.2100000e+00   9.9456799e-01
   5.2200000e+00   9.9462175e-01
   5.2300000e+00   9.9467498e-01
   5.2400000e+00   9.9472769e-01
   5.2500000e+00   9.9477987e-01
   5.2600000e+00   9.9483155e-01
   5.2700000e+00   9.9488271e-01
   5.2800000e+00   9.9493337e-01
   5.2900000e+00   9.9498353e-01
   5.3000000e+00   9.9503320e-01
   5.3100000e+00   9.9508238e-01
   5.3200000e+00   9.9513107e-01
   5.3300000e+00   9.9517928e-01
   5.3400000e+00   9.9522702e-01
   5.3500000e+00   9.9527429e-01
   5.3600000e+00   9.9532109e-01
   5.3700000e+00   9.9536743e-01
   5.3800000e+00   9.9541331e-01
   5.3900000e+00   9.9545874e-01
   5.4000000e+00   9.9550373e-01
   5.4100000e+00   9.9554827e-01
   5.4200000e+00   9.9559237e-01
   5.4300000e+00   9.9563603e-01
   5.4400000e+00   9.9567927e-01
   5.4500000e+00   9.9572207e-01
   5.4600000e+00   9.9576446e-01
   5.4700000e+00   9.9580643e-01
   5.4800000e+00   9.9584798e-01
   5.4900000e+00   9.9588912e-01
   5.5000000e+00   9.9592986e-01
   5.5100000e+00   9.9597020e-01
   5.5200000e+00   9.9601013e-01
   5.5300000e+00   9.9604968e-01
   5.5400000e+00   9.9608883e-01
   5.5500000e+00   9.9612760e-01
   5.5600000e+00   9.9616598e-01
   5.5700000e+00   9.9620398e-01
   5.5800000e+00   9.9624161e-01
   5.5900000e+00   9.9627887e-01
   5.6000000e+00   9.9631576e-01
   5.6100000e+00   9.9635229e-01
   5.6200000e+00   9.9638845e-01
   5.6300000e+00   9.9642426e-01
   5.6400000e+00   9.9645971e-01
   5.6500000e+00   9.9649481e-01
   5.6600000e+00   9.9652957e-01
   5.6700000e+00   9.9656398e-01
   5.6800000e+00   9.9659805e-01
   5.6900000e+00   9.9663179e-01
   5.7000000e+00   9.9666519e-01
   5.7100000e+00   9.9669827e-01
   5.7200000e+00   9.9673101e-01
   5.7300000e+00   9.9676343e-01
   5.7400000e+00   9.9679553e-01
   5.7500000e+00   9.9682732e-01
   5.7600000e+00   9.9685879e-01
   5.7700000e+00   9.9688995e-01
   5.7800000e+00   9.9692080e-01
   5.7900000e+00   9.9695134e-01
   5.8000000e+00   9.9698158e-01
   5.8100000e+00   9.9701153e-01
   5.8200000e+00   9.9704118e-01
   5.8300000e+00   9.9707053e-01
   5.8400000e+00   9.9709959e-01
   5.8500000e+00   9.9712837e-01
   5.8600000e+00   9.9715686e-01
   5.8700000e+00   9.9718507e-01
   5.8800000e+00   9.9721300e-01
   5.8900000e+00   9.9724066e-01
   5.9000000e+00   9.9726804e-01
   5.9100000e+00   9.9729515e-01
   5.9200000e+00   9.9732199e-01
   5.9300000e+00   9.9734857e-01
   5.9400000e+00   9.9737488e-01
   5.9500000e+00   9.9740093e-01
   5.9600000e+00   9.9742673e-01
   5.9700000e+00   9.9745227e-01
   5.9800000e+00   9.9747755e-01
   5.9900000e+00   9.9750259e-01
   6.0000000e+00   9.9752738e-01
   6.0100000e+00   9.9755192e-01
   6.0200000e+00   9.9757622e-01
   6.0300000e+00   9.9760028e-01
   6.0400000e+00   9.9762410e-01
   6.0500000e+00   9.9764768e-01
   6.0600000e+00   9.9767104e-01
   6.0700000e+00   9.9769416e-01
   6.0800000e+00   9.9771705e-01
   6.0900000e+00   9.9773971e-01
   6.1000000e+00   9.9776215e-01
   6.1100000e+00   9.9778437e-01
   6.1200000e+00   9.9780637e-01
   6.1300000e+00   9.9782815e-01
   6.1400000e+00   9.9784971e-01
   6.1500000e+00   9.9787106e-01
   6.1600000e+00   9.9789220e-01
   6.1700000e+00   9.9791313e-01
   6.1800000e+00   9.9793385e-01
   6.1900000e+00   9.9795437e-01
   6.2000000e+00   9.9797468e-01
   6.2100000e+00   9.9799479e-01
   6.2200000e+00   9.9801470e-01
   6.2300000e+00   9.9803442e-01
   6.2400000e+00   9.9805394e-01
   6.2500000e+00   9.9807327e-01
   6.2600000e+00   9.9809240e-01
   6.2700000e+00   9.9811135e-01
   6.2800000e+00   9.9813010e-01
   6.2900000e+00   9.9814867e-01
   6.3000000e+00   9.9816706e-01
   6.3100000e+00   9.9818527e-01
   6.3200000e+00   9.9820329e-01
   6.3300000e+00   9.9822114e-01
   6.3400000e+00   9.9823881e-01
   6.3500000e+00   9.9825630e-01
   6.3600000e+00   9.9827362e-01
   6.3700000e+00   9.9829077e-01
   6.3800000e+00   9.9830775e-01
   6.3900000e+00   9.9832456e-01
   6.4000000e+00   9.9834120e-01
   6.4100000e+00   9.9835768e-01
   6.4200000e+00   9.9837399e-01
   6.4300000e+00   9.9839014e-01
   6.4400000e+00   9.9840614e-01
   6.4500000e+00   9.9842197e-01
   6.4600000e+00   9.9843765e-01
   6.4700000e+00   9.9845317e-01
   6.4800000e+00   9.9846854e-01
   6.4900000e+00   9.9848375e-01
   6.5000000e+00   9.9849882e-01
   6.5100000e+00   9.9851373e-01
   6.5200000e+00   9.9852850e-01
   6.5300000e+00   9.9854312e-01
   6.5400000e+00   9.9855760e-01
   6.5500000e+00   9.9857193e-01
   6.5600000e+00   9.9858612e-01
   6.5700000e+00   9.9860016e-01
   6.5800000e+00   9.9861407e-01
   6.5900000e+00   9.9862785e-01
   6.6000000e+00   9.9864148e-01
   6.6100000e+00   9.9865498e-01
   6.6200000e+00   9.9866834e-01
   6.6300000e+00   9.9868158e-01
   6.6400000e+00   9.9869468e-01
   6.6500000e+00   9.9870765e-01
   6.6600000e+00   9.9872049e-01
   6.6700000e+00   9.9873321e-01
   6.6800000e+00   9.9874580e-01
   6.6900000e+00   9.9875826e-01
   6.7000000e+00   9.9877060e-01
   6.7100000e+00   9.9878282e-01
   6.7200000e+00   9.9879492e-01
   6.7300000e+00   9.9880689e-01
   6.7400000e+00   9.9881875e-01
   6.7500000e+00   9.9883049e-01
   6.7600000e+00   9.9884211e-01
   6.7700000e+00   9.9885362e-01
   6.7800000e+00   9.9886501e-01
   6.7900000e+00   9.9887630e-01
   6.8000000e+00   9.9888746e-01
   6.8100000e+00   9.9889852e-01
   6.8200000e+00   9.9890947e-01
   6.8300000e+00   9.9892031e-01
   6.8400000e+00   9.9893104e-01
   6.8500000e+00   9.9894167e-01
   6.8600000e+00   9.9895219e-01
   6.8700000e+00   9.9896260e-01
   6.8800000e+00   9.9897291e-01
   6.8900000e+00   9.9898312e-01
   6.9000000e+00   9.9899323e-01
   6.9100000e+00   9.9900324e-01
   6.9200000e+00   9.9901314e-01
   6.9300000e+00   9.9902295e-01
   6.9400000e+00   9.9903267e-01
   6.9500000e+00   9.9904228e-01
   6.9600000e+00   9.9905180e-01
   6.9700000e+00   9.9906123e-01
   6.9800000e+00   9.9907056e-01
   6.9900000e+00   9.9907980e-01
   7.0000000e+00   9.9908895e-01
   7.0100000e+00   9.9909801e-01
   7.0200000e+00   9.9910697e-01
   7.0300000e+00   9.9911585e-01
   7.0400000e+00   9.9912464e-01
   7.0500000e+00   9.9913334e-01
   7.0600000e+00   9.9914196e-01
   7.0700000e+00   9.9915049e-01
   7.0800000e+00   9.9915893e-01
   7.0900000e+00   9.9916730e-01
   7.1000000e+00   9.9917558e-01
   7.1100000e+00   9.9918377e-01
   7.1200000e+00   9.9919189e-01
   7.1300000e+00   9.9919992e-01
   7.1400000e+00   9.9920788e-01
   7.1500000e+00   9.9921575e-01
   7.1600000e+00   9.9922355e-01
   7.1700000e+00   9.9923127e-01
   7.1800000e+00   9.9923891e-01
   7.1900000e+00   9.9924648e-01
   7.2000000e+00   9.9925397e-01
   7.2100000e+00   9.9926139e-01
   7.2200000e+00   9.9926873e-01
   7.2300000e+00   9.9927600e-01
   7.2400000e+00   9.9928320e-01
   7.2500000e+00   9.9929033e-01
   7.2600000e+00   9.9929739e-01
   7.2700000e+00   9.9930437e-01
   7.2800000e+00   9.9931129e-01
   7.2900000e+00   9.9931814e-01
   7.3000000e+00   9.9932492e-01
   7.3100000e+00   9.9933163e-01
   7.3200000e+00   9.9933828e-01
   7.3300000e+00   9.9934486e-01
   7.3400000e+00   9.9935137e-01
   7.3500000e+00   9.9935782e-01
   7.3600000e+00   9.9936421e-01
   7.3700000e+00   9.9937053e-01
   7.3800000e+00   9.9937679e-01
   7.3900000e+00   9.9938298e-01
   7.4000000e+00   9.9938912e-01
   7.4100000e+00   9.9939520e-01
   7.4200000e+00   9.9940121e-01
   7.4300000e+00   9.9940716e-01
   7.4400000e+00   9.9941306e-01
   7.4500000e+00   9.9941890e-01
   7.4600000e+00   9.9942468e-01
   7.4700000e+00   9.9943040e-01
   7.4800000e+00   9.9943606e-01
   7.4900000e+00   9.9944167e-01
   7.5000000e+00   9.9944722e-01
   7.5100000e+00   9.9945272e-01
   7.5200000e+00   9.9945816e-01
   7.5300000e+00   9.9946355e-01
   7.5400000e+00   9.9946888e-01
   7.5500000e+00   9.9947417e-01
   7.5600000e+00   9.9947940e-01
   7.5700000e+00   9.9948457e-01
   7.5800000e+00   9.9948970e-01
   7.5900000e+00   9.9949477e-01
   7.6000000e+00   9.9949980e-01
   7.6100000e+00   9.9950477e-01
   7.6200000e+00   9.9950970e-01
   7.6300000e+00   9.9951457e-01
   7.6400000e+00   9.9951940e-01
   7.6500000e+00   9.9952418e-01
   7.6600000e+00   9.9952891e-01
   7.6700000e+00   9.9953360e-01
   7.6800000e+00   9.9953824e-01
   7.6900000e+00   9.9954283e-01
   7.7000000e+00   9.9954738e-01
   7.7100000e+00   9.9955188e-01
   7.7200000e+00   9.9955634e-01
   7.7300000e+00   9.9956075e-01
   7.7400000e+00   9.9956512e-01
   7.7500000e+00   9.9956944e-01
   7.7600000e+00   9.9957373e-01
   7.7700000e+00   9.9957796e-01
   7.7800000e+00   9.9958216e-01
   7.7900000e+00   9.9958632e-01
   7.8000000e+00   9.9959043e-01
   7.8100000e+00   9.9959451e-01
   7.8200000e+00   9.9959854e-01
   7.8300000e+00   9.9960253e-01
   7.8400000e+00   9.9960649e-01
   7.8500000e+00   9.9961040e-01
   7.8600000e+00   9.9961427e-01
   7.8700000e+00   9.9961811e-01
   7.8800000e+00   9.9962191e-01
   7.8900000e+00   9.9962567e-01
   7.9000000e+00   9.9962939e-01
   7.9100000e+00   9.9963308e-01
   7.9200000e+00   9.9963673e-01
   7.9300000e+00   9.9964034e-01
   7.9400000e+00   9.9964392e-01
   7.9500000e+00   9.9964746e-01
   7.9600000e+00   9.9965097e-01
   7.9700000e+00   9.9965444e-01
   7.9800000e+00   9.9965788e-01
   7.9900000e+00   9.9966128e-01
   8.0000000e+00   9.9966465e-01
   8.0100000e+00   9.9966799e-01
   8.0200000e+00   9.9967129e-01
   8.0300000e+00   9.9967456e-01
   8.0400000e+00   9.9967779e-01
   8.0500000e+00   9.9968100e-01
   8.0600000e+00   9.9968417e-01
   8.0700000e+00   9.9968731e-01
   8.0800000e+00   9.9969042e-01
   8.0900000e+00   9.9969350e-01
   8.1000000e+00   9.9969655e-01
   8.1100000e+00   9.9969957e-01
   8.1200000e+00   9.9970256e-01
   8.1300000e+00   9.9970552e-01
   8.1400000e+00   9.9970845e-01
   8.1500000e+00   9.9971135e-01
   8.1600000e+00   9.9971422e-01
   8.1700000e+00   9.9971706e-01
   8.1800000e+00   9.9971988e-01
   8.1900000e+00   9.9972266e-01
   8.2000000e+00   9.9972542e-01
   8.2100000e+00   9.9972815e-01
   8.2200000e+00   9.9973086e-01
   8.2300000e+00   9.9973353e-01
   8.2400000e+00   9.9973619e-01
   8.2500000e+00   9.9973881e-01
   8.2600000e+00   9.9974141e-01
   8.2700000e+00   9.9974398e-01
   8.2800000e+00   9.9974653e-01
   8.2900000e+00   9.9974905e-01
   8.3000000e+00   9.9975154e-01
   8.3100000e+00   9.9975402e-01
   8.3200000e+00   9.9975646e-01
   8.3300000e+00   9.9975889e-01
   8.3400000e+00   9.9976128e-01
   8.3500000e+00   9.9976366e-01
   8.3600000e+00   9.9976601e-01
   8.3700000e+00   9.9976834e-01
   8.3800000e+00   9.9977064e-01
   8.3900000e+00   9.9977292e-01
   8.4000000e+00   9.9977518e-01
   8.4100000e+00   9.9977742e-01
   8.4200000e+00   9.9977963e-01
   8.4300000e+00   9.9978183e-01
   8.4400000e+00   9.9978400e-01
   8.4500000e+00   9.9978615e-01
   8.4600000e+00   9.9978827e-01
   8.4700000e+00   9.9979038e-01
   8.4800000e+00   9.9979246e-01
   8.4900000e+00   9.9979453e-01
   8.5000000e+00   9.9979657e-01
   8.5100000e+00   9.9979860e-01
   8.5200000e+00   9.9980060e-01
   8.5300000e+00   9.9980258e-01
   8.5400000e+00   9.9980455e-01
   8.5500000e+00   9.9980649e-01
   8.5600000e+00   9.9980842e-01
   8.5700000e+00   9.9981032e-01
   8.5800000e+00   9.9981221e-01
   8.5900000e+00   9.9981408e-01
   8.6000000e+00   9.9981593e-01
   8.6100000e+00   9.9981776e-01
   8.6200000e+00   9.9981957e-01
   8.6300000e+00   9.9982137e-01
   8.6400000e+00   9.9982314e-01
   8.6500000e+00   9.9982490e-01
   8.6600000e+00   9.9982665e-01
   8.6700000e+00   9.9982837e-01
   8.6800000e+00   9.9983008e-01
   8.6900000e+00   9.9983177e-01
   8.7000000e+00   9.9983344e-01
   8.7100000e+00   9.9983510e-01
   8.7200000e+00   9.9983674e-01
   8.7300000e+00   9.9983836e-01
   8.7400000e+00   9.9983997e-01
   8.7500000e+00   9.9984156e-01
   8.7600000e+00   9.9984314e-01
   8.7700000e+00   9.9984470e-01
   8.7800000e+00   9.9984625e-01
   8.7900000e+00   9.9984778e-01
   8.8000000e+00   9.9984929e-01
   8.8100000e+00   9.9985079e-01
   8.8200000e+00   9.9985227e-01
   8.8300000e+00   9.9985374e-01
   8.8400000e+00   9.9985520e-01
   8.8500000e+00   9.9985664e-01
   8.8600000e+00   9.9985807e-01
   8.8700000e+00   9.9985948e-01
   8.8800000e+00   9.9986088e-01
   8.8900000e+00   9.9986226e-01
   8.9000000e+00   9.9986363e-01
   8.9100000e+00   9.9986499e-01
   8.9200000e+00   9.9986633e-01
   8.9300000e+00   9.9986766e-01
   8.9400000e+00   9.9986898e-01
   8.9500000e+00   9.9987028e-01
   8.9600000e+00   9.9987157e-01
   8.9700000e+00   9.9987285e-01
   8.9800000e+00   9.9987411e-01
   8.9900000e+00   9.9987537e-01
   9.0000000e+00   9.9987661e-01
   9.0100000e+00   9.9987783e-01
   9.0200000e+00   9.9987905e-01
   9.0300000e+00   9.9988025e-01
   9.0400000e+00   9.9988144e-01
   9.0500000e+00   9.9988262e-01
   9.0600000e+00   9.9988379e-01
   9.0700000e+00   9.9988495e-01
   9.0800000e+00   9.9988609e-01
   9.0900000e+00   9.9988722e-01
   9.1000000e+00   9.9988835e-01
   9.1100000e+00   9.9988946e-01
   9.1200000e+00   9.9989056e-01
   9.1300000e+00   9.9989165e-01
   9.1400000e+00   9.9989272e-01
   9.1500000e+00   9.9989379e-01
   9.1600000e+00   9.9989485e-01
   9.1700000e+00   9.9989589e-01
   9.1800000e+00   9.9989693e-01
   9.1900000e+00   9.9989796e-01
   9.2000000e+00   9.9989897e-01
   9.2100000e+00   9.9989998e-01
   9.2200000e+00   9.9990097e-01
   9.2300000e+00   9.9990196e-01
   9.2400000e+00   9.9990293e-01
   9.2500000e+00   9.9990390e-01
   9.2600000e+00   9.9990485e-01
   9.2700000e+00   9.9990580e-01
   9.2800000e+00   9.9990674e-01
   9.2900000e+00   9.9990767e-01
   9.3000000e+00   9.9990858e-01
   9.3100000e+00   9.9990949e-01
   9.3200000e+00   9.9991039e-01
   9.3300000e+00   9.9991129e-01
   9.3400000e+00   9.9991217e-01
   9.3500000e+00   9.9991304e-01
   9.3600000e+00   9.9991391e-01
   9.3700000e+00   9.9991476e-01
   9.3800000e+00   9.9991561e-01
   9.3900000e+00   9.9991645e-01
   9.4000000e+00   9.9991728e-01
   9.4100000e+00   9.9991811e-01
   9.4200000e+00   9.9991892e-01
   9.4300000e+00   9.9991973e-01
   9.4400000e+00   9.9992053e-01
   9.4500000e+00   9.9992132e-01
   9.4600000e+00   9.9992210e-01
   9.4700000e+00   9.9992287e-01
   9.4800000e+00   9.9992364e-01
   9.4900000e+00   9.9992440e-01
   9.5000000e+00   9.9992515e-01
   9.5100000e+00   9.9992590e-01
   9.5200000e+00   9.9992664e-01
   9.5300000e+00   9.9992737e-01
   9.5400000e+00   9.9992809e-01
   9.5500000e+00   9.9992880e-01
   9.5600000e+00   9.9992951e-01
   9.5700000e+00   9.9993021e-01
   9.5800000e+00   9.9993091e-01
   9.5900000e+00   9.9993160e-01
   9.6000000e+00   9.9993228e-01
   9.6100000e+00   9.9993295e-01
   9.6200000e+00   9.9993362e-01
   9.6300000e+00   9.9993428e-01
   9.6400000e+00   9.9993493e-01
   9.6500000e+00   9.9993558e-01
   9.6600000e+00   9.9993622e-01
   9.6700000e+00   9.9993685e-01
   9.6800000e+00   9.9993748e-01
   9.6900000e+00   9.9993810e-01
   9.7000000e+00   9.9993872e-01
   9.7100000e+00   9.9993933e-01
   9.7200000e+00   9.9993993e-01
   9.7300000e+00   9.9994053e-01
   9.7400000e+00   9.9994112e-01
   9.7500000e+00   9.9994171e-01
   9.7600000e+00   9.9994229e-01
   9.7700000e+00   9.9994286e-01
   9.7800000e+00   9.9994343e-01
   9.7900000e+00   9.9994399e-01
   9.8000000e+00   9.9994455e-01
   9.8100000e+00   9.9994510e-01
   9.8200000e+00   9.9994565e-01
   9.8300000e+00   9.9994619e-01
   9.8400000e+00   9.9994673e-01
   9.8500000e+00   9.9994726e-01
   9.8600000e+00   9.9994778e-01
   9.8700000e+00   9.9994830e-01
   9.8800000e+00   9.9994881e-01
   9.8900000e+00   9.9994932e-01
   9.9000000e+00   9.9994983e-01
   9.9100000e+00   9.9995033e-01
   9.9200000e+00   9.9995082e-01
   9.9300000e+00   9.9995131e-01
   9.9400000e+00   9.9995180e-01
   9.9500000e+00   9.9995227e-01
   9.9600000e+00   9.9995275e-01
   9.9700000e+00   9.9995322e-01
   9.9800000e+00   9.9995369e-01
   9.9900000e+00   9.9995415e-01
   1.0000000e+01   9.9995460e-01


==> u_inc.txt <==
   0.0000000e+00   3.3535013e-04
   3.1554436e-30   3.3535013e-04
   9.4971109e-03   3.3854908e-04
   2.0277808e-02   3.4221736e-04
   3.1116055e-02   3.4594528e-04
   4.2023087e-02   3.4973784e-04
   5.3000669e-02   3.5359690e-04
   6.4050757e-02   3.5752444e-04
   7.5175433e-02   3.6152254e-04
   8.6376915e-02   3.6559341e-04
   9.7657578e-02   3.6973936e-04
   1.0901996e-01   3.7396286e-04
   1.2046679e-01   3.7826651e-04
   1.3200100e-01   3.8265310e-04
   1.4362576e-01   3.8712557e-04
   1.5534449e-01   3.9168709e-04
   1.6716092e-01   3.9634104e-04
   1.7907910e-01   4.0109106e-04
   1.9110345e-01   4.0594106e-04
   2.0323883e-01   4.1089529e-04
   2.1549060e-01   4.1595834e-04
   2.2786467e-01   4.2113523e-04
   2.4036764e-01   4.2643147e-04
   2.5279086e-01   4.3175986e-04
   2.6507845e-01   4.3709555e-04
   2.7723921e-01   4.4244105e-04
   2.8928125e-01   4.4779875e-04
   3.0121170e-01   4.5317075e-04
   3.1303686e-01   4.5855890e-04
   3.2476237e-01   4.6396488e-04
   3.3639325e-01   4.6939016e-04
   3.4793407e-01   4.7483609e-04
   3.5938891e-01   4.8030391e-04
   3.7076151e-01   4.8579472e-04
   3.8205529e-01   4.9130957e-04
   3.9327336e-01   4.9684939e-04
   4.0441860e-01   5.0241507e-04
   4.1549364e-01   5.0800742e-04
   4.2650093e-01   5.1362721e-04
   4.3744275e-01   5.1927515e-04
   4.4832118e-01   5.2495191e-04
   4.5913820e-01   5.3065812e-04
   4.6989564e-01   5.3639437e-04
   4.8059522e-01   5.4216125e-04
   4.9123853e-01   5.4795928e-04
   5.0182709e-01   5.5378898e-04
   5.1236232e-01   5.5965083e-04
   5.2284556e-01   5.6554531e-04
   5.3327807e-01   5.7147286e-04
   5.4366105e-01   5.7743392e-04
   5.5399563e-01   5.8342890e-04
   5.6428288e-01   5.8945820e-04
   5.7452383e-01   5.9552221e-04
   5.8471943e-01   6.0162131e-04
   5.9487062e-01   6.0775585e-04
   6.0497828e-01   6.1392620e-04
   6.1504323e-01   6.2013269e-04
   6.2506630e-01   6.2637566e-04
   6.3504823e-01   6.3265543e-04
   6.4498978e-01   6.3897233e-04
   6.5489163e-01   6.4532667e-04
   6.6475446e-01   6.5171874e-04
   6.7457892e-01   6.5814885e-04
   6.8436564e-01   6.6461729e-04
   6.9411522e-01   6.7112434e-04
   7.0382822e-01   6.7767029e-04
   7.1350520e-01   6.8425542e-04
   7.2314671e-01   6.9088000e-04
   7.3275325e-01   6.9754430e-04
   7.4232532e-01   7.0424858e-04
   7.5186341e-01   7.1099310e-04
   7.6136799e-01   7.1777813e-04
   7.7083949e-01   7.2460391e-04
   7.8027835e-01   7.3147071e-04
   7.8968501e-01   7.3837876e-04
   7.9905988e-01   7.4532833e-04
   8.0840333e-01   7.5231964e-04
   8.1771577e-01   7.5935295e-04
   8.2699757e-01   7.6642850e-04
   8.3624910e-01   7.7354652e-04
   8.4547069e-01   7.8070725e-04
   8.5466271e-01   7.8791092e-04
   8.6382548e-01   7.9515778e-04
   8.7295934e-01   8.0244805e-04
   8.8206459e-01   8.0978197e-04
   8.9114155e-01   8.1715976e-04
   9.0019052e-01   8.2458165e-04
   9.0921180e-01   8.3204786e-04
   9.1820567e-01   8.3955864e-04
   9.2717242e-01   8.4711419e-04
   9.3611231e-01   8.5471475e-04
   9.4502561e-01   8.6236054e-04
   9.5391259e-01   8.7005177e-04
   9.6277350e-01   8.7778869e-04
   9.7160860e-01   8.8557149e-04
   9.8041812e-01   8.9340042e-04
   9.8920231e-01   9.0127568e-04
   9.9796140e-01   9.0919751e-04
   1.0066956e+00   9.1716611e-04
   1.0154052e+00   9.2518171e-04
   1.0240904e+00   9.3324454e-04
   1.0327513e+00   9.4135479e-04
   1.0413883e+00   9.4951270e-04
   1.0500015e+00   9.5771848e-04
   1.0585911e+00   9.6597236e-04
   1.0671573e+00   9.7427455e-04
   1.0757004e+00   9.8262527e-04
   1.0842204e+00   9.9102473e-04
   1.0927177e+00   9.9947316e-04
   1.1011924e+00   1.0079708e-03
   1.1096446e+00   1.0165178e-03
   1.1180746e+00   1.0251144e-03
   1.1264825e+00   1.0337609e-03
   1.1348685e+00   1.0424574e-03
   1.1432329e+00   1.0512042e-03
   1.1515756e+00   1.0600015e-03
   1.1598970e+00   1.0688495e-03
   1.1681971e+00   1.0777484e-03
   1.1764762e+00   1.0866985e-03
   1.1847344e+00   1.0957000e-03
   1.1929719e+00   1.1047530e-03
   1.2011888e+00   1.1138579e-03
   1.2093852e+00   1.1230148e-03
   1.2175613e+00   1.1322239e-03
   1.2257174e+00   1.1414855e-03
   1.2338534e+00   1.1507998e-03
   1.2419695e+00   1.1601670e-03
   1.2500660e+00   1.1695874e-03
   1.2581429e+00   1.1790611e-03
   1.2662004e+00   1.1885884e-03
   1.2742385e+00   1.1981694e-03
   1.2822575e+00   1.2078046e-03
   1.2902575e+00   1.2174939e-03
   1.2982386e+00   1.2272377e-03
   1.3062009e+00   1.2370363e-03
   1.3141446e+00   1.2468897e-03
   1.3220698e+00   1.2567983e-03
   1.3299766e+00   1.2667623e-03
   1.3378651e+00   1.2767819e-03
   1.3457354e+00   1.2868573e-03
   1.3535878e+00   1.2969887e-03
   1.3614222e+00   1.3071765e-03
   1.3692389e+00   1.3174208e-03
   1.3770378e+00   1.3277218e-03
   1.3848192e+00   1.3380797e-03
   1.3925832e+00   1.3484949e-03
   1.4003298e+00   1.3589675e-03
   1.4080592e+00   1.3694978e-03
   1.4157715e+00   1.3800859e-03
   1.4234668e+00   1.3907322e-03
   1.4311452e+00   1.4014369e-03
   1.4388068e+00   1.4122001e-03
   1.4464517e+00   1.4230222e-03
   1.4540800e+00   1.4339033e-03
   1.4616918e+00   1.4448438e-03
   1.4692873e+00   1.4558438e-03
   1.4768664e+00   1.4669035e-03
   1.4844294e+00   1.4780232e-03
   1.4919763e+00   1.4892032e-03
   1.4995072e+00   1.5004437e-03
   1.5070222e+00   1.5117449e-03
   1.5145214e+00   1.5231071e-03
   1.5220049e+00   1.5345305e-03
   1.5294728e+00   1.5460153e-03
   1.5369252e+00   1.5575618e-03
   1.5443621e+00   1.5691703e-03
   1.5517837e+00   1.5808409e-03
   1.5591901e+00   1.5925740e-03
   1.5665813e+00   1.6043697e-03
   1.5739575e+00   1.6162283e-03
   1.5813186e+00   1.6281501e-03
   1.5886649e+00   1.6401352e-03
   1.5959963e+00   1.6521840e-03
   1.6033131e+00   1.6642968e-03
   1.6106232e+00   1.6764871e-03
   1.6179368e+00   1.6887725e-03
   1.6252540e+00   1.7011536e-03
   1.6325746e+00   1.7136314e-03
   1.6398987e+00   1.7262066e-03
   1.6472263e+00   1.7388800e-03
   1.6545575e+00   1.7516525e-03
   1.6618922e+00   1.7645248e-03
   1.6692305e+00   1.7774978e-03
   1.6765722e+00   1.7905724e-03
   1.6839176e+00   1.8037494e-03
   1.6912665e+00   1.8170296e-03
   1.6986190e+00   1.8304140e-03
   1.7059750e+00   1.8439033e-03
   1.7133346e+00   1.8574985e-03
   1.7206979e+00   1.8712005e-03
   1.7280647e+00   1.8850101e-03
   1.7354351e+00   1.8989283e-03
   1.7428092e+00   1.9129559e-03
   1.7501868e+00   1.9270940e-03
   1.7575682e+00   1.9413434e-03
   1.7649531e+00   1.9557050e-03
   1.7723417e+00   1.9701799e-03
   1.7797340e+00   1.9847689e-03
   1.7871299e+00   1.9994731e-03
   1.7945295e+00   2.0142933e-03
   1.8019327e+00   2.0292306e-03
   1.8093397e+00   2.0442860e-03
   1.8167503e+00   2.0594605e-03
   1.8241647e+00   2.0747550e-03
   1.8315828e+00   2.0901706e-03
   1.8390046e+00   2.1057083e-03
   1.8464301e+00   2.1213692e-03
   1.8538593e+00   2.1371543e-03
   1.8612923e+00   2.1530646e-03
   1.8687291e+00   2.1691012e-03
   1.8761696e+00   2.1852652e-03
   1.8836138e+00   2.2015577e-03
   1.8910619e+00   2.2179797e-03
   1.8985137e+00   2.2345324e-03
   1.9059694e+00   2.2512168e-03
   1.9134288e+00   2.2680342e-03
   1.9208920e+00   2.2849856e-03
   1.9283591e+00   2.3020721e-03
   1.9358300e+00   2.3192950e-03
   1.9433047e+00   2.3366554e-03
   1.9507833e+00   2.3541544e-03
   1.9582657e+00   2.3717933e-03
   1.9657520e+00   2.3895733e-03
   1.9732421e+00   2.4074955e-03
   1.9807361e+00   2.4255611e-03
   1.9882340e+00   2.4437715e-03
   1.9957358e+00   2.4621278e-03
   2.0032415e+00   2.4806313e-03
   2.0107511e+00   2.4992833e-03
   2.0182647e+00   2.5180850e-03
   2.0257822e+00   2.5370378e-03
   2.0333036e+00   2.5561429e-03
   2.0408289e+00   2.5754015e-03
   2.0483582e+00   2.5948152e-03
   2.0558915e+00   2.6143852e-03
   2.0634287e+00   2.6341127e-03
   2.0709699e+00   2.6539994e-03
   2.0785152e+00   2.6740463e-03
   2.0860644e+00   2.6942551e-03
   2.0936176e+00   2.7146270e-03
   2.1011748e+00   2.7351634e-03
   2.1087361e+00   2.7558659e-03
   2.1163014e+00   2.7767358e-03
   2.1238707e+00   2.7977746e-03
   2.1314441e+00   2.8189838e-03
   2.1390216e+00   2.8403648e-03
   2.1466031e+00   2.8619191e-03
   2.1541888e+00   2.8836482e-03
   2.1617785e+00   2.9055537e-03
   2.1693723e+00   2.9276370e-03
   2.1769702e+00   2.9498998e-03
   2.1845722e+00   2.9723436e-03
   2.1921784e+00   2.9949700e-03
   2.1997887e+00   3.0177805e-03
   2.2074032e+00   3.0407769e-03
   2.2150218e+00   3.0639606e-03
   2.2226446e+00   3.0873334e-03
   2.2302715e+00   3.1108968e-03
   2.2379026e+00   3.1346526e-03
   2.2455380e+00   3.1586024e-03
   2.2531775e+00   3.1827480e-03
   2.2608213e+00   3.2070910e-03
   2.2684692e+00   3.2316332e-03
   2.2761214e+00   3.2563764e-03
   2.2837779e+00   3.2813222e-03
   2.2914386e+00   3.3064726e-03
   2.2991036e+00   3.3318292e-03
   2.3067728e+00   3.3573940e-03
   2.3144464e+00   3.3831687e-03
   2.3221242e+00   3.4091551e-03
   2.3298063e+00   3.4353552e-03
   2.3374928e+00   3.4617708e-03
   2.3451835e+00   3.4884039e-03
   2.3528786e+00   3.5152564e-03
   2.3605781e+00   3.5423301e-03
   2.3682819e+00   3.5696272e-03
   2.3759901e+00   3.5971494e-03
   2.3837026e+00   3.6248990e-03
   2.3914196e+00   3.6528777e-03
   2.3991409e+00   3.6810877e-03
   2.4068666e+00   3.7095311e-03
   2.4145968e+00   3.7382099e-03
   2.4223314e+00   3.7671261e-03
   2.4300704e+00   3.7962820e-03
   2.4378139e+00   3.8256797e-03
   2.4455618e+00   3.8553212e-03
   2.4533142e+00   3.8852089e-03
   2.4610711e+00   3.9153448e-03
   2.4688325e+00   3.9457311e-03
   2.4765984e+00   3.9763703e-03
   2.4843688e+00   4.0072644e-03
   2.4921438e+00   4.0384158e-03
   2.4999233e+00   4.0698267e-03
   2.5077073e+00   4.1014996e-03
   2.5154959e+00   4.1334367e-03
   2.5232891e+00   4.1656403e-03
   2.5310868e+00   4.1981130e-03
   2.5388892e+00   4.2308571e-03
   2.5466961e+00   4.2638751e-03
   2.5545077e+00   4.2971694e-03
   2.5623239e+00   4.3307425e-03
   2.5701447e+00   4.3645970e-03
   2.5779702e+00   4.3987353e-03
   2.5858004e+00   4.4331600e-03
   2.5936352e+00   4.4678737e-03
   2.6014747e+00   4.5028790e-03
   2.6093190e+00   4.5381785e-03
   2.6171679e+00   4.5737750e-03
   2.6250215e+00   4.6096710e-03
   2.6328799e+00   4.6458694e-03
   2.6407431e+00   4.6823728e-03
   2.6486110e+00   4.7191840e-03
   2.6564837e+00   4.7563059e-03
   2.6643611e+00   4.7937411e-03
   2.6722434e+00   4.8314927e-03
   2.6801305e+00   4.8695634e-03
   2.6880224e+00   4.9079563e-03
   2.6959191e+00   4.9466740e-03
   2.7038207e+00   4.9857197e-03
   2.7117271e+00   5.0250964e-03
   2.7196384e+00   5.0648071e-03
   2.7275546e+00   5.1048547e-03
   2.7354757e+00   5.1452425e-03
   2.7434018e+00   5.1859735e-03
   2.7513327e+00   5.2270508e-03
   2.7592686e+00   5.2684776e-03
   2.7672094e+00   5.3102572e-03
   2.7751552e+00   5.3523928e-03
   2.7831060e+00   5.3948875e-03
   2.7910617e+00   5.4377448e-03
   2.7990225e+00   5.4809680e-03
   2.8069883e+00   5.5245604e-03
   2.8149591e+00   5.5685254e-03
   2.8229350e+00   5.6128665e-03
   2.8309159e+00   5.6575872e-03
   2.8389019e+00   5.7026908e-03
   2.8468930e+00   5.7481810e-03
   2.8548891e+00   5.7940614e-03
   2.8628904e+00   5.8403355e-03
   2.8708968e+00   5.8870070e-03
   2.8789084e+00   5.9340796e-03
   2.8869251e+00   5.9815569e-03
   2.8949470e+00   6.0294429e-03
   2.9029741e+00   6.0777411e-03
   2.9110064e+00   6.1264555e-03
   2.9190439e+00   6.1755900e-03
   2.9270866e+00   6.2251483e-03
   2.9351346e+00   6.2751346e-03
   2.9431878e+00   6.3255527e-03
   2.9512463e+00   6.3764068e-03
   2.9593101e+00   6.4277007e-03
   2.9673791e+00   6.4794388e-03
   2.9754535e+00   6.5316251e-03
   2.9835333e+00   6.5842638e-03
   2.9916184e+00   6.6373591e-03
   2.9997088e+00   6.6909154e-03
   3.0078047e+00   6.7449370e-03
   3.0159059e+00   6.7994280e-03
   3.0240125e+00   6.8543931e-03
   3.0321246e+00   6.9098367e-03
   3.0402421e+00   6.9657634e-03
   3.0483650e+00   7.0221774e-03
   3.0564934e+00   7.0790836e-03
   3.0646274e+00   7.1364865e-03
   3.0727668e+00   7.1943908e-03
   3.0809117e+00   7.2528012e-03
   3.0890622e+00   7.3117227e-03
   3.0972183e+00   7.3711599e-03
   3.1053799e+00   7.4311177e-03
   3.1135471e+00   7.4916010e-03
   3.1217199e+00   7.5526149e-03
   3.1298983e+00   7.6141644e-03
   3.1380823e+00   7.6762545e-03
   3.1462720e+00   7.7388905e-03
   3.1544674e+00   7.8020774e-03
   3.1626685e+00   7.8658205e-03
   3.1708753e+00   7.9301251e-03
   3.1790878e+00   7.9949966e-03
   3.1873060e+00   8.0604403e-03
   3.1955300e+00   8.1264617e-03
   3.2037598e+00   8.1930664e-03
   3.2119953e+00   8.2602599e-03
   3.2202367e+00   8.3280479e-03
   3.2284839e+00   8.3964359e-03
   3.2367370e+00   8.4654299e-03
   3.2449959e+00   8.5350355e-03
   3.2532607e+00   8.6052587e-03
   3.2615314e+00   8.6761054e-03
   3.2698080e+00   8.7475815e-03
   3.2780906e+00   8.8196931e-03
   3.2863791e+00   8.8924463e-03
   3.2946736e+00   8.9658474e-03
   3.3029741e+00   9.0399026e-03
   3.3112806e+00   9.1146181e-03
   3.3195932e+00   9.1900004e-03
   3.3279118e+00   9.2660559e-03
   3.3362365e+00   9.3427910e-03
   3.3445672e+00   9.4202124e-03
   3.3529041e+00   9.4983268e-03
   3.3612471e+00   9.5771409e-03
   3.3695963e+00   9.6566613e-03
   3.3779516e+00   9.7368950e-03
   3.3863131e+00   9.8178490e-03
   3.3946809e+00   9.8995301e-03
   3.4030548e+00   9.9819456e-03
   3.4114351e+00   1.0065103e-02
   3.4198216e+00   1.0149008e-02
   3.4282144e+00   1.0233670e-02
   3.4366135e+00   1.0319095e-02
   3.4450189e+00   1.0405291e-02
   3.4534307e+00   1.0492265e-02
   3.4618489e+00   1.0580025e-02
   3.4702735e+00   1.0668579e-02
   3.4787045e+00   1.0757934e-02
   3.4871419e+00   1.0848099e-02
   3.4955859e+00   1.0939081e-02
   3.5040363e+00   1.1030888e-02
   3.5124932e+00   1.1123529e-02
   3.5209566e+00   1.1217012e-02
   3.5294266e+00   1.1311344e-02
   3.5379032e+00   1.1406535e-02
   3.5463864e+00   1.1502592e-02
   3.5548762e+00   1.1599525e-02
   3.5633727e+00   1.1697342e-02
   3.5718758e+00   1.1796052e-02
   3.5803856e+00   1.1895663e-02
   3.5889022e+00   1.1996186e-02
   3.5974254e+00   1.2097627e-02
   3.6059555e+00   1.2199997e-02
   3.6144923e+00   1.2303306e-02
   3.6230360e+00   1.2407561e-02
   3.6315864e+00   1.2512774e-02
   3.6401438e+00   1.2618952e-02
   3.6487080e+00   1.2726107e-02
   3.6572792e+00   1.2834247e-02
   3.6658573e+00   1.2943383e-02
   3.6744423e+00   1.3053524e-02
   3.6830344e+00   1.3164681e-02
   3.6916334e+00   1.3276863e-02
   3.7002395e+00   1.3390081e-02
   3.7088527e+00   1.3504346e-02
   3.7174729e+00   1.3619668e-02
   3.7261003e+00   1.3736057e-02
   3.7347348e+00   1.3853525e-02
   3.7433765e+00   1.3972081e-02
   3.7520254e+00   1.4091738e-02
   3.7606815e+00   1.4212506e-02
   3.7693448e+00   1.4334396e-02
   3.7780155e+00   1.4457420e-02
   3.7866934e+00   1.4581590e-02
   3.7953787e+00   1.4706916e-02
   3.8040714e+00   1.4833411e-02
   3.8127714e+00   1.4961086e-02
   3.8214789e+00   1.5089953e-02
   3.8301938e+00   1.5220025e-02
   3.8389162e+00   1.5351314e-02
   3.8476461e+00   1.5483832e-02
   3.8563835e+00   1.5617592e-02
   3.8651285e+00   1.5752606e-02
   3.8738812e+00   1.5888887e-02
   3.8826414e+00   1.6026449e-02
   3.8914093e+00   1.6165303e-02
   3.9001849e+00   1.6305464e-02
   3.9089682e+00   1.6446945e-02
   3.9177592e+00   1.6589759e-02
   3.9265581e+00   1.6733921e-02
   3.9353647e+00   1.6879443e-02
   3.9441792e+00   1.7026340e-02
   3.9530016e+00   1.7174626e-02
   3.9618319e+00   1.7324316e-02
   3.9706701e+00   1.7475423e-02
   3.9795163e+00   1.7627963e-02
   3.9883706e+00   1.7781950e-02
   3.9972328e+00   1.7937399e-02
   4.0061031e+00   1.8094326e-02
   4.0149816e+00   1.8252745e-02
   4.0238682e+00   1.8412672e-02
   4.0327629e+00   1.8574124e-02
   4.0416659e+00   1.8737115e-02
   4.0505771e+00   1.8901661e-02
   4.0594966e+00   1.9067780e-02
   4.0684245e+00   1.9235487e-02
   4.0773606e+00   1.9404798e-02
   4.0863052e+00   1.9575732e-02
   4.0952582e+00   1.9748304e-02
   4.1042197e+00   1.9922531e-02
   4.1131897e+00   2.0098432e-02
   4.1221682e+00   2.0276023e-02
   4.1311552e+00   2.0455322e-02
   4.1401467e+00   2.0636261e-02
   4.1491390e+00   2.0818785e-02
   4.1581321e+00   2.1002906e-02
   4.1671262e+00   2.1188639e-02
   4.1761211e+00   2.1375997e-02
   4.1851170e+00   2.1564994e-02
   4.1941137e+00   2.1755644e-02
   4.2031114e+00   2.1947962e-02
   4.2121100e+00   2.2141961e-02
   4.2211095e+00   2.2337656e-02
   4.2301100e+00   2.2535062e-02
   4.2391114e+00   2.2734193e-02
   4.2481138e+00   2.2935064e-02
   4.2571171e+00   2.3137689e-02
   4.2661215e+00   2.3342084e-02
   4.2751268e+00   2.3548264e-02
   4.2841331e+00   2.3756244e-02
   4.2931404e+00   2.3966039e-02
   4.3021487e+00   2.4177665e-02
   4.3111581e+00   2.4391137e-02
   4.3201685e+00   2.4606471e-02
   4.3291799e+00   2.4823683e-02
   4.3381923e+00   2.5042789e-02
   4.3472059e+00   2.5263805e-02
   4.3562205e+00   2.5486747e-02
   4.3652361e+00   2.5711631e-02
   4.3742529e+00   2.5938475e-02
   4.3832708e+00   2.6167294e-02
   4.3922897e+00   2.6398105e-02
   4.4013098e+00   2.6630926e-02
   4.4103310e+00   2.6865772e-02
   4.4193534e+00   2.7102662e-02
   4.4283769e+00   2.7341613e-02
   4.4374016e+00   2.7582642e-02
   4.4464274e+00   2.7825767e-02
   4.4554544e+00   2.8071005e-02
   4.4644826e+00   2.8318374e-02
   4.4735121e+00   2.8567892e-02
   4.4825427e+00   2.8819578e-02
   4.4915745e+00   2.9073449e-02
   4.5006076e+00   2.9329524e-02
   4.5096420e+00   2.9587822e-02
   4.5186776e+00   2.9848361e-02
   4.5277144e+00   3.0111161e-02
   4.5367526e+00   3.0376239e-02
   4.5457920e+00   3.0643615e-02
   4.5548328e+00   3.0913310e-02
   4.5638748e+00   3.1185341e-02
   4.5729182e+00   3.1459728e-02
   4.5819629e+00   3.1736493e-02
   4.5910090e+00   3.2015653e-02
   4.6000565e+00   3.2297230e-02
   4.6091053e+00   3.2581243e-02
   4.6181555e+00   3.2867713e-02
   4.6272072e+00   3.3156661e-02
   4.6362602e+00   3.3448107e-02
   4.6453147e+00   3.3742071e-02
   4.6543706e+00   3.4038576e-02
   4.6634279e+00   3.4337642e-02
   4.6724868e+00   3.4639291e-02
   4.6815471e+00   3.4943543e-02
   4.6906089e+00   3.5250421e-02
   4.6996722e+00   3.5559947e-02
   4.7087371e+00   3.5872142e-02
   4.7178035e+00   3.6187029e-02
   4.7268714e+00   3.6504630e-02
   4.7359409e+00   3.6824967e-02
   4.7450120e+00   3.7148064e-02
   4.7540847e+00   3.7473942e-02
   4.7631590e+00   3.7802626e-02
   4.7722349e+00   3.8134137e-02
   4.7813124e+00   3.8468501e-02
   4.7903916e+00   3.8805739e-02
   4.7994725e+00   3.9145877e-02
   4.8085550e+00   3.9488936e-02
   4.8176393e+00   3.9834943e-02
   4.8267253e+00   4.0183921e-02
   4.8358130e+00   4.0535895e-02
   4.8449024e+00   4.0890888e-02
   4.8539936e+00   4.1248927e-02
   4.8630866e+00   4.1610035e-02
   4.8721814e+00   4.1974239e-02
   4.8812780e+00   4.2341562e-02
   4.8903764e+00   4.2712032e-02
   4.8994767e+00   4.3085673e-02
   4.9085788e+00   4.3462513e-02
   4.9176828e+00   4.3842576e-02
   4.9267887e+00   4.4225889e-02
   4.9358966e+00   4.4612478e-02
   4.9450063e+00   4.5002370e-02
   4.9541180e+00   4.5395593e-02
   4.9632317e+00   4.5792172e-02
   4.9723473e+00   4.6192137e-02
   4.9814650e+00   4.6595512e-02
   4.9905847e+00   4.7002328e-02
   4.9997064e+00   4.7412611e-02
   5.0088302e+00   4.7826389e-02
   5.0179560e+00   4.8243691e-02
   5.0270840e+00   4.8664546e-02
   5.0362141e+00   4.9088981e-02
   5.0453463e+00   4.9517025e-02
   5.0544807e+00   4.9948709e-02
   5.0636172e+00   5.0384060e-02
   5.0727560e+00   5.0823109e-02
   5.0818969e+00   5.1265885e-02
   5.0910401e+00   5.1712418e-02
   5.1001856e+00   5.2162738e-02
   5.1093333e+00   5.2616876e-02
   5.1184834e+00   5.3074861e-02
   5.1276357e+00   5.3536726e-02
   5.1367904e+00   5.4002500e-02
   5.1459475e+00   5.4472215e-02
   5.1551069e+00   5.4945903e-02
   5.1642688e+00   5.5423594e-02
   5.1734331e+00   5.5905321e-02
   5.1825999e+00   5.6391115e-02
   5.1917691e+00   5.6881009e-02
   5.2009408e+00   5.7375036e-02
   5.2101150e+00   5.7873228e-02
   5.2192918e+00   5.8375617e-02
   5.2284712e+00   5.8882238e-02
   5.2376532e+00   5.9393123e-02
   5.2468378e+00   5.9908306e-02
   5.2560250e+00   6.0427821e-02
   5.2652149e+00   6.0951701e-02
   5.2744074e+00   6.1479982e-02
   5.2836027e+00   6.2012697e-02
   5.2928008e+00   6.2549880e-02
   5.3020016e+00   6.3091568e-02
   5.3112052e+00   6.3637795e-02
   5.3204116e+00   6.4188597e-02
   5.3296209e+00   6.4744008e-02
   5.3388330e+00   6.5304065e-02
   5.3480481e+00   6.5868805e-02
   5.3572660e+00   6.6438262e-02
   5.3664870e+00   6.7012474e-02
   5.3757109e+00   6.7591478e-02
   5.3849378e+00   6.8175310e-02
   5.3941677e+00   6.8764007e-02
   5.4034008e+00   6.9357608e-02
   5.4126369e+00   6.9956149e-02
   5.4218761e+00   7.0559669e-02
   5.4311185e+00   7.1168206e-02
   5.4403641e+00   7.1781798e-02
   5.4496129e+00   7.2400484e-02
   5.4588649e+00   7.3024302e-02
   5.4681203e+00   7.3653292e-02
   5.4773789e+00   7.4287493e-02
   5.4866408e+00   7.4926944e-02
   5.4959062e+00   7.5571685e-02
   5.5051749e+00   7.6221757e-02
   5.5144471e+00   7.6877199e-02
   5.5237227e+00   7.7538052e-02
   5.5330018e+00   7.8204357e-02
   5.5422845e+00   7.8876155e-02
   5.5515707e+00   7.9553487e-02
   5.5608605e+00   8.0236394e-02
   5.5701540e+00   8.0924918e-02
   5.5794511e+00   8.1619101e-02
   5.5887519e+00   8.2318985e-02
   5.5980565e+00   8.3024612e-02
   5.6073648e+00   8.3736025e-02
   5.6166769e+00   8.4453267e-02
   5.6259929e+00   8.5176381e-02
   5.6353128e+00   8.5905411e-02
   5.6446365e+00   8.6640400e-02
   5.6539643e+00   8.7381391e-02
   5.6632960e+00   8.8128429e-02
   5.6726318e+00   8.8881559e-02
   5.6819716e+00   8.9640823e-02
   5.6913156e+00   9.0406268e-02
   5.7006636e+00   9.1177939e-02
   5.7100159e+00   9.1955880e-02
   5.7193724e+00   9.2740136e-02
   5.7287332e+00   9.3530755e-02
   5.7380983e+00   9.4327781e-02
   5.7474677e+00   9.5131260e-02
   5.7568416e+00   9.5941240e-02
   5.7662198e+00   9.6757766e-02
   5.7756026e+00   9.7580885e-02
   5.7849898e+00   9.8410646e-02
   5.7943817e+00   9.9247094e-02
   5.8037781e+00   1.0009028e-01
   5.8131792e+00   1.0094024e-01
   5.8225850e+00   1.0179704e-01
   5.8319955e+00   1.0266072e-01
   5.8414109e+00   1.0353132e-01
   5.8508310e+00   1.0440890e-01
   5.8602561e+00   1.0529351e-01
   5.8696861e+00   1.0618519e-01
   5.8791210e+00   1.0708400e-01
   5.8885610e+00   1.0798997e-01
   5.8980061e+00   1.0890317e-01
   5.9074563e+00   1.0982365e-01
   5.9169116e+00   1.1075144e-01
   5.9263722e+00   1.1168661e-01
   5.9358381e+00   1.1262920e-01
   5.9453093e+00   1.1357927e-01
   5.9547859e+00   1.1453686e-01
   5.9642679e+00   1.1550203e-01
   5.9737554e+00   1.1647483e-01
   5.9832485e+00   1.1745531e-01
   5.9927472e+00   1.1844352e-01
   6.0022515e+00   1.1943951e-01
   6.0117615e+00   1.2044334e-01
   6.0212773e+00   1.2145506e-01
   6.0307989e+00   1.2247472e-01
   6.0403263e+00   1.2350237e-01
   6.0498598e+00   1.2453807e-01
   6.0593992e+00   1.2558187e-01
   6.0689447e+00   1.2663382e-01
   6.0784963e+00   1.2769397e-01
   6.0880540e+00   1.2876239e-01
   6.0976180e+00   1.2983912e-01
   6.1071884e+00   1.3092422e-01
   6.1167650e+00   1.3201774e-01
   6.1263482e+00   1.3311974e-01
   6.1359378e+00   1.3423027e-01
   6.1455339e+00   1.3534938e-01
   6.1551367e+00   1.3647713e-01
   6.1647462e+00   1.3761358e-01
   6.1743624e+00   1.3875878e-01
   6.1839855e+00   1.3991279e-01
   6.1936155e+00   1.4107566e-01
   6.2032524e+00   1.4224744e-01
   6.2128964e+00   1.4342820e-01
   6.2225475e+00   1.4461798e-01
   6.2322057e+00   1.4581685e-01
   6.2418713e+00   1.4702486e-01
   6.2515441e+00   1.4824206e-01
   6.2612244e+00   1.4946852e-01
   6.2709121e+00   1.5070429e-01
   6.2806074e+00   1.5194942e-01
   6.2903103e+00   1.5320397e-01
   6.3000210e+00   1.5446800e-01
   6.3097394e+00   1.5574157e-01
   6.3194657e+00   1.5702474e-01
   6.3292000e+00   1.5831755e-01
   6.3389423e+00   1.5962007e-01
   6.3486927e+00   1.6093235e-01
   6.3584514e+00   1.6225445e-01
   6.3682183e+00   1.6358643e-01
   6.3779936e+00   1.6492835e-01
   6.3877774e+00   1.6628026e-01
   6.3975697e+00   1.6764222e-01
   6.4073707e+00   1.6901430e-01
   6.4171804e+00   1.7039653e-01
   6.4269990e+00   1.7178899e-01
   6.4368264e+00   1.7319173e-01
   6.4466629e+00   1.7460481e-01
   6.4565085e+00   1.7602829e-01
   6.4663633e+00   1.7746222e-01
   6.4762274e+00   1.7890666e-01
   6.4861010e+00   1.8036167e-01
   6.4959840e+00   1.8182731e-01
   6.5058766e+00   1.8330364e-01
   6.5157790e+00   1.8479071e-01
   6.5256912e+00   1.8628858e-01
   6.5356133e+00   1.8779730e-01
   6.5455454e+00   1.8931695e-01
   6.5554877e+00   1.9084756e-01
   6.5654402e+00   1.9238921e-01
   6.5754031e+00   1.9394195e-01
   6.5853765e+00   1.9550584e-01
   6.5953605e+00   1.9708093e-01
   6.6053552e+00   1.9866728e-01
   6.6153607e+00   2.0026495e-01
   6.6253772e+00   2.0187399e-01
   6.6354047e+00   2.0349447e-01
   6.6454435e+00   2.0512644e-01
   6.6554936e+00   2.0676995e-01
   6.6655551e+00   2.0842507e-01
   6.6756282e+00   2.1009185e-01
   6.6857129e+00   2.1177035e-01
   6.6958096e+00   2.1346062e-01
   6.7059182e+00   2.1516272e-01
   6.7160389e+00   2.1687671e-01
   6.7261719e+00   2.1860264e-01
   6.7363172e+00   2.2034057e-01
   6.7464751e+00   2.2209056e-01
   6.7566457e+00   2.2385266e-01
   6.7668291e+00   2.2562692e-01
   6.7770254e+00   2.2741340e-01
   6.7872349e+00   2.2921216e-01
   6.7974577e+00   2.3102326e-01
   6.8076938e+00   2.3284674e-01
   6.8179436e+00   2.3468266e-01
   6.8282072e+00   2.3653107e-01
   6.8384846e+00   2.3839204e-01
   6.8487761e+00   2.4026561e-01
   6.8590819e+00   2.4215184e-01
   6.8694021e+00   2.4405078e-01
   6.8797369e+00   2.4596248e-01
   6.8900865e+00   2.4788701e-01
   6.9004510e+00   2.4982440e-01
   6.9108306e+00   2.5177472e-01
   6.9212256e+00   2.5373802e-01
   6.9316361e+00   2.5571434e-01
   6.9420622e+00   2.5770375e-01
   6.9525043e+00   2.5970629e-01
   6.9629625e+00   2.6172201e-01
   6.9734369e+00   2.6375097e-01
   6.9839279e+00   2.6579321e-01
   6.9944356e+00   2.6784879e-01
   7.0049602e+00   2.6991777e-01
   7.0155019e+00   2.7200017e-01
   7.0260610e+00   2.7409607e-01
   7.0366377e+00   2.7620551e-01
   7.0472322e+00   2.7832853e-01
   7.0578447e+00   2.8046519e-01
   7.0684755e+00   2.8261554e-01
   7.0791249e+00   2.8477962e-01
   7.0897930e+00   2.8695748e-01
   7.1004802e+00   2.8914918e-01
   7.1111866e+00   2.9135476e-01
   7.1219126e+00   2.9357426e-01
   7.1326583e+00   2.9580774e-01
   7.1434242e+00   2.9805525e-01
   7.1542104e+00   3.0031682e-01
   7.1650172e+00   3.0259251e-01
   7.1758450e+00   3.0488237e-01
   7.1866939e+00   3.0718644e-01
   7.1975644e+00   3.0950476e-01
   7.2084567e+00   3.1183739e-01
   7.2193712e+00   3.1418438e-01
   7.2303081e+00   3.1654575e-01
   7.2412678e+00   3.1892157e-01
   7.2522506e+00   3.2131188e-01
   7.2632568e+00   3.2371673e-01
   7.2742869e+00   3.2613616e-01
   7.2853411e+00   3.2857021e-01
   7.2964199e+00   3.3101894e-01
   7.3075235e+00   3.3348239e-01
   7.3186524e+00   3.3596061e-01
   7.3298070e+00   3.3845364e-01
   7.3409877e+00   3.4096153e-01
   7.3521949e+00   3.4348432e-01
   7.3634290e+00   3.4602208e-01
   7.3746904e+00   3.4857483e-01
   7.3859796e+00   3.5114264e-01
   7.3972970e+00   3.5372554e-01
   7.4086432e+00   3.5632359e-01
   7.4200184e+00   3.5893684e-01
   7.4314234e+00   3.6156534e-01
   7.4428586e+00   3.6420913e-01
   7.4543244e+00   3.6686828e-01
   7.4658214e+00   3.6954283e-01
   7.4773502e+00   3.7223284e-01
   7.4889114e+00   3.7493836e-01
   7.5005054e+00   3.7765945e-01
   7.5121330e+00   3.8039617e-01
   7.5237946e+00   3.8314857e-01
   7.5354911e+00   3.8591672e-01
   7.5472229e+00   3.8870068e-01
   7.5589908e+00   3.9150052e-01
   7.5707954e+00   3.9431629e-01
   7.5826376e+00   3.9714808e-01
   7.5945180e+00   3.9999594e-01
   7.6064373e+00   4.0285996e-01
   7.6183965e+00   4.0574021e-01
   7.6303963e+00   4.0863677e-01
   7.6424375e+00   4.1154973e-01
   7.6545210e+00   4.1447918e-01
   7.6666478e+00   4.1742520e-01
   7.6788187e+00   4.2038789e-01
   7.6910349e+00   4.2336736e-01
   7.7032972e+00   4.2636370e-01
   7.7156067e+00   4.2937704e-01
   7.7279646e+00   4.3240748e-01
   7.7403720e+00   4.3545516e-01
   7.7528301e+00   4.3852020e-01
   7.7653401e+00   4.4160275e-01
   7.7779034e+00   4.4470296e-01
   7.7905212e+00   4.4782098e-01
   7.8031951e+00   4.5095698e-01
   7.8159266e+00   4.5411114e-01
   7.8287171e+00   4.5728365e-01
   7.8415683e+00   4.6047471e-01
   7.8544820e+00   4.6368455e-01
   7.8674355e+00   4.6690732e-01
   7.8803662e+00   4.7012716e-01
   7.8932745e+00   4.7334393e-01
   7.9061611e+00   4.7655749e-01
   7.9190265e+00   4.7976768e-01
   7.9318711e+00   4.8297436e-01
   7.9446954e+00   4.8617738e-01
   7.9575000e+00   4.8937659e-01
   7.9702852e+00   4.9257184e-01
   7.9830515e+00   4.9576297e-01
   7.9957993e+00   4.9894982e-01
   8.0085291e+00   5.0213226e-01
   8.0212412e+00   5.0531011e-01
   8.0339362e+00   5.0848323e-01
   8.0466142e+00   5.1165145e-01
   8.0592759e+00   5.1481463e-01
   8.0719214e+00   5.1797261e-01
   8.0845512e+00   5.2112523e-01
   8.0971657e+00   5.2427233e-01
   8.1097651e+00   5.2741376e-01
   8.1223499e+00   5.3054937e-01
   8.1349203e+00   5.3367899e-01
   8.1474766e+00   5.3680248e-01
   8.1600193e+00   5.3991968e-01
   8.1725486e+00   5.4303043e-01
   8.1850647e+00   5.4613459e-01
   8.1975681e+00   5.4923199e-01
   8.2100590e+00   5.5232249e-01
   8.2225376e+00   5.5540594e-01
   8.2350043e+00   5.5848218e-01
   8.2474594e+00   5.6155107e-01
   8.2599031e+00   5.6461246e-01
   8.2723356e+00   5.6766620e-01
   8.2847573e+00   5.7071215e-01
   8.2971684e+00   5.7375015e-01
   8.3095691e+00   5.7678008e-01
   8.3219597e+00   5.7980177e-01
   8.3343404e+00   5.8281510e-01
   8.3467116e+00   5.8581992e-01
   8.3590733e+00   5.8881609e-01
   8.3714259e+00   5.9180349e-01
   8.3837696e+00   5.9478196e-01
   8.3961046e+00   5.9775138e-01
   8.4084311e+00   6.0071161e-01
   8.4207493e+00   6.0366253e-01
   8.4330595e+00   6.0660401e-01
   8.4453619e+00   6.0953591e-01
   8.4576566e+00   6.1245811e-01
   8.4699440e+00   6.1537049e-01
   8.4822241e+00   6.1827292e-01
   8.4944972e+00   6.2116529e-01
   8.5067636e+00   6.2404747e-01
   8.5190233e+00   6.2691935e-01
   8.5312766e+00   6.2978081e-01
   8.5435237e+00   6.3263174e-01
   8.5557648e+00   6.3547203e-01
   8.5680000e+00   6.3830157e-01
   8.5802296e+00   6.4112024e-01
   8.5924538e+00   6.4392795e-01
   8.6046726e+00   6.4672460e-01
   8.6168864e+00   6.4951007e-01
   8.6290952e+00   6.5228427e-01
   8.6412993e+00   6.5504711e-01
   8.6534988e+00   6.5779848e-01
   8.6656940e+00   6.6053829e-01
   8.6778849e+00   6.6326646e-01
   8.6900718e+00   6.6598289e-01
   8.7022548e+00   6.6868749e-01
   8.7144341e+00   6.7138019e-01
   8.7266099e+00   6.7406089e-01
   8.7387823e+00   6.7672952e-01
   8.7509515e+00   6.7938599e-01
   8.7631177e+00   6.8203024e-01
   8.7752810e+00   6.8466218e-01
   8.7874416e+00   6.8728174e-01
   8.7995997e+00   6.8988885e-01
   8.8117554e+00   6.9248345e-01
   8.8239089e+00   6.9506547e-01
   8.8360604e+00   6.9763484e-01
   8.8482099e+00   7.0019150e-01
   8.8603577e+00   7.0273539e-01
   8.8725040e+00   7.0526646e-01
   8.8846488e+00   7.0778464e-01
   8.8967924e+00   7.1028989e-01
   8.9089348e+00   7.1278215e-01
   8.9210763e+00   7.1526137e-01
   8.9332171e+00   7.1772751e-01
   8.9453572e+00   7.2018051e-01
   8.9574968e+00   7.2262035e-01
   8.9696361e+00   7.2504697e-01
   8.9817753e+00   7.2746033e-01
   8.9939145e+00   7.2986041e-01
   9.0060539e+00   7.3224717e-01
   9.0181937e+00   7.3462061e-01
   9.0303343e+00   7.3698070e-01
   9.0424758e+00   7.3932743e-01
   9.0546185e+00   7.4166079e-01
   9.0667626e+00   7.4398076e-01
   9.0789084e+00   7.4628734e-01
   9.0910560e+00   7.4858052e-01
   9.1032058e+00   7.5086029e-01
   9.1153579e+00   7.5312665e-01
   9.1275127e+00   7.5537958e-01
   9.1396703e+00   7.5761910e-01
   9.1518310e+00   7.5984519e-01
   9.1639950e+00   7.6205786e-01
   9.1761625e+00   7.6425712e-01
   9.1883339e+00   7.6644296e-01
   9.2005094e+00   7.6861538e-01
   9.2126891e+00   7.7077441e-01
   9.2248734e+00   7.7292004e-01
   9.2370625e+00   7.7505228e-01
   9.2492566e+00   7.7717115e-01
   9.2614560e+00   7.7927665e-01
   9.2736610e+00   7.8136880e-01
   9.2858717e+00   7.8344762e-01
   9.2980886e+00   7.8551311e-01
   9.3103117e+00   7.8756530e-01
   9.3225413e+00   7.8960421e-01
   9.3347778e+00   7.9162985e-01
   9.3470214e+00   7.9364224e-01
   9.3592724e+00   7.9564141e-01
   9.3715309e+00   7.9762738e-01
   9.3837973e+00   7.9960018e-01
   9.3960719e+00   8.0155982e-01
   9.4083549e+00   8.0350634e-01
   9.4206466e+00   8.0543976e-01
   9.4329473e+00   8.0736012e-01
   9.4452572e+00   8.0926744e-01
   9.4575767e+00   8.1116175e-01
   9.4699059e+00   8.1304309e-01
   9.4822453e+00   8.1491149e-01
   9.4945951e+00   8.1676697e-01
   9.5069556e+00   8.1860959e-01
   9.5193271e+00   8.2043937e-01
   9.5317099e+00   8.2225635e-01
   9.5441043e+00   8.2406057e-01
   9.5565105e+00   8.2585207e-01
   9.5689290e+00   8.2763088e-01
   9.5813601e+00   8.2939705e-01
   9.5938040e+00   8.3115063e-01
   9.6062611e+00   8.3289164e-01
   9.6187317e+00   8.3462014e-01
   9.6312161e+00   8.3633617e-01
   9.6437147e+00   8.3803977e-01
   9.6562279e+00   8.3973099e-01
   9.6687559e+00   8.4140988e-01
   9.6812992e+00   8.4307649e-01
   9.6938580e+00   8.4473086e-01
   9.7064329e+00   8.4637304e-01
   9.7190240e+00   8.4800308e-01
   9.7316318e+00   8.4962103e-01
   9.7442568e+00   8.5122695e-01
   9.7568992e+00   8.5282088e-01
   9.7695594e+00   8.5440288e-01
   9.7822380e+00   8.5597300e-01
   9.7949353e+00   8.5753129e-01
   9.8076516e+00   8.5907781e-01
   9.8203875e+00   8.6061262e-01
   9.8331434e+00   8.6213577e-01
   9.8459197e+00   8.6364732e-01
   9.8587169e+00   8.6514732e-01
   9.8715354e+00   8.6663584e-01
   9.8843758e+00   8.6811293e-01
   9.8972384e+00   8.6957865e-01
   9.9101238e+00   8.7103306e-01
   9.9230325e+00   8.7247622e-01
   9.9359650e+00   8.7390819e-01
   9.9489219e+00   8.7532903e-01
   9.9619036e+00   8.7673881e-01
   9.9749107e+00   8.7813760e-01
   9.9879439e+00   8.7952544e-01
   1.0001004e+01   8.8090241e-01
   1.0014090e+01   8.8226857e-01
   1.0027205e+01   8.8362398e-01
   1.0040348e+01   8.8496872e-01
   1.0053520e+01   8.8630284e-01
   1.0066722e+01   8.8762643e-01
   1.0079954e+01   8.8893953e-01
   1.0093218e+01   8.9024223e-01
   1.0106513e+01   8.9153459e-01
   1.0119841e+01   8.9281668e-01
   1.0133202e+01   8.9408856e-01
   1.0146597e+01   8.9535033e-01
   1.0160027e+01   8.9660203e-01
   1.0173493e+01   8.9784375e-01
   1.0186995e+01   8.9907557e-01
   1.0200535e+01   9.0029754e-01
   1.0214113e+01   9.0150975e-01
   1.0227731e+01   9.0271228e-01
   1.0241389e+01   9.0390520e-01
   1.0255089e+01   9.0508859e-01
   1.0268831e+01   9.0626253e-01
   1.0282617e+01   9.0742709e-01
   1.0296447e+01   9.0858236e-01
   1.0310323e+01   9.0972842e-01
   1.0324247e+01   9.1086535e-01
   1.0338219e+01   9.1199324e-01
   1.0352241e+01   9.1311217e-01
   1.0366314e+01   9.1422223e-01
   1.0380440e+01   9.1532351e-01
   1.0394620e+01   9.1641610e-01
   1.0408855e+01   9.1750009e-01
   1.0423149e+01   9.1857558e-01
   1.0437502e+01   9.1964266e-01
   1.0451916e+01   9.2070143e-01
   1.0466393e+01   9.2175199e-01
   1.0480935e+01   9.2279444e-01
   1.0495545e+01   9.2382890e-01
   1.0510200e+01   9.2485377e-01
   1.0524875e+01   9.2586735e-01
   1.0539571e+01   9.2686977e-01
   1.0554289e+01   9.2786110e-01
   1.0569028e+01   9.2884145e-01
   1.0583788e+01   9.2981090e-01
   1.0598571e+01   9.3076955e-01
   1.0613376e+01   9.3171750e-01
   1.0628204e+01   9.3265482e-01
   1.0643055e+01   9.3358163e-01
   1.0657929e+01   9.3449799e-01
   1.0672826e+01   9.3540402e-01
   1.0687748e+01   9.3629978e-01
   1.0702693e+01   9.3718539e-01
   1.0717663e+01   9.3806091e-01
   1.0732658e+01   9.3892645e-01
   1.0747678e+01   9.3978208e-01
   1.0762723e+01   9.4062790e-01
   1.0777794e+01   9.4146399e-01
   1.0792891e+01   9.4229044e-01
   1.0808014e+01   9.4310734e-01
   1.0823163e+01   9.4391476e-01
   1.0838340e+01   9.4471280e-01
   1.0853543e+01   9.4550154e-01
   1.0868774e+01   9.4628106e-01
   1.0884033e+01   9.4705145e-01
   1.0899319e+01   9.4781278e-01
   1.0914635e+01   9.4856515e-01
   1.0929978e+01   9.4930863e-01
   1.0945351e+01   9.5004330e-01
   1.0960753e+01   9.5076924e-01
   1.0976184e+01   9.5148654e-01
   1.0991646e+01   9.5219528e-01
   1.1007137e+01   9.5289552e-01
   1.1022659e+01   9.5358736e-01
   1.1038212e+01   9.5427087e-01
   1.1053796e+01   9.5494613e-01
   1.1069412e+01   9.5561322e-01
   1.1085059e+01   9.5627221e-01
   1.1100738e+01   9.5692317e-01
   1.1116449e+01   9.5756619e-01
   1.1132194e+01   9.5820135e-01
   1.1147971e+01   9.5882870e-01
   1.1163782e+01   9.5944834e-01
   1.1179626e+01   9.6006033e-01
   1.1195504e+01   9.6066475e-01
   1.1211417e+01   9.6126166e-01
   1.1227364e+01   9.6185115e-01
   1.1243346e+01   9.6243329e-01
   1.1259364e+01   9.6300814e-01
   1.1275417e+01   9.6357577e-01
   1.1291506e+01   9.6413627e-01
   1.1307632e+01   9.6468969e-01
   1.1323794e+01   9.6523611e-01
   1.1339993e+01   9.6577560e-01
   1.1356229e+01   9.6630822e-01
   1.1372503e+01   9.6683404e-01
   1.1388815e+01   9.6735314e-01
   1.1405165e+01   9.6786557e-01
   1.1421554e+01   9.6837141e-01
   1.1437982e+01   9.6887072e-01
   1.1454450e+01   9.6936357e-01
   1.1470957e+01   9.6985002e-01
   1.1487505e+01   9.7033014e-01
   1.1504092e+01   9.7080399e-01
   1.1520721e+01   9.7127163e-01
   1.1537391e+01   9.7173314e-01
   1.1554046e+01   9.7218703e-01
   1.1570589e+01   9.7263088e-01
   1.1587027e+01   9.7306507e-01
   1.1603366e+01   9.7349001e-01
   1.1619611e+01   9.7390605e-01
   1.1635768e+01   9.7431351e-01
   1.1651841e+01   9.7471271e-01
   1.1667834e+01   9.7510393e-01
   1.1683752e+01   9.7548744e-01
   1.1699597e+01   9.7586349e-01
   1.1715374e+01   9.7623232e-01
   1.1731085e+01   9.7659416e-01
   1.1746735e+01   9.7694921e-01
   1.1762324e+01   9.7729767e-01
   1.1777856e+01   9.7763975e-01
   1.1793334e+01   9.7797560e-01
   1.1808759e+01   9.7830542e-01
   1.1824135e+01   9.7862935e-01
   1.1839462e+01   9.7894757e-01
   1.1854743e+01   9.7926021e-01
   1.1869980e+01   9.7956741e-01
   1.1885175e+01   9.7986933e-01
   1.1900328e+01   9.8016607e-01
   1.1915443e+01   9.8045779e-01
   1.1930519e+01   9.8074458e-01
   1.1945560e+01   9.8102657e-01
   1.1960566e+01   9.8130387e-01
   1.1975538e+01   9.8157659e-01
   1.1990478e+01   9.8184483e-01
   1.2005387e+01   9.8210869e-01
   1.2020266e+01   9.8236826e-01
   1.2035116e+01   9.8262365e-01
   1.2049939e+01   9.8287494e-01
   1.2064735e+01   9.8312222e-01
   1.2079506e+01   9.8336557e-01
   1.2094252e+01   9.8360507e-01
   1.2108975e+01   9.8384080e-01
   1.2123675e+01   9.8407285e-01
   1.2138353e+01   9.8430128e-01
   1.2153010e+01   9.8452616e-01
   1.2167647e+01   9.8474757e-01
   1.2182264e+01   9.8496557e-01
   1.2196863e+01   9.8518024e-01
   1.2211444e+01   9.8539162e-01
   1.2226008e+01   9.8559980e-01
   1.2240556e+01   9.8580482e-01
   1.2255088e+01   9.8600675e-01
   1.2269605e+01   9.8620564e-01
   1.2284108e+01   9.8640155e-01
   1.2298596e+01   9.8659453e-01
   1.2313072e+01   9.8678464e-01
   1.2327536e+01   9.8697194e-01
   1.2341987e+01   9.8715646e-01
   1.2356428e+01   9.8733826e-01
   1.2370857e+01   9.8751739e-01
   1.2385277e+01   9.8769389e-01
   1.2399687e+01   9.8786781e-01
   1.2414087e+01   9.8803919e-01
   1.2428479e+01   9.8820809e-01
   1.2442864e+01   9.8837453e-01
   1.2457240e+01   9.8853857e-01
   1.2471610e+01   9.8870024e-01
   1.2485973e+01   9.8885958e-01
   1.2500330e+01   9.8901664e-01
   1.2514681e+01   9.8917144e-01
   1.2529027e+01   9.8932404e-01
   1.2543369e+01   9.8947445e-01
   1.2557706e+01   9.8962273e-01
   1.2572039e+01   9.8976890e-01
   1.2586369e+01   9.8991299e-01
   1.2600696e+01   9.9005505e-01
   1.2615020e+01   9.9019511e-01
   1.2629343e+01   9.9033319e-01
   1.2643663e+01   9.9046932e-01
   1.2657982e+01   9.9060355e-01
   1.2672301e+01   9.9073589e-01
   1.2686618e+01   9.9086639e-01
   1.2700936e+01   9.9099506e-01
   1.2715254e+01   9.9112193e-01
   1.2729572e+01   9.9124704e-01
   1.2743891e+01   9.9137041e-01
   1.2758212e+01   9.9149206e-01
   1.2772534e+01   9.9161203e-01
   1.2786858e+01   9.9173034e-01
   1.2801185e+01   9.9184702e-01
   1.2815514e+01   9.9196208e-01
   1.2829847e+01   9.9207555e-01
   1.2844183e+01   9.9218747e-01
   1.2858522e+01   9.9229784e-01
   1.2872866e+01   9.9240670e-01
   1.2887215e+01   9.9251406e-01
   1.2901568e+01   9.9261995e-01
   1.2915926e+01   9.9272440e-01
   1.2930290e+01   9.9282741e-01
   1.2944660e+01   9.9292902e-01
   1.2959035e+01   9.9302924e-01
   1.2973417e+01   9.9312809e-01
   1.2987806e+01   9.9322559e-01
   1.3002202e+01   9.9332177e-01
   1.3016606e+01   9.9341664e-01
   1.3031017e+01   9.9351023e-01
   1.3045436e+01   9.9360254e-01
   1.3059863e+01   9.9369360e-01
   1.3074299e+01   9.9378342e-01
   1.3088745e+01   9.9387203e-01
   1.3103199e+01   9.9395944e-01
   1.3117663e+01   9.9404566e-01
   1.3132137e+01   9.9413072e-01
   1.3146621e+01   9.9421463e-01
   1.3161116e+01   9.9429741e-01
   1.3175621e+01   9.9437907e-01
   1.3190138e+01   9.9445963e-01
   1.3204666e+01   9.9453910e-01
   1.3219205e+01   9.9461750e-01
   1.3233757e+01   9.9469485e-01
   1.3248321e+01   9.9477115e-01
   1.3262898e+01   9.9484643e-01
   1.3277488e+01   9.9492069e-01
   1.3292090e+01   9.9499395e-01
   1.3306707e+01   9.9506623e-01
   1.3321337e+01   9.9513754e-01
   1.3335982e+01   9.9520789e-01
   1.3350640e+01   9.9527730e-01
   1.3365314e+01   9.9534577e-01
   1.3380003e+01   9.9541333e-01
   1.3394707e+01   9.9547997e-01
   1.3409427e+01   9.9554572e-01
   1.3424162e+01   9.9561059e-01
   1.3438914e+01   9.9567459e-01
   1.3453683e+01   9.9573773e-01
   1.3468468e+01   9.9580003e-01
   1.3483271e+01   9.9586148e-01
   1.3498091e+01   9.9592211e-01
   1.3512928e+01   9.9598193e-01
   1.3527784e+01   9.9604095e-01
   1.3542659e+01   9.9609917e-01
   1.3557552e+01   9.9615662e-01
   1.3572464e+01   9.9621329e-01
   1.3587395e+01   9.9626920e-01
   1.3602346e+01   9.9632436e-01
   1.3617317e+01   9.9637878e-01
   1.3632308e+01   9.9643247e-01
   1.3647320e+01   9.9648544e-01
   1.3662353e+01   9.9653770e-01
   1.3677407e+01   9.9658925e-01
   1.3692482e+01   9.9664011e-01
   1.3707580e+01   9.9669029e-01
   1.3722699e+01   9.9673979e-01
   1.3737841e+01   9.9678863e-01
   1.3753006e+01   9.9683681e-01
   1.3768194e+01   9.9688434e-01
   1.3783406e+01   9.9693123e-01
   1.3798641e+01   9.9697749e-01
   1.3813901e+01   9.9702313e-01
   1.3829185e+01   9.9706815e-01
   1.3844494e+01   9.9711256e-01
   1.3859828e+01   9.9715638e-01
   1.3875188e+01   9.9719960e-01
   1.3890573e+01   9.9724223e-01
   1.3905985e+01   9.9728430e-01
   1.3921423e+01   9.9732579e-01
   1.3936888e+01   9.9736672e-01
   1.3952380e+01   9.9740709e-01
   1.3967900e+01   9.9744692e-01
   1.3983448e+01   9.9748621e-01
   1.3999024e+01   9.9752497e-01
   1.4014629e+01   9.9756320e-01
   1.4030263e+01   9.9760091e-01
   1.4045926e+01   9.9763810e-01
   1.4061619e+01   9.9767480e-01
   1.4077342e+01   9.9771099e-01
   1.4093096e+01   9.9774668e-01
   1.4108881e+01   9.9778189e-01
   1.4124697e+01   9.9781662e-01
   1.4140545e+01   9.9785088e-01
   1.4156425e+01   9.9788467e-01
   1.4172337e+01   9.9791799e-01
   1.4188282e+01   9.9795086e-01
   1.4204260e+01   9.9798327e-01
   1.4220273e+01   9.9801524e-01
   1.4236319e+01   9.9804678e-01
   1.4252399e+01   9.9807787e-01
   1.4268515e+01   9.9810854e-01
   1.4284666e+01   9.9813879e-01
   1.4300853e+01   9.9816862e-01
   1.4317076e+01   9.9819804e-01
   1.4333335e+01   9.9822705e-01
   1.4349632e+01   9.9825566e-01
   1.4365966e+01   9.9828387e-01
   1.4382337e+01   9.9831169e-01
   1.4398748e+01   9.9833912e-01
   1.4415197e+01   9.9836618e-01
   1.4431685e+01   9.9839285e-01
   1.4448214e+01   9.9841916e-01
   1.4464782e+01   9.9844509e-01
   1.4481391e+01   9.9847066e-01
   1.4498042e+01   9.9849588e-01
   1.4514734e+01   9.9852074e-01
   1.4531468e+01   9.9854525e-01
   1.4548245e+01   9.9856942e-01
   1.4565065e+01   9.9859325e-01
   1.4581928e+01   9.9861674e-01
   1.4598836e+01   9.9863990e-01
   1.4615789e+01   9.9866273e-01
   1.4632787e+01   9.9868524e-01
   1.4649830e+01   9.9870743e-01
   1.4666920e+01   9.9872931e-01
   1.4684056e+01   9.9875087e-01
   1.4701240e+01   9.9877212e-01
   1.4718472e+01   9.9879308e-01
   1.4735753e+01   9.9881373e-01
   1.4753082e+01   9.9883408e-01
   1.4770461e+01   9.9885415e-01
   1.4787891e+01   9.9887393e-01
   1.4805371e+01   9.9889342e-01
   1.4822903e+01   9.9891263e-01
   1.4840486e+01   9.9893156e-01
   1.4858123e+01   9.9895022e-01
   1.4875812e+01   9.9896861e-01
   1.4893556e+01   9.9898673e-01
   1.4911354e+01   9.9900458e-01
   1.4929208e+01   9.9902218e-01
   1.4947117e+01   9.9903952e-01
   1.4965083e+01   9.9905661e-01
   1.4983105e+01   9.9907344e-01
   1.5001186e+01   9.9909003e-01
   1.5019326e+01   9.9910637e-01
   1.5037525e+01   9.9912247e-01
   1.5055783e+01   9.9913834e-01
   1.5074103e+01   9.9915396e-01
   1.5092484e+01   9.9916936e-01
   1.5110927e+01   9.9918453e-01
   1.5129434e+01   9.9919947e-01
   1.5148004e+01   9.9921419e-01
   1.5166639e+01   9.9922868e-01
   1.5185339e+01   9.9924296e-01
   1.5204105e+01   9.9925702e-01
   1.5222938e+01   9.9927088e-01
   1.5241839e+01   9.9928452e-01
   1.5260809e+01   9.9929795e-01
   1.5279848e+01   9.9931118e-01
   1.5298957e+01   9.9932421e-01
   1.5318138e+01   9.9933704e-01
   1.5337391e+01   9.9934968e-01
   1.5356717e+01   9.9936212e-01
   1.5376117e+01   9.9937436e-01
   1.5395592e+01   9.9938642e-01
   1.5415143e+01   9.9939830e-01
   1.5434771e+01   9.9940998e-01
   1.5454477e+01   9.9942149e-01
   1.5474262e+01   9.9943282e-01
   1.5494126e+01   9.9944397e-01
   1.5514072e+01   9.9945494e-01
   1.5534099e+01   9.9946574e-01
   1.5554210e+01   9.9947637e-01
   1.5574405e+01   9.9948684e-01
   1.5594685e+01   9.9949713e-01
   1.5615052e+01   9.9950727e-01
   1.5635506e+01   9.9951724e-01
   1.5656049e+01   9.9952705e-01
   1.5676682e+01   9.9953670e-01
   1.5697407e+01   9.9954620e-01
   1.5718224e+01   9.9955555e-01
   1.5739134e+01   9.9956474e-01
   1.5760140e+01   9.9957378e-01
   1.5781242e+01   9.9958268e-01
   1.5802441e+01   9.9959143e-01
   1.5823740e+01   9.9960004e-01
   1.5845139e+01   9.9960850e-01
   1.5866640e+01   9.9961683e-01
   1.5888244e+01   9.9962501e-01
   1.5909953e+01   9.9963306e-01
   1.5931768e+01   9.9964098e-01
   1.5953691e+01   9.9964876e-01
   1.5975724e+01   9.9965641e-01
   1.5997867e+01   9.9966393e-01
   1.6020123e+01   9.9967133e-01
   1.6042494e+01   9.9967860e-01
   1.6064980e+01   9.9968574e-01
   1.6087584e+01   9.9969276e-01
   1.6110307e+01   9.9969966e-01
   1.6133152e+01   9.9970644e-01
   1.6156120e+01   9.9971311e-01
   1.6179212e+01   9.9971966e-01
   1.6202432e+01   9.9972609e-01
   1.6225781e+01   9.9973241e-01
   1.6249260e+01   9.9973862e-01
   1.6272873e+01   9.9974471e-01
   1.6296620e+01   9.9975070e-01
   1.6320505e+01   9.9975659e-01
   1.6344529e+01   9.9976236e-01
   1.6368695e+01   9.9976804e-01
   1.6393004e+01   9.9977361e-01
   1.6417460e+01   9.9977907e-01
   1.6442065e+01   9.9978444e-01
   1.6466821e+01   9.9978971e-01
   1.6491730e+01   9.9979488e-01
   1.6516796e+01   9.9979996e-01
   1.6542021e+01   9.9980494e-01
   1.6567407e+01   9.9980983e-01
   1.6592958e+01   9.9981463e-01
   1.6618676e+01   9.9981933e-01
   1.6644564e+01   9.9982395e-01
   1.6670625e+01   9.9982848e-01
   1.6696863e+01   9.9983292e-01
   1.6723280e+01   9.9983727e-01
   1.6749879e+01   9.9984154e-01
   1.6776665e+01   9.9984573e-01
   1.6803640e+01   9.9984984e-01
   1.6830808e+01   9.9985386e-01
   1.6858172e+01   9.9985781e-01
   1.6885736e+01   9.9986167e-01
   1.6913504e+01   9.9986546e-01
   1.6941480e+01   9.9986917e-01
   1.6969668e+01   9.9987281e-01
   1.6998072e+01   9.9987637e-01
   1.7026696e+01   9.9987986e-01
   1.7055545e+01   9.9988327e-01
   1.7084622e+01   9.9988662e-01
   1.7113933e+01   9.9988989e-01
   1.7143483e+01   9.9989310e-01
   1.7173276e+01   9.9989623e-01
   1.7203317e+01   9.9989931e-01
   1.7233612e+01   9.9990231e-01
   1.7264165e+01   9.9990525e-01
   1.7294984e+01   9.9990812e-01
   1.7326072e+01   9.9991094e-01
   1.7357436e+01   9.9991369e-01
   1.7389083e+01   9.9991637e-01
   1.7421018e+01   9.9991900e-01
   1.7453247e+01   9.9992157e-01
   1.7485779e+01   9.9992408e-01
   1.7518619e+01   9.9992653e-01
   1.7551774e+01   9.9992893e-01
   1.7585253e+01   9.9993127e-01
   1.7619063e+01   9.9993355e-01
   1.7653211e+01   9.9993579e-01
   1.7687706e+01   9.9993796e-01
   1.7722557e+01   9.9994009e-01
   1.7757773e+01   9.9994216e-01
   1.7793361e+01   9.9994418e-01
   1.7829333e+01   9.9994615e-01
   1.7865698e+01   9.9994808e-01
   1.7902466e+01   9.9994995e-01
   1.7939648e+01   9.9995178e-01
   1.7977255e+01   9.9995356e-01
   1.8015298e+01   9.9995529e-01
   1.8053790e+01   9.9995698e-01
   1.8092743e+01   9.9995862e-01
   1.8132170e+01   9.9996022e-01
   1.8172085e+01   9.9996178e-01
   1.8212501e+01   9.9996329e-01
   1.8253434e+01   9.9996476e-01
   1.8294898e+01   9.9996620e-01
   1.8336911e+01   9.9996759e-01
   1.8379489e+01   9.9996894e-01
   1.8422649e+01   9.9997025e-01
   1.8466410e+01   9.9997152e-01
   1.8510791e+01   9.9997276e-01
   1.8555766e+01   9.9997396e-01
   1.8601128e+01   9.9997511e-01
   1.8646886e+01   9.9997623e-01
   1.8693049e+01   9.9997730e-01
   1.8739624e+01   9.9997833e-01
   1.8786619e+01   9.9997933e-01
   1.8834042e+01   9.9998028e-01
   1.8881901e+01   9.9998120e-01
   1.8930205e+01   9.9998209e-01
   1.8978963e+01   9.9998294e-01
   1.9028184e+01   9.9998376e-01
   1.9077877e+01   9.9998455e-01
   1.9128051e+01   9.9998531e-01
   1.9178717e+01   9.9998603e-01
   1.9229885e+01   9.9998673e-01
   1.9281564e+01   9.9998740e-01
   1.9333766e+01   9.9998804e-01
   1.9386502e+01   9.9998865e-01
   1.9439783e+01   9.9998924e-01
   1.9493620e+01   9.9998981e-01
   1.9548026e+01   9.9999035e-01
   1.9603013e+01   9.9999086e-01
   1.9658594e+01   9.9999136e-01
   1.9714783e+01   9.9999183e-01
   1.9771591e+01   9.9999228e-01
   1.9829035e+01   9.9999271e-01
   1.9887128e+01   9.9999312e-01
   1.9945886e+01   9.9999351e-01
   2.0000000e+01   9.9999386e-01


==> u_inc1.txt <==
   0.0000000e+00   0.0000000e+00
   3.1554436e-30   0.0000000e+00
   9.4971109e-03   0.0000000e+00
   2.0277808e-02   0.0000000e+00
   3.1116055e-02   0.0000000e+00
   4.2023087e-02   0.0000000e+00
   5.3000669e-02   0.0000000e+00
   6.4050757e-02   0.0000000e+00
   7.5175433e-02   0.0000000e+00
   8.6376915e-02   0.0000000e+00
   9.7657578e-02   0.0000000e+00
   1.0901996e-01   0.0000000e+00
   1.2046679e-01   0.0000000e+00
   1.3200100e-01   0.0000000e+00
   1.4362576e-01   0.0000000e+00
   1.5534449e-01   0.0000000e+00
   1.6716092e-01   0.0000000e+00
   1.7907910e-01   0.0000000e+00
   1.9110345e-01   0.0000000e+00
   2.0323883e-01   0.0000000e+00
   2.1549060e-01   0.0000000e+00
   2.2786467e-01   0.0000000e+00
   2.4036764e-01   0.0000000e+00
   2.5279086e-01   0.0000000e+00
   2.6507845e-01   0.0000000e+00
   2.7723921e-01   0.0000000e+00
   2.8928125e-01   0.0000000e+00
   3.0121170e-01   0.0000000e+00
   3.1303686e-01   0.0000000e+00
   3.2476237e-01   0.0000000e+00
   3.3639325e-01   0.0000000e+00
   3.4793407e-01   0.0000000e+00
   3.5938891e-01   0.0000000e+00
   3.7076151e-01   0.0000000e+00
   3.8205529e-01   0.0000000e+00
   3.9327336e-01   0.0000000e+00
   4.0441860e-01   0.0000000e+00
   4.1549364e-01   0.0000000e+00
   4.2650093e-01   0.0000000e+00
   4.3744275e-01   0.0000000e+00
   4.4832118e-01   0.0000000e+00
   4.5913820e-01   0.0000000e+00
   4.6989564e-01   0.0000000e+00
   4.8059522e-01   0.0000000e+00
   4.9123853e-01   0.0000000e+00
   5.0182709e-01   0.0000000e+00
   5.1236232e-01   0.0000000e+00
   5.2284556e-01   0.0000000e+00
   5.3327807e-01   0.0000000e+00
   5.4366105e-01   0.0000000e+00
   5.5399563e-01   0.0000000e+00
   5.6428288e-01   0.0000000e+00
   5.7452383e-01   0.0000000e+00
   5.8471943e-01   0.0000000e+00
   5.9487062e-01   0.0000000e+00
   6.0497828e-01   0.0000000e+00
   6.1504323e-01   0.0000000e+00
   6.2506630e-01   0.0000000e+00
   6.3504823e-01   0.0000000e+00
   6.4498978e-01   0.0000000e+00
   6.5489163e-01   0.0000000e+00
   6.6475446e-01   0.0000000e+00
   6.7457892e-01   0.0000000e+00
   6.8436564e-01   0.0000000e+00
   6.9411522e-01   0.0000000e+00
   7.0382822e-01   0.0000000e+00
   7.1350520e-01   0.0000000e+00
   7.2314671e-01   0.0000000e+00
   7.3275325e-01   0.0000000e+00
   7.4232532e-01   0.0000000e+00
   7.5186341e-01   0.0000000e+00
   7.6136799e-01   0.0000000e+00
   7.7083949e-01   0.0000000e+00
   7.8027835e-01   0.0000000e+00
   7.8968501e-01   0.0000000e+00
   7.9905988e-01   0.0000000e+00
   8.0840333e-01   0.0000000e+00
   8.1771577e-01   0.0000000e+00
   8.2699757e-01   0.0000000e+00
   8.3624910e-01   0.0000000e+00
   8.4547069e-01   0.0000000e+00
   8.5466271e-01   0.0000000e+00
   8.6382548e-01   0.0000000e+00
   8.7295934e-01   0.0000000e+00
   8.8206459e-01   0.0000000e+00
   8.9114155e-01   0.0000000e+00
   9.0019052e-01   0.0000000e+00
   9.0921180e-01   0.0000000e+00
   9.1820567e-01   0.0000000e+00
   9.2717242e-01   0.0000000e+00
   9.3611231e-01   0.0000000e+00
   9.4502561e-01   0.0000000e+00
   9.5391259e-01   0.0000000e+00
   9.6277350e-01   0.0000000e+00
   9.7160860e-01   0.0000000e+00
   9.8041812e-01   0.0000000e+00
   9.8920231e-01   0.0000000e+00
   9.9796140e-01   0.0000000e+00
   1.0066956e+00   0.0000000e+00
   1.0154052e+00   0.0000000e+00
   1.0240904e+00   0.0000000e+00
   1.0327513e+00   0.0000000e+00
   1.0413883e+00   0.0000000e+00
   1.0500015e+00   0.0000000e+00
   1.0585911e+00   0.0000000e+00
   1.0671573e+00   0.0000000e+00
   1.0757004e+00   0.0000000e+00
   1.0842204e+00   0.0000000e+00
   1.0927177e+00   0.0000000e+00
   1.1011924e+00   0.0000000e+00
   1.1096446e+00   0.0000000e+00
   1.1180746e+00   0.0000000e+00
   1.1264825e+00   0.0000000e+00
   1.1348685e+00   0.0000000e+00
   1.1432329e+00   0.0000000e+00
   1.1515756e+00   0.0000000e+00
   1.1598970e+00   0.0000000e+00
   1.1681971e+00   0.0000000e+00
   1.1764762e+00   0.0000000e+00
   1.1847344e+00   0.0000000e+00
   1.1929719e+00   0.0000000e+00
   1.2011888e+00   0.0000000e+00
   1.2093852e+00   0.0000000e+00
   1.2175613e+00   0.0000000e+00
   1.2257174e+00   0.0000000e+00
   1.2338534e+00   0.0000000e+00
   1.2419695e+00   0.0000000e+00
   1.2500660e+00   0.0000000e+00
   1.2581429e+00   0.0000000e+00
   1.2662004e+00   0.0000000e+00
   1.2742385e+00   0.0000000e+00
   1.2822575e+00   0.0000000e+00
   1.2902575e+00   0.0000000e+00
   1.2982386e+00   0.0000000e+00
   1.3062009e+00   0.0000000e+00
   1.3141446e+00   0.0000000e+00
   1.3220698e+00   0.0000000e+00
   1.3299766e+00   0.0000000e+00
   1.3378651e+00   0.0000000e+00
   1.3457354e+00   0.0000000e+00
   1.3535878e+00   0.0000000e+00
   1.3614222e+00   0.0000000e+00
   1.3692389e+00   0.0000000e+00
   1.3770378e+00   0.0000000e+00
   1.3848192e+00   0.0000000e+00
   1.3925832e+00   0.0000000e+00
   1.4003298e+00   0.0000000e+00
   1.4080592e+00   0.0000000e+00
   1.4157715e+00   0.0000000e+00
   1.4234668e+00   0.0000000e+00
   1.4311452e+00   0.0000000e+00
   1.4388068e+00   0.0000000e+00
   1.4464517e+00   0.0000000e+00
   1.4540800e+00   0.0000000e+00
   1.4616918e+00   0.0000000e+00
   1.4692873e+00   0.0000000e+00
   1.4768664e+00   0.0000000e+00
   1.4844294e+00   0.0000000e+00
   1.4919763e+00   0.0000000e+00
   1.4995072e+00   0.0000000e+00
   1.5070222e+00   0.0000000e+00
   1.5145214e+00   0.0000000e+00
   1.5220049e+00   0.0000000e+00
   1.5294728e+00   0.0000000e+00
   1.5369252e+00   0.0000000e+00
   1.5443621e+00   0.0000000e+00
   1.5517837e+00   0.0000000e+00
   1.5591901e+00   0.0000000e+00
   1.5665813e+00   0.0000000e+00
   1.5739575e+00   0.0000000e+00
   1.5813186e+00   0.0000000e+00
   1.5886649e+00   0.0000000e+00
   1.5959963e+00   0.0000000e+00
   1.6033131e+00   0.0000000e+00
   1.6106232e+00   0.0000000e+00
   1.6179368e+00   0.0000000e+00
   1.6252540e+00   0.0000000e+00
   1.6325746e+00   0.0000000e+00
   1.6398987e+00   0.0000000e+00
   1.6472263e+00   0.0000000e+00
   1.6545575e+00   0.0000000e+00
   1.6618922e+00   0.0000000e+00
   1.6692305e+00   0.0000000e+00
   1.6765722e+00   0.0000000e+00
   1.6839176e+00   0.0000000e+00
   1.6912665e+00   0.0000000e+00
   1.6986190e+00   0.0000000e+00
   1.7059750e+00   0.0000000e+00
   1.7133346e+00   0.0000000e+00
   1.7206979e+00   0.0000000e+00
   1.7280647e+00   0.0000000e+00
   1.7354351e+00   0.0000000e+00
   1.7428092e+00   0.0000000e+00
   1.7501868e+00   0.0000000e+00
   1.7575682e+00   0.0000000e+00
   1.7649531e+00   0.0000000e+00
   1.7723417e+00   0.0000000e+00
   1.7797340e+00   0.0000000e+00
   1.7871299e+00   0.0000000e+00
   1.7945295e+00   0.0000000e+00
   1.8019327e+00   0.0000000e+00
   1.8093397e+00   0.0000000e+00
   1.8167503e+00   0.0000000e+00
   1.8241647e+00   0.0000000e+00
   1.8315828e+00   0.0000000e+00
   1.8390046e+00   0.0000000e+00
   1.8464301e+00   0.0000000e+00
   1.8538593e+00   0.0000000e+00
   1.8612923e+00   0.0000000e+00
   1.8687291e+00   0.0000000e+00
   1.8761696e+00   0.0000000e+00
   1.8836138e+00   0.0000000e+00
   1.8910619e+00   0.0000000e+00
   1.8985137e+00   0.0000000e+00
   1.9059694e+00   0.0000000e+00
   1.9134288e+00   0.0000000e+00
   1.9208920e+00   0.0000000e+00
   1.9283591e+00   0.0000000e+00
   1.9358300e+00   0.0000000e+00
   1.9433047e+00   0.0000000e+00
   1.9507833e+00   0.0000000e+00
   1.9582657e+00   0.0000000e+00
   1.9657520e+00   0.0000000e+00
   1.9732421e+00   0.0000000e+00
   1.9807361e+00   0.0000000e+00
   1.9882340e+00   0.0000000e+00
   1.9957358e+00   0.0000000e+00
   1.9964864e+00   0.0000000e+00
   1.9972370e+00   0.0000000e+00
   1.9976123e+00   0.0000000e+00
   1.9979875e+00   0.0000000e+00
   1.9998640e+00   0.0000000e+00
   1.9999578e+00   0.0000000e+00
   1.9999672e+00   0.0000000e+00
   1.9999766e+00   0.0000000e+00
   1.9999813e+00   0.0000000e+00
   1.9999860e+00   0.0000000e+00
   1.9999883e+00   0.0000000e+00
   1.9999907e+00   0.0000000e+00
   1.9999918e+00   0.0000000e+00
   1.9999930e+00   0.0000000e+00
   1.9999989e+00   0.0000000e+00
   1.9999996e+00   0.0000000e+00
   1.9999997e+00   0.0000000e+00
   1.9999997e+00   0.0000000e+00
   1.9999998e+00   0.0000000e+00
   1.9999998e+00   0.0000000e+00
   1.9999998e+00   0.0000000e+00
   1.9999999e+00   0.0000000e+00
   1.9999999e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   4.0000000e+00
   2.0000000e+00   4.0000000e+00
   2.0000000e+00   4.0000000e+00
   2.0000000e+00   4.0000000e+00
   2.0000000e+00   4.0000000e+00
   2.0000000e+00   4.0000000e+00
   2.0000000e+00   4.0000000e+00
   2.0000000e+00   4.0000000e+00
   2.0000000e+00   4.0000000e+00
   2.0000000e+00   4.0000000e+00
   2.0000001e+00   4.0000000e+00
   2.0000005e+00   4.0000000e+00
   2.0000024e+00   4.0000000e+00
   2.0000121e+00   4.0000000e+00
   2.0000605e+00   4.0000000e+00
   2.0003024e+00   4.0000000e+00
   2.0015119e+00   4.0000000e+00
   2.0035842e+00   4.0000000e+00
   2.0060471e+00   4.0000000e+00
   2.0087822e+00   4.0000000e+00
   2.0117305e+00   4.0000000e+00
   2.0148559e+00   4.0000000e+00
   2.0181343e+00   4.0000000e+00
   2.0215481e+00   4.0000000e+00
   2.0250838e+00   4.0000000e+00
   2.0287309e+00   4.0000000e+00
   2.0324810e+00   4.0000000e+00
   2.0363269e+00   4.0000000e+00
   2.0402627e+00   4.0000000e+00
   2.0442832e+00   4.0000000e+00
   2.0483843e+00   4.0000000e+00
   2.0525619e+00   4.0000000e+00
   2.0568127e+00   4.0000000e+00
   2.0611336e+00   4.0000000e+00
   2.0655221e+00   4.0000000e+00
   2.0699757e+00   4.0000000e+00
   2.0744922e+00   4.0000000e+00
   2.0790696e+00   4.0000000e+00
   2.0837062e+00   4.0000000e+00
   2.0884002e+00   4.0000000e+00
   2.0931501e+00   4.0000000e+00
   2.0979546e+00   4.0000000e+00
   2.1028122e+00   4.0000000e+00
   2.1077220e+00   4.0000000e+00
   2.1126826e+00   4.0000000e+00
   2.1176931e+00   4.0000000e+00
   2.1227525e+00   4.0000000e+00
   2.1278600e+00   4.0000000e+00
   2.1330146e+00   4.0000000e+00
   2.1382155e+00   4.0000000e+00
   2.1434621e+00   4.0000000e+00
   2.1487535e+00   4.0000000e+00
   2.1540893e+00   4.0000000e+00
   2.1594686e+00   4.0000000e+00
   2.1648910e+00   4.0000000e+00
   2.1703559e+00   4.0000000e+00
   2.1758628e+00   4.0000000e+00
   2.1814112e+00   4.0000000e+00
   2.1870005e+00   4.0000000e+00
   2.1926305e+00   4.0000000e+00
   2.1983006e+00   4.0000000e+00
   2.2040104e+00   4.0000000e+00
   2.2097596e+00   4.0000000e+00
   2.2155479e+00   4.0000000e+00
   2.2213748e+00   4.0000000e+00
   2.2272402e+00   4.0000000e+00
   2.2331435e+00   4.0000000e+00
   2.2390847e+00   4.0000000e+00
   2.2450634e+00   4.0000000e+00
   2.2510793e+00   4.0000000e+00
   2.2571322e+00   4.0000000e+00
   2.2632219e+00   4.0000000e+00
   2.2693481e+00   4.0000000e+00
   2.2755107e+00   4.0000000e+00
   2.2817094e+00   4.0000000e+00
   2.2879440e+00   4.0000000e+00
   2.2942145e+00   4.0000000e+00
   2.3005206e+00   4.0000000e+00
   2.3068621e+00   4.0000000e+00
   2.3132389e+00   4.0000000e+00
   2.3196509e+00   4.0000000e+00
   2.3260980e+00   4.0000000e+00
   2.3325799e+00   4.0000000e+00
   2.3390967e+00   4.0000000e+00
   2.3456481e+00   4.0000000e+00
   2.3522342e+00   4.0000000e+00
   2.3588547e+00   4.0000000e+00
   2.3655097e+00   4.0000000e+00
   2.3721990e+00   4.0000000e+00
   2.3789225e+00   4.0000000e+00
   2.3856803e+00   4.0000000e+00
   2.3924722e+00   4.0000000e+00
   2.3992981e+00   4.0000000e+00
   2.4061581e+00   4.0000000e+00
   2.4130521e+00   4.0000000e+00
   2.4199800e+00   4.0000000e+00
   2.4269419e+00   4.0000000e+00
   2.4339376e+00   4.0000000e+00
   2.4409672e+00   4.0000000e+00
   2.4480307e+00   4.0000000e+00
   2.4551279e+00   4.0000000e+00
   2.4622590e+00   4.0000000e+00
   2.4694240e+00   4.0000000e+00
   2.4766227e+00   4.0000000e+00
   2.4838553e+00   4.0000000e+00
   2.4911217e+00   4.0000000e+00
   2.4984220e+00   4.0000000e+00
   2.5057561e+00   4.0000000e+00
   2.5131241e+00   4.0000000e+00
   2.5205261e+00   4.0000000e+00
   2.5279620e+00   4.0000000e+00
   2.5354319e+00   4.0000000e+00
   2.5429358e+00   4.0000000e+00
   2.5504738e+00   4.0000000e+00
   2.5580459e+00   4.0000000e+00
   2.5656522e+00   4.0000000e+00
   2.5732927e+00   4.0000000e+00
   2.5809674e+00   4.0000000e+00
   2.5886765e+00   4.0000000e+00
   2.5964201e+00   4.0000000e+00
   2.6041980e+00   4.0000000e+00
   2.6120106e+00   4.0000000e+00
   2.6198577e+00   4.0000000e+00
   2.6277130e+00   4.0000000e+00
   2.6355730e+00   4.0000000e+00
   2.6434378e+00   4.0000000e+00
   2.6513074e+00   4.0000000e+00
   2.6591817e+00   4.0000000e+00
   2.6670608e+00   4.0000000e+00
   2.6749447e+00   4.0000000e+00
   2.6828334e+00   4.0000000e+00
   2.6907270e+00   4.0000000e+00
   2.6986254e+00   4.0000000e+00
   2.7065286e+00   4.0000000e+00
   2.7144367e+00   4.0000000e+00
   2.7223497e+00   4.0000000e+00
   2.7302676e+00   4.0000000e+00
   2.7381904e+00   4.0000000e+00
   2.7461181e+00   4.0000000e+00
   2.7540507e+00   4.0000000e+00
   2.7619883e+00   4.0000000e+00
   2.7699308e+00   4.0000000e+00
   2.7778783e+00   4.0000000e+00
   2.7858308e+00   4.0000000e+00
   2.7937882e+00   4.0000000e+00
   2.8017507e+00   4.0000000e+00
   2.8097182e+00   4.0000000e+00
   2.8176908e+00   4.0000000e+00
   2.8256683e+00   4.0000000e+00
   2.8336510e+00   4.0000000e+00
   2.8416387e+00   4.0000000e+00
   2.8496315e+00   4.0000000e+00
   2.8576295e+00   4.0000000e+00
   2.8656325e+00   4.0000000e+00
   2.8736407e+00   4.0000000e+00
   2.8816540e+00   4.0000000e+00
   2.8896725e+00   4.0000000e+00
   2.8976962e+00   4.0000000e+00
   2.9057250e+00   4.0000000e+00
   2.9137591e+00   4.0000000e+00
   2.9217984e+00   4.0000000e+00
   2.9298429e+00   4.0000000e+00
   2.9378926e+00   4.0000000e+00
   2.9459477e+00   4.0000000e+00
   2.9540080e+00   4.0000000e+00
   2.9620736e+00   4.0000000e+00
   2.9701445e+00   4.0000000e+00
   2.9782207e+00   4.0000000e+00
   2.9863023e+00   4.0000000e+00
   2.9943892e+00   4.0000000e+00
   3.0024815e+00   4.0000000e+00
   3.0105792e+00   4.0000000e+00
   3.0186822e+00   4.0000000e+00
   3.0267907e+00   4.0000000e+00
   3.0349046e+00   4.0000000e+00
   3.0430240e+00   4.0000000e+00
   3.0511488e+00   4.0000000e+00
   3.0592792e+00   4.0000000e+00
   3.0674150e+00   4.0000000e+00
   3.0755563e+00   4.0000000e+00
   3.0837031e+00   4.0000000e+00
   3.0918555e+00   4.0000000e+00
   3.1000134e+00   4.0000000e+00
   3.1081770e+00   4.0000000e+00
   3.1163461e+00   4.0000000e+00
   3.1245208e+00   4.0000000e+00
   3.1327012e+00   4.0000000e+00
   3.1408871e+00   4.0000000e+00
   3.1490788e+00   4.0000000e+00
   3.1572761e+00   4.0000000e+00
   3.1654792e+00   4.0000000e+00
   3.1736879e+00   4.0000000e+00
   3.1819024e+00   4.0000000e+00
   3.1901226e+00   4.0000000e+00
   3.1983486e+00   4.0000000e+00
   3.2065803e+00   4.0000000e+00
   3.2148179e+00   4.0000000e+00
   3.2230612e+00   4.0000000e+00
   3.2313104e+00   4.0000000e+00
   3.2395655e+00   4.0000000e+00
   3.2478264e+00   4.0000000e+00
   3.2560933e+00   4.0000000e+00
   3.2643660e+00   4.0000000e+00
   3.2726447e+00   4.0000000e+00
   3.2809293e+00   4.0000000e+00
   3.2892198e+00   4.0000000e+00
   3.2975164e+00   4.0000000e+00
   3.3058189e+00   4.0000000e+00
   3.3141275e+00   4.0000000e+00
   3.3224421e+00   4.0000000e+00
   3.3307628e+00   4.0000000e+00
   3.3390896e+00   4.0000000e+00
   3.3474224e+00   4.0000000e+00
   3.3557614e+00   4.0000000e+00
   3.3641065e+00   4.0000000e+00
   3.3724578e+00   4.0000000e+00
   3.3808152e+00   4.0000000e+00
   3.3891789e+00   4.0000000e+00
   3.3975488e+00   4.0000000e+00
   3.4059249e+00   4.0000000e+00
   3.4143073e+00   4.0000000e+00
   3.4226959e+00   4.0000000e+00
   3.4310909e+00   4.0000000e+00
   3.4394921e+00   4.0000000e+00
   3.4478998e+00   4.0000000e+00
   3.4563137e+00   4.0000000e+00
   3.4647341e+00   4.0000000e+00
   3.4731609e+00   4.0000000e+00
   3.4815941e+00   4.0000000e+00
   3.4900338e+00   4.0000000e+00
   3.4984799e+00   4.0000000e+00
   3.5069326e+00   4.0000000e+00
   3.5153917e+00   4.0000000e+00
   3.5238574e+00   4.0000000e+00
   3.5323297e+00   4.0000000e+00
   3.5408085e+00   4.0000000e+00
   3.5492940e+00   4.0000000e+00
   3.5577860e+00   4.0000000e+00
   3.5662848e+00   4.0000000e+00
   3.5747902e+00   4.0000000e+00
   3.5833023e+00   4.0000000e+00
   3.5918212e+00   4.0000000e+00
   3.6003467e+00   4.0000000e+00
   3.6088791e+00   4.0000000e+00
   3.6174183e+00   4.0000000e+00
   3.6259643e+00   4.0000000e+00
   3.6345171e+00   4.0000000e+00
   3.6430768e+00   4.0000000e+00
   3.6516434e+00   4.0000000e+00
   3.6602169e+00   4.0000000e+00
   3.6687974e+00   4.0000000e+00
   3.6773848e+00   4.0000000e+00
   3.6859793e+00   4.0000000e+00
   3.6945807e+00   4.0000000e+00
   3.7031892e+00   4.0000000e+00
   3.7118048e+00   4.0000000e+00
   3.7204275e+00   4.0000000e+00
   3.7290573e+00   4.0000000e+00
   3.7376943e+00   4.0000000e+00
   3.7463384e+00   4.0000000e+00
   3.7549898e+00   4.0000000e+00
   3.7636484e+00   4.0000000e+00
   3.7723142e+00   4.0000000e+00
   3.7809874e+00   4.0000000e+00
   3.7896678e+00   4.0000000e+00
   3.7983556e+00   4.0000000e+00
   3.8070508e+00   4.0000000e+00
   3.8157534e+00   4.0000000e+00
   3.8244634e+00   4.0000000e+00
   3.8331809e+00   4.0000000e+00
   3.8419059e+00   4.0000000e+00
   3.8506384e+00   4.0000000e+00
   3.8593784e+00   4.0000000e+00
   3.8681260e+00   4.0000000e+00
   3.8768812e+00   4.0000000e+00
   3.8856441e+00   4.0000000e+00
   3.8944146e+00   4.0000000e+00
   3.9031928e+00   4.0000000e+00
   3.9119788e+00   4.0000000e+00
   3.9207725e+00   4.0000000e+00
   3.9295740e+00   4.0000000e+00
   3.9383834e+00   4.0000000e+00
   3.9472006e+00   4.0000000e+00
   3.9560256e+00   4.0000000e+00
   3.9648586e+00   4.0000000e+00
   3.9736996e+00   4.0000000e+00
   3.9825485e+00   4.0000000e+00
   3.9914055e+00   4.0000000e+00
   4.0002705e+00   4.0000000e+00
   4.0091436e+00   4.0000000e+00
   4.0180249e+00   4.0000000e+00
   4.0269142e+00   4.0000000e+00
   4.0358090e+00   4.0000000e+00
   4.0447038e+00   4.0000000e+00
   4.0535985e+00   4.0000000e+00
   4.0624933e+00   4.0000000e+00
   4.0713880e+00   4.0000000e+00
   4.0802828e+00   4.0000000e+00
   4.0891776e+00   4.0000000e+00
   4.0980723e+00   4.0000000e+00
   4.1069671e+00   4.0000000e+00
   4.1158618e+00   4.0000000e+00
   4.1247566e+00   4.0000000e+00
   4.1336513e+00   4.0000000e+00
   4.1425461e+00   4.0000000e+00
   4.1514408e+00   4.0000000e+00
   4.1603356e+00   4.0000000e+00
   4.1692303e+00   4.0000000e+00
   4.1781251e+00   4.0000000e+00
   4.1870198e+00   4.0000000e+00
   4.1959146e+00   4.0000000e+00
   4.2048093e+00   4.0000000e+00
   4.2137041e+00   4.0000000e+00
   4.2225988e+00   4.0000000e+00
   4.2314935e+00   4.0000000e+00
   4.2403883e+00   4.0000000e+00
   4.2492830e+00   4.0000000e+00
   4.2581778e+00   4.0000000e+00
   4.2670725e+00   4.0000000e+00
   4.2759673e+00   4.0000000e+00
   4.2848620e+00   4.0000000e+00
   4.2937567e+00   4.0000000e+00
   4.3026515e+00   4.0000000e+00
   4.3115462e+00   4.0000000e+00
   4.3204410e+00   4.0000000e+00
   4.3293357e+00   4.0000000e+00
   4.3382304e+00   4.0000000e+00
   4.3471252e+00   4.0000000e+00
   4.3560199e+00   4.0000000e+00
   4.3649146e+00   4.0000000e+00
   4.3738094e+00   4.0000000e+00
   4.3827041e+00   4.0000000e+00
   4.3915989e+00   4.0000000e+00
   4.4004936e+00   4.0000000e+00
   4.4093883e+00   4.0000000e+00
   4.4182831e+00   4.0000000e+00
   4.4271778e+00   4.0000000e+00
   4.4360726e+00   4.0000000e+00
   4.4449673e+00   4.0000000e+00
   4.4538620e+00   4.0000000e+00
   4.4627567e+00   4.0000000e+00
   4.4716515e+00   4.0000000e+00
   4.4805462e+00   4.0000000e+00
   4.4894410e+00   4.0000000e+00
   4.4983357e+00   4.0000000e+00
   4.5072304e+00   4.0000000e+00
   4.5161252e+00   4.0000000e+00
   4.5250199e+00   4.0000000e+00
   4.5339146e+00   4.0000000e+00
   4.5428094e+00   4.0000000e+00
   4.5517041e+00   4.0000000e+00
   4.5605988e+00   4.0000000e+00
   4.5694935e+00   4.0000000e+00
   4.5783883e+00   4.0000000e+00
   4.5872830e+00   4.0000000e+00
   4.5961777e+00   4.0000000e+00
   4.6050725e+00   4.0000000e+00
   4.6139672e+00   4.0000000e+00
   4.6228619e+00   4.0000000e+00
   4.6317567e+00   4.0000000e+00
   4.6406514e+00   4.0000000e+00
   4.6495461e+00   4.0000000e+00
   4.6584409e+00   4.0000000e+00
   4.6673356e+00   4.0000000e+00
   4.6762303e+00   4.0000000e+00
   4.6851251e+00   4.0000000e+00
   4.6940198e+00   4.0000000e+00
   4.7029145e+00   4.0000000e+00
   4.7118092e+00   4.0000000e+00
   4.7207040e+00   4.0000000e+00
   4.7295987e+00   4.0000000e+00
   4.7384934e+00   4.0000000e+00
   4.7473881e+00   4.0000000e+00
   4.7562829e+00   4.0000000e+00
   4.7651776e+00   4.0000000e+00
   4.7740723e+00   4.0000000e+00
   4.7829671e+00   4.0000000e+00
   4.7918618e+00   4.0000000e+00
   4.8007565e+00   4.0000000e+00
   4.8096513e+00   4.0000000e+00
   4.8185460e+00   4.0000000e+00
   4.8274407e+00   4.0000000e+00
   4.8363354e+00   4.0000000e+00
   4.8452302e+00   4.0000000e+00
   4.8541249e+00   4.0000000e+00
   4.8630196e+00   4.0000000e+00
   4.8719143e+00   4.0000000e+00
   4.8808091e+00   4.0000000e+00
   4.8897038e+00   4.0000000e+00
   4.8985985e+00   4.0000000e+00
   4.9074933e+00   4.0000000e+00
   4.9163880e+00   4.0000000e+00
   4.9252827e+00   4.0000000e+00
   4.9341774e+00   4.0000000e+00
   4.9430722e+00   4.0000000e+00
   4.9519669e+00   4.0000000e+00
   4.9608616e+00   4.0000000e+00
   4.9697563e+00   4.0000000e+00
   4.9786511e+00   4.0000000e+00
   4.9875458e+00   4.0000000e+00
   4.9964405e+00   4.0000000e+00
   5.0053353e+00   4.0000000e+00
   5.0142300e+00   4.0000000e+00
   5.0231247e+00   4.0000000e+00
   5.0320194e+00   4.0000000e+00
   5.0409142e+00   4.0000000e+00
   5.0498089e+00   4.0000000e+00
   5.0587036e+00   4.0000000e+00
   5.0675983e+00   4.0000000e+00
   5.0764931e+00   4.0000000e+00
   5.0853878e+00   4.0000000e+00
   5.0942825e+00   4.0000000e+00
   5.1031772e+00   4.0000000e+00
   5.1120720e+00   4.0000000e+00
   5.1209667e+00   4.0000000e+00
   5.1298614e+00   4.0000000e+00
   5.1387561e+00   4.0000000e+00
   5.1476509e+00   4.0000000e+00
   5.1565456e+00   4.0000000e+00
   5.1654403e+00   4.0000000e+00
   5.1743350e+00   4.0000000e+00
   5.1832298e+00   4.0000000e+00
   5.1921245e+00   4.0000000e+00
   5.2010192e+00   4.0000000e+00
   5.2099139e+00   4.0000000e+00
   5.2188087e+00   4.0000000e+00
   5.2277034e+00   4.0000000e+00
   5.2365981e+00   4.0000000e+00
   5.2454929e+00   4.0000000e+00
   5.2543876e+00   4.0000000e+00
   5.2632823e+00   4.0000000e+00
   5.2721770e+00   4.0000000e+00
   5.2810718e+00   4.0000000e+00
   5.2899665e+00   4.0000000e+00
   5.2988612e+00   4.0000000e+00
   5.3077559e+00   4.0000000e+00
   5.3166507e+00   4.0000000e+00
   5.3255454e+00   4.0000000e+00
   5.3344401e+00   4.0000000e+00
   5.3433348e+00   4.0000000e+00
   5.3522295e+00   4.0000000e+00
   5.3611243e+00   4.0000000e+00
   5.3700190e+00   4.0000000e+00
   5.3789137e+00   4.0000000e+00
   5.3878084e+00   4.0000000e+00
   5.3967032e+00   4.0000000e+00
   5.4055979e+00   4.0000000e+00
   5.4144926e+00   4.0000000e+00
   5.4233874e+00   4.0000000e+00
   5.4322821e+00   4.0000000e+00
   5.4411768e+00   4.0000000e+00
   5.4500715e+00   4.0000000e+00
   5.4589663e+00   4.0000000e+00
   5.4678610e+00   4.0000000e+00
   5.4767557e+00   4.0000000e+00
   5.4856504e+00   4.0000000e+00
   5.4945452e+00   4.0000000e+00
   5.5034399e+00   4.0000000e+00
   5.5123346e+00   4.0000000e+00
   5.5212293e+00   4.0000000e+00
   5.5301241e+00   4.0000000e+00
   5.5390188e+00   4.0000000e+00
   5.5479135e+00   4.0000000e+00
   5.5568082e+00   4.0000000e+00
   5.5657030e+00   4.0000000e+00
   5.5745977e+00   4.0000000e+00
   5.5834924e+00   4.0000000e+00
   5.5923871e+00   4.0000000e+00
   5.6012819e+00   4.0000000e+00
   5.6101766e+00   4.0000000e+00
   5.6190713e+00   4.0000000e+00
   5.6279660e+00   4.0000000e+00
   5.6368608e+00   4.0000000e+00
   5.6457555e+00   4.0000000e+00
   5.6546502e+00   4.0000000e+00
   5.6635449e+00   4.0000000e+00
   5.6724397e+00   4.0000000e+00
   5.6813344e+00   4.0000000e+00
   5.6902291e+00   4.0000000e+00
   5.6991238e+00   4.0000000e+00
   5.7080186e+00   4.0000000e+00
   5.7169133e+00   4.0000000e+00
   5.7258080e+00   4.0000000e+00
   5.7347027e+00   4.0000000e+00
   5.7435975e+00   4.0000000e+00
   5.7524922e+00   4.0000000e+00
   5.7613869e+00   4.0000000e+00
   5.7702816e+00   4.0000000e+00
   5.7791764e+00   4.0000000e+00
   5.7880711e+00   4.0000000e+00
   5.7969658e+00   4.0000000e+00
   5.8058605e+00   4.0000000e+00
   5.8147553e+00   4.0000000e+00
   5.8236500e+00   4.0000000e+00
   5.8325447e+00   4.0000000e+00
   5.8414394e+00   4.0000000e+00
   5.8503342e+00   4.0000000e+00
   5.8592289e+00   4.0000000e+00
   5.8681236e+00   4.0000000e+00
   5.8770183e+00   4.0000000e+00
   5.8859131e+00   4.0000000e+00
   5.8948078e+00   4.0000000e+00
   5.9037025e+00   4.0000000e+00
   5.9125972e+00   4.0000000e+00
   5.9214920e+00   4.0000000e+00
   5.9303867e+00   4.0000000e+00
   5.9392814e+00   4.0000000e+00
   5.9481761e+00   4.0000000e+00
   5.9570709e+00   4.0000000e+00
   5.9659656e+00   4.0000000e+00
   5.9748603e+00   4.0000000e+00
   5.9837550e+00   4.0000000e+00
   5.9926498e+00   4.0000000e+00
   5.9935392e+00   4.0000000e+00
   5.9944287e+00   4.0000000e+00
   5.9988761e+00   4.0000000e+00
   5.9997656e+00   4.0000000e+00
   5.9998545e+00   4.0000000e+00
   5.9999435e+00   4.0000000e+00
   5.9999880e+00   4.0000000e+00
   5.9999924e+00   4.0000000e+00
   5.9999969e+00   4.0000000e+00
   5.9999991e+00   4.0000000e+00
   5.9999993e+00   4.0000000e+00
   5.9999996e+00   4.0000000e+00
   5.9999998e+00   4.0000000e+00
   5.9999999e+00   4.0000000e+00
   5.9999999e+00   4.0000000e+00
   6.0000000e+00   4.0000000e+00
   6.0000000e+00   4.0000000e+00
   6.0000000e+00   8.0000000e+00
   6.0000000e+00   8.0000000e+00
   6.0000000e+00   8.0000000e+00
   6.0000000e+00   8.0000000e+00
   6.0000000e+00   8.0000000e+00
   6.0000001e+00   8.0000000e+00
   6.0000004e+00   8.0000000e+00
   6.0000019e+00   8.0000000e+00
   6.0000095e+00   8.0000000e+00
   6.0000473e+00   8.0000000e+00
   6.0002365e+00   8.0000000e+00
   6.0011823e+00   8.0000000e+00
   6.0059117e+00   8.0000000e+00
   6.0125395e+00   8.0000000e+00
   6.0191949e+00   8.0000000e+00
   6.0258847e+00   8.0000000e+00
   6.0326087e+00   8.0000000e+00
   6.0393670e+00   8.0000000e+00
   6.0461593e+00   8.0000000e+00
   6.0529857e+00   8.0000000e+00
   6.0598462e+00   8.0000000e+00
   6.0667406e+00   8.0000000e+00
   6.0736690e+00   8.0000000e+00
   6.0806314e+00   8.0000000e+00
   6.0876275e+00   8.0000000e+00
   6.0946576e+00   8.0000000e+00
   6.1017215e+00   8.0000000e+00
   6.1088192e+00   8.0000000e+00
   6.1159508e+00   8.0000000e+00
   6.1231162e+00   8.0000000e+00
   6.1303154e+00   8.0000000e+00
   6.1375484e+00   8.0000000e+00
   6.1448153e+00   8.0000000e+00
   6.1521160e+00   8.0000000e+00
   6.1594507e+00   8.0000000e+00
   6.1668191e+00   8.0000000e+00
   6.1742216e+00   8.0000000e+00
   6.1816579e+00   8.0000000e+00
   6.1891283e+00   8.0000000e+00
   6.1966327e+00   8.0000000e+00
   6.2041711e+00   8.0000000e+00
   6.2117437e+00   8.0000000e+00
   6.2193504e+00   8.0000000e+00
   6.2269914e+00   8.0000000e+00
   6.2346666e+00   8.0000000e+00
   6.2423762e+00   8.0000000e+00
   6.2501202e+00   8.0000000e+00
   6.2578987e+00   8.0000000e+00
   6.2657117e+00   8.0000000e+00
   6.2735593e+00   8.0000000e+00
   6.2814416e+00   8.0000000e+00
   6.2893587e+00   8.0000000e+00
   6.2973107e+00   8.0000000e+00
   6.3052977e+00   8.0000000e+00
   6.3133197e+00   8.0000000e+00
   6.3213768e+00   8.0000000e+00
   6.3294693e+00   8.0000000e+00
   6.3375970e+00   8.0000000e+00
   6.3457603e+00   8.0000000e+00
   6.3539591e+00   8.0000000e+00
   6.3621936e+00   8.0000000e+00
   6.3704639e+00   8.0000000e+00
   6.3787702e+00   8.0000000e+00
   6.3871125e+00   8.0000000e+00
   6.3954910e+00   8.0000000e+00
   6.4039058e+00   8.0000000e+00
   6.4123570e+00   8.0000000e+00
   6.4208448e+00   8.0000000e+00
   6.4293694e+00   8.0000000e+00
   6.4379308e+00   8.0000000e+00
   6.4465293e+00   8.0000000e+00
   6.4551649e+00   8.0000000e+00
   6.4638379e+00   8.0000000e+00
   6.4725483e+00   8.0000000e+00
   6.4812964e+00   8.0000000e+00
   6.4900823e+00   8.0000000e+00
   6.4989062e+00   8.0000000e+00
   6.5077683e+00   8.0000000e+00
   6.5166630e+00   8.0000000e+00
   6.5255577e+00   8.0000000e+00
   6.5344524e+00   8.0000000e+00
   6.5433472e+00   8.0000000e+00
   6.5522419e+00   8.0000000e+00
   6.5611366e+00   8.0000000e+00
   6.5700313e+00   8.0000000e+00
   6.5789261e+00   8.0000000e+00
   6.5878208e+00   8.0000000e+00
   6.5967155e+00   8.0000000e+00
   6.6056102e+00   8.0000000e+00
   6.6145050e+00   8.0000000e+00
   6.6233997e+00   8.0000000e+00
   6.6322944e+00   8.0000000e+00
   6.6411891e+00   8.0000000e+00
   6.6500839e+00   8.0000000e+00
   6.6589786e+00   8.0000000e+00
   6.6678733e+00   8.0000000e+00
   6.6767680e+00   8.0000000e+00
   6.6856628e+00   8.0000000e+00
   6.6945575e+00   8.0000000e+00
   6.7034522e+00   8.0000000e+00
   6.7123469e+00   8.0000000e+00
   6.7212417e+00   8.0000000e+00
   6.7301364e+00   8.0000000e+00
   6.7390311e+00   8.0000000e+00
   6.7479258e+00   8.0000000e+00
   6.7568205e+00   8.0000000e+00
   6.7657153e+00   8.0000000e+00
   6.7746100e+00   8.0000000e+00
   6.7835047e+00   8.0000000e+00
   6.7923994e+00   8.0000000e+00
   6.8012942e+00   8.0000000e+00
   6.8101889e+00   8.0000000e+00
   6.8190836e+00   8.0000000e+00
   6.8279783e+00   8.0000000e+00
   6.8368731e+00   8.0000000e+00
   6.8457678e+00   8.0000000e+00
   6.8546625e+00   8.0000000e+00
   6.8635572e+00   8.0000000e+00
   6.8724520e+00   8.0000000e+00
   6.8813467e+00   8.0000000e+00
   6.8902414e+00   8.0000000e+00
   6.8991361e+00   8.0000000e+00
   6.9080309e+00   8.0000000e+00
   6.9169256e+00   8.0000000e+00
   6.9258203e+00   8.0000000e+00
   6.9347150e+00   8.0000000e+00
   6.9436098e+00   8.0000000e+00
   6.9525045e+00   8.0000000e+00
   6.9613992e+00   8.0000000e+00
   6.9702939e+00   8.0000000e+00
   6.9791887e+00   8.0000000e+00
   6.9880834e+00   8.0000000e+00
   6.9969781e+00   8.0000000e+00
   7.0058728e+00   8.0000000e+00
   7.0147676e+00   8.0000000e+00
   7.0236623e+00   8.0000000e+00
   7.0325570e+00   8.0000000e+00
   7.0414517e+00   8.0000000e+00
   7.0503465e+00   8.0000000e+00
   7.0592412e+00   8.0000000e+00
   7.0681359e+00   8.0000000e+00
   7.0770306e+00   8.0000000e+00
   7.0859254e+00   8.0000000e+00
   7.0948201e+00   8.0000000e+00
   7.1037148e+00   8.0000000e+00
   7.1126095e+00   8.0000000e+00
   7.1215043e+00   8.0000000e+00
   7.1303990e+00   8.0000000e+00
   7.1392937e+00   8.0000000e+00
   7.1481884e+00   8.0000000e+00
   7.1570832e+00   8.0000000e+00
   7.1659779e+00   8.0000000e+00
   7.1748726e+00   8.0000000e+00
   7.1837673e+00   8.0000000e+00
   7.1926621e+00   8.0000000e+00
   7.2015568e+00   8.0000000e+00
   7.2104515e+00   8.0000000e+00
   7.2193462e+00   8.0000000e+00
   7.2282409e+00   8.0000000e+00
   7.2371357e+00   8.0000000e+00
   7.2460304e+00   8.0000000e+00
   7.2549251e+00   8.0000000e+00
   7.2638199e+00   8.0000000e+00
   7.2727146e+00   8.0000000e+00
   7.2816093e+00   8.0000000e+00
   7.2905040e+00   8.0000000e+00
   7.2993987e+00   8.0000000e+00
   7.3082935e+00   8.0000000e+00
   7.3171882e+00   8.0000000e+00
   7.3260829e+00   8.0000000e+00
   7.3349776e+00   8.0000000e+00
   7.3438724e+00   8.0000000e+00
   7.3527671e+00   8.0000000e+00
   7.3616618e+00   8.0000000e+00
   7.3705565e+00   8.0000000e+00
   7.3794513e+00   8.0000000e+00
   7.3883460e+00   8.0000000e+00
   7.3972407e+00   8.0000000e+00
   7.4061354e+00   8.0000000e+00
   7.4150302e+00   8.0000000e+00
   7.4239249e+00   8.0000000e+00
   7.4328196e+00   8.0000000e+00
   7.4417143e+00   8.0000000e+00
   7.4506091e+00   8.0000000e+00
   7.4595038e+00   8.0000000e+00
   7.4683985e+00   8.0000000e+00
   7.4772932e+00   8.0000000e+00
   7.4861880e+00   8.0000000e+00
   7.4950827e+00   8.0000000e+00
   7.5039774e+00   8.0000000e+00
   7.5128721e+00   8.0000000e+00
   7.5217669e+00   8.0000000e+00
   7.5306616e+00   8.0000000e+00
   7.5395563e+00   8.0000000e+00
   7.5484510e+00   8.0000000e+00
   7.5573458e+00   8.0000000e+00
   7.5662405e+00   8.0000000e+00
   7.5751352e+00   8.0000000e+00
   7.5840299e+00   8.0000000e+00
   7.5929247e+00   8.0000000e+00
   7.6018194e+00   8.0000000e+00
   7.6107141e+00   8.0000000e+00
   7.6196088e+00   8.0000000e+00
   7.6285036e+00   8.0000000e+00
   7.6373983e+00   8.0000000e+00
   7.6462930e+00   8.0000000e+00
   7.6551877e+00   8.0000000e+00
   7.6640825e+00   8.0000000e+00
   7.6729772e+00   8.0000000e+00
   7.6818719e+00   8.0000000e+00
   7.6907666e+00   8.0000000e+00
   7.6996614e+00   8.0000000e+00
   7.7085561e+00   8.0000000e+00
   7.7174508e+00   8.0000000e+00
   7.7263455e+00   8.0000000e+00
   7.7352403e+00   8.0000000e+00
   7.7441350e+00   8.0000000e+00
   7.7530297e+00   8.0000000e+00
   7.7619244e+00   8.0000000e+00
   7.7708192e+00   8.0000000e+00
   7.7797139e+00   8.0000000e+00
   7.7886086e+00   8.0000000e+00
   7.7975033e+00   8.0000000e+00
   7.8063981e+00   8.0000000e+00
   7.8152928e+00   8.0000000e+00
   7.8241875e+00   8.0000000e+00
   7.8330822e+00   8.0000000e+00
   7.8419770e+00   8.0000000e+00
   7.8508717e+00   8.0000000e+00
   7.8597664e+00   8.0000000e+00
   7.8686611e+00   8.0000000e+00
   7.8775559e+00   8.0000000e+00
   7.8864506e+00   8.0000000e+00
   7.8953453e+00   8.0000000e+00
   7.9042400e+00   8.0000000e+00
   7.9131348e+00   8.0000000e+00
   7.9220295e+00   8.0000000e+00
   7.9309242e+00   8.0000000e+00
   7.9398189e+00   8.0000000e+00
   7.9487137e+00   8.0000000e+00
   7.9576084e+00   8.0000000e+00
   7.9665031e+00   8.0000000e+00
   7.9753978e+00   8.0000000e+00
   7.9842926e+00   8.0000000e+00
   7.9931873e+00   8.0000000e+00
   8.0020820e+00   8.0000000e+00
   8.0109767e+00   8.0000000e+00
   8.0198715e+00   8.0000000e+00
   8.0287662e+00   8.0000000e+00
   8.0376609e+00   8.0000000e+00
   8.0465556e+00   8.0000000e+00
   8.0554504e+00   8.0000000e+00
   8.0643451e+00   8.0000000e+00
   8.0732398e+00   8.0000000e+00
   8.0821345e+00   8.0000000e+00
   8.0910292e+00   8.0000000e+00
   8.0999240e+00   8.0000000e+00
   8.1088187e+00   8.0000000e+00
   8.1177134e+00   8.0000000e+00
   8.1266081e+00   8.0000000e+00
   8.1355029e+00   8.0000000e+00
   8.1443976e+00   8.0000000e+00
   8.1532923e+00   8.0000000e+00
   8.1621870e+00   8.0000000e+00
   8.1710818e+00   8.0000000e+00
   8.1799765e+00   8.0000000e+00
   8.1888712e+00   8.0000000e+00
   8.1977659e+00   8.0000000e+00
   8.2066607e+00   8.0000000e+00
   8.2155554e+00   8.0000000e+00
   8.2244501e+00   8.0000000e+00
   8.2333448e+00   8.0000000e+00
   8.2422396e+00   8.0000000e+00
   8.2511343e+00   8.0000000e+00
   8.2600290e+00   8.0000000e+00
   8.2689237e+00   8.0000000e+00
   8.2778185e+00   8.0000000e+00
   8.2867132e+00   8.0000000e+00
   8.2956079e+00   8.0000000e+00
   8.3045026e+00   8.0000000e+00
   8.3133974e+00   8.0000000e+00
   8.3222921e+00   8.0000000e+00
   8.3311868e+00   8.0000000e+00
   8.3400815e+00   8.0000000e+00
   8.3489763e+00   8.0000000e+00
   8.3578710e+00   8.0000000e+00
   8.3667657e+00   8.0000000e+00
   8.3756604e+00   8.0000000e+00
   8.3845552e+00   8.0000000e+00
   8.3934499e+00   8.0000000e+00
   8.4023446e+00   8.0000000e+00
   8.4112393e+00   8.0000000e+00
   8.4201341e+00   8.0000000e+00
   8.4290288e+00   8.0000000e+00
   8.4379235e+00   8.0000000e+00
   8.4468182e+00   8.0000000e+00
   8.4557130e+00   8.0000000e+00
   8.4646077e+00   8.0000000e+00
   8.4735024e+00   8.0000000e+00
   8.4823971e+00   8.0000000e+00
   8.4912919e+00   8.0000000e+00
   8.4921813e+00   8.0000000e+00
   8.4930708e+00   8.0000000e+00
   8.4975182e+00   8.0000000e+00
   8.4984077e+00   8.0000000e+00
   8.4992972e+00   8.0000000e+00
   8.4997764e+00   8.0000000e+00
   8.4999113e+00   8.0000000e+00
   8.4999566e+00   8.0000000e+00
   8.4999802e+00   8.0000000e+00
   8.4999989e+00   8.0000000e+00
   8.5000176e+00   8.0000000e+00
   8.5000393e+00   8.0000000e+00
   8.5001478e+00   8.0000000e+00
   8.5006904e+00   8.0000000e+00
   8.5034033e+00   8.0000000e+00
   8.5096647e+00   8.0000000e+00
   8.5159389e+00   8.0000000e+00
   8.5222402e+00   8.0000000e+00
   8.5285685e+00   8.0000000e+00
   8.5349240e+00   8.0000000e+00
   8.5413065e+00   8.0000000e+00
   8.5477162e+00   8.0000000e+00
   8.5541529e+00   8.0000000e+00
   8.5606168e+00   8.0000000e+00
   8.5671078e+00   8.0000000e+00
   8.5736260e+00   8.0000000e+00
   8.5801714e+00   8.0000000e+00
   8.5867440e+00   8.0000000e+00
   8.5933440e+00   8.0000000e+00
   8.5999713e+00   8.0000000e+00
   8.6066260e+00   8.0000000e+00
   8.6133081e+00   8.0000000e+00
   8.6200178e+00   8.0000000e+00
   8.6267550e+00   8.0000000e+00
   8.6335199e+00   8.0000000e+00
   8.6403125e+00   8.0000000e+00
   8.6471329e+00   8.0000000e+00
   8.6539812e+00   8.0000000e+00
   8.6608574e+00   8.0000000e+00
   8.6677618e+00   8.0000000e+00
   8.6746943e+00   8.0000000e+00
   8.6816552e+00   8.0000000e+00
   8.6886444e+00   8.0000000e+00
   8.6956621e+00   8.0000000e+00
   8.7027085e+00   8.0000000e+00
   8.7097837e+00   8.0000000e+00
   8.7168877e+00   8.0000000e+00
   8.7240208e+00   8.0000000e+00
   8.7311831e+00   8.0000000e+00
   8.7383747e+00   8.0000000e+00
   8.7455958e+00   8.0000000e+00
   8.7528466e+00   8.0000000e+00
   8.7601272e+00   8.0000000e+00
   8.7674378e+00   8.0000000e+00
   8.7747786e+00   8.0000000e+00
   8.7821498e+00   8.0000000e+00
   8.7895516e+00   8.0000000e+00
   8.7969842e+00   8.0000000e+00
   8.8044480e+00   8.0000000e+00
   8.8119432e+00   8.0000000e+00
   8.8194704e+00   8.0000000e+00
   8.8270299e+00   8.0000000e+00
   8.8346221e+00   8.0000000e+00
   8.8422475e+00   8.0000000e+00
   8.8499066e+00   8.0000000e+00
   8.8575996e+00   8.0000000e+00
   8.8653272e+00   8.0000000e+00
   8.8730898e+00   8.0000000e+00
   8.8808878e+00   8.0000000e+00
   8.8887219e+00   8.0000000e+00
   8.8965924e+00   8.0000000e+00
   8.9045000e+00   8.0000000e+00
   8.9124451e+00   8.0000000e+00
   8.9204284e+00   8.0000000e+00
   8.9284503e+00   8.0000000e+00
   8.9365116e+00   8.0000000e+00
   8.9446128e+00   8.0000000e+00
   8.9527546e+00   8.0000000e+00
   8.9609376e+00   8.0000000e+00
   8.9691625e+00   8.0000000e+00
   8.9774300e+00   8.0000000e+00
   8.9857408e+00   8.0000000e+00
   8.9940957e+00   8.0000000e+00
   9.0024955e+00   8.0000000e+00
   9.0109409e+00   8.0000000e+00
   9.0194328e+00   8.0000000e+00
   9.0279721e+00   8.0000000e+00
   9.0365596e+00   8.0000000e+00
   9.0451963e+00   8.0000000e+00
   9.0538832e+00   8.0000000e+00
   9.0626212e+00   8.0000000e+00
   9.0714115e+00   8.0000000e+00
   9.0802552e+00   8.0000000e+00
   9.0891533e+00   8.0000000e+00
   9.0981071e+00   8.0000000e+00
   9.1071178e+00   8.0000000e+00
   9.1161868e+00   8.0000000e+00
   9.1253155e+00   8.0000000e+00
   9.1345052e+00   8.0000000e+00
   9.1437575e+00   8.0000000e+00
   9.1530740e+00   8.0000000e+00
   9.1624564e+00   8.0000000e+00
   9.1719065e+00   8.0000000e+00
   9.1814262e+00   8.0000000e+00
   9.1910174e+00   8.0000000e+00
   9.2006822e+00   8.0000000e+00
   9.2104229e+00   8.0000000e+00
   9.2202420e+00   8.0000000e+00
   9.2301418e+00   8.0000000e+00
   9.2401252e+00   8.0000000e+00
   9.2501951e+00   8.0000000e+00
   9.2603546e+00   8.0000000e+00
   9.2706071e+00   8.0000000e+00
   9.2809562e+00   8.0000000e+00
   9.2914060e+00   8.0000000e+00
   9.3019606e+00   8.0000000e+00
   9.3126248e+00   8.0000000e+00
   9.3234037e+00   8.0000000e+00
   9.3343030e+00   8.0000000e+00
   9.3453290e+00   8.0000000e+00
   9.3564885e+00   8.0000000e+00
   9.3677894e+00   8.0000000e+00
   9.3792405e+00   8.0000000e+00
   9.3908515e+00   8.0000000e+00
   9.4026340e+00   8.0000000e+00
   9.4146008e+00   8.0000000e+00
   9.4267674e+00   8.0000000e+00
   9.4390730e+00   8.0000000e+00
   9.4513876e+00   8.0000000e+00
   9.4637120e+00   8.0000000e+00
   9.4760463e+00   8.0000000e+00
   9.4883908e+00   8.0000000e+00
   9.5007459e+00   8.0000000e+00
   9.5131118e+00   8.0000000e+00
   9.5254889e+00   8.0000000e+00
   9.5378774e+00   8.0000000e+00
   9.5502777e+00   8.0000000e+00
   9.5626900e+00   8.0000000e+00
   9.5751147e+00   8.0000000e+00
   9.5875522e+00   8.0000000e+00
   9.6000026e+00   8.0000000e+00
   9.6124664e+00   8.0000000e+00
   9.6249438e+00   8.0000000e+00
   9.6374353e+00   8.0000000e+00
   9.6499411e+00   8.0000000e+00
   9.6624616e+00   8.0000000e+00
   9.6749972e+00   8.0000000e+00
   9.6875482e+00   8.0000000e+00
   9.7001150e+00   8.0000000e+00
   9.7126978e+00   8.0000000e+00
   9.7252973e+00   8.0000000e+00
   9.7379136e+00   8.0000000e+00
   9.7505472e+00   8.0000000e+00
   9.7631984e+00   8.0000000e+00
   9.7758678e+00   8.0000000e+00
   9.7885556e+00   8.0000000e+00
   9.8012623e+00   8.0000000e+00
   9.8139884e+00   8.0000000e+00
   9.8267342e+00   8.0000000e+00
   9.8395002e+00   8.0000000e+00
   9.8522868e+00   8.0000000e+00
   9.8650899e+00   8.0000000e+00
   9.8778193e+00   8.0000000e+00
   9.8904810e+00   8.0000000e+00
   9.9030807e+00   8.0000000e+00
   9.9156234e+00   8.0000000e+00
   9.9281138e+00   8.0000000e+00
   9.9405560e+00   8.0000000e+00
   9.9529537e+00   8.0000000e+00
   9.9653103e+00   8.0000000e+00
   9.9776289e+00   8.0000000e+00
   9.9899125e+00   8.0000000e+00
   9.9911376e+00   8.0000000e+00
   9.9923628e+00   8.0000000e+00
   9.9984883e+00   8.0000000e+00
   9.9997115e+00   8.0000000e+00
   9.9998338e+00   8.0000000e+00
   9.9999561e+00   8.0000000e+00
   9.9999867e+00   8.0000000e+00
   9.9999897e+00   8.0000000e+00
   9.9999928e+00   8.0000000e+00
   9.9999943e+00   8.0000000e+00
   9.9999958e+00   8.0000000e+00
   9.9999967e+00   8.0000000e+00
   9.9999975e+00   8.0000000e+00
   9.9999980e+00   8.0000000e+00
   9.9999985e+00   8.0000000e+00
   9.9999988e+00   8.0000000e+00
   9.9999991e+00   8.0000000e+00
   9.9999994e+00   8.0000000e+00
   9.9999996e+00   8.0000000e+00
   9.9999998e+00   8.0000000e+00
   1.0000000e+01   8.0000000e+00
   1.0000000e+01   8.0000000e+00
   1.0000000e+01   1.2000000e+01
   1.0000000e+01   1.2000000e+01
   1.0000000e+01   1.2000000e+01
   1.0000000e+01   1.2000000e+01
   1.0000000e+01   1.2000000e+01
   1.0000000e+01   1.2000000e+01
   1.0000001e+01   1.2000000e+01
   1.0000007e+01   1.2000000e+01
   1.0000033e+01   1.2000000e+01
   1.0000165e+01   1.2000000e+01
   1.0000824e+01   1.2000000e+01
   1.0004122e+01   1.2000000e+01
   1.0011725e+01   1.2000000e+01
   1.0019344e+01   1.2000000e+01
   1.0026997e+01   1.2000000e+01
   1.0034685e+01   1.2000000e+01
   1.0042406e+01   1.2000000e+01
   1.0050163e+01   1.2000000e+01
   1.0057954e+01   1.2000000e+01
   1.0065779e+01   1.2000000e+01
   1.0073639e+01   1.2000000e+01
   1.0081534e+01   1.2000000e+01
   1.0089463e+01   1.2000000e+01
   1.0097428e+01   1.2000000e+01
   1.0105427e+01   1.2000000e+01
   1.0113462e+01   1.2000000e+01
   1.0121532e+01   1.2000000e+01
   1.0129637e+01   1.2000000e+01
   1.0137777e+01   1.2000000e+01
   1.0145953e+01   1.2000000e+01
   1.0154164e+01   1.2000000e+01
   1.0162412e+01   1.2000000e+01
   1.0170695e+01   1.2000000e+01
   1.0179014e+01   1.2000000e+01
   1.0187369e+01   1.2000000e+01
   1.0195761e+01   1.2000000e+01
   1.0204188e+01   1.2000000e+01
   1.0212653e+01   1.2000000e+01
   1.0221154e+01   1.2000000e+01
   1.0229691e+01   1.2000000e+01
   1.0238266e+01   1.2000000e+01
   1.0246878e+01   1.2000000e+01
   1.0255527e+01   1.2000000e+01
   1.0264213e+01   1.2000000e+01
   1.0272937e+01   1.2000000e+01
   1.0281699e+01   1.2000000e+01
   1.0290498e+01   1.2000000e+01
   1.0299335e+01   1.2000000e+01
   1.0308211e+01   1.2000000e+01
   1.0317125e+01   1.2000000e+01
   1.0326078e+01   1.2000000e+01
   1.0335070e+01   1.2000000e+01
   1.0344100e+01   1.2000000e+01
   1.0353169e+01   1.2000000e+01
   1.0362278e+01   1.2000000e+01
   1.0371427e+01   1.2000000e+01
   1.0380615e+01   1.2000000e+01
   1.0389843e+01   1.2000000e+01
   1.0399111e+01   1.2000000e+01
   1.0408420e+01   1.2000000e+01
   1.0417769e+01   1.2000000e+01
   1.0427159e+01   1.2000000e+01
   1.0436591e+01   1.2000000e+01
   1.0446063e+01   1.2000000e+01
   1.0455577e+01   1.2000000e+01
   1.0465132e+01   1.2000000e+01
   1.0474730e+01   1.2000000e+01
   1.0484370e+01   1.2000000e+01
   1.0494052e+01   1.2000000e+01
   1.0503777e+01   1.2000000e+01
   1.0513545e+01   1.2000000e+01
   1.0523357e+01   1.2000000e+01
   1.0533212e+01   1.2000000e+01
   1.0543110e+01   1.2000000e+01
   1.0553053e+01   1.2000000e+01
   1.0563040e+01   1.2000000e+01
   1.0573072e+01   1.2000000e+01
   1.0583148e+01   1.2000000e+01
   1.0593270e+01   1.2000000e+01
   1.0603438e+01   1.2000000e+01
   1.0613651e+01   1.2000000e+01
   1.0623910e+01   1.2000000e+01
   1.0634216e+01   1.2000000e+01
   1.0644569e+01   1.2000000e+01
   1.0654968e+01   1.2000000e+01
   1.0665415e+01   1.2000000e+01
   1.0675910e+01   1.2000000e+01
   1.0686453e+01   1.2000000e+01
   1.0697045e+01   1.2000000e+01
   1.0707685e+01   1.2000000e+01
   1.0718374e+01   1.2000000e+01
   1.0729113e+01   1.2000000e+01
   1.0739902e+01   1.2000000e+01
   1.0750740e+01   1.2000000e+01
   1.0761630e+01   1.2000000e+01
   1.0772571e+01   1.2000000e+01
   1.0783563e+01   1.2000000e+01
   1.0794606e+01   1.2000000e+01
   1.0805702e+01   1.2000000e+01
   1.0816851e+01   1.2000000e+01
   1.0828052e+01   1.2000000e+01
   1.0839307e+01   1.2000000e+01
   1.0850616e+01   1.2000000e+01
   1.0861979e+01   1.2000000e+01
   1.0873397e+01   1.2000000e+01
   1.0884870e+01   1.2000000e+01
   1.0896399e+01   1.2000000e+01
   1.0907984e+01   1.2000000e+01
   1.0919625e+01   1.2000000e+01
   1.0931324e+01   1.2000000e+01
   1.0943080e+01   1.2000000e+01
   1.0954894e+01   1.2000000e+01
   1.0966766e+01   1.2000000e+01
   1.0978698e+01   1.2000000e+01
   1.0990689e+01   1.2000000e+01
   1.1002740e+01   1.2000000e+01
   1.1014852e+01   1.2000000e+01
   1.1027025e+01   1.2000000e+01
   1.1039260e+01   1.2000000e+01
   1.1051556e+01   1.2000000e+01
   1.1063916e+01   1.2000000e+01
   1.1076339e+01   1.2000000e+01
   1.1088826e+01   1.2000000e+01
   1.1101378e+01   1.2000000e+01
   1.1113995e+01   1.2000000e+01
   1.1126677e+01   1.2000000e+01
   1.1139426e+01   1.2000000e+01
   1.1152242e+01   1.2000000e+01
   1.1165126e+01   1.2000000e+01
   1.1178078e+01   1.2000000e+01
   1.1191099e+01   1.2000000e+01
   1.1204146e+01   1.2000000e+01
   1.1217218e+01   1.2000000e+01
   1.1230316e+01   1.2000000e+01
   1.1243440e+01   1.2000000e+01
   1.1256590e+01   1.2000000e+01
   1.1269766e+01   1.2000000e+01
   1.1282969e+01   1.2000000e+01
   1.1296199e+01   1.2000000e+01
   1.1309455e+01   1.2000000e+01
   1.1322740e+01   1.2000000e+01
   1.1336051e+01   1.2000000e+01
   1.1349391e+01   1.2000000e+01
   1.1362758e+01   1.2000000e+01
   1.1376154e+01   1.2000000e+01
   1.1389578e+01   1.2000000e+01
   1.1403031e+01   1.2000000e+01
   1.1416513e+01   1.2000000e+01
   1.1430024e+01   1.2000000e+01
   1.1443564e+01   1.2000000e+01
   1.1457134e+01   1.2000000e+01
   1.1470735e+01   1.2000000e+01
   1.1484365e+01   1.2000000e+01
   1.1498026e+01   1.2000000e+01
   1.1511717e+01   1.2000000e+01
   1.1525439e+01   1.2000000e+01
   1.1539193e+01   1.2000000e+01
   1.1552977e+01   1.2000000e+01
   1.1566794e+01   1.2000000e+01
   1.1580642e+01   1.2000000e+01
   1.1594522e+01   1.2000000e+01
   1.1608435e+01   1.2000000e+01
   1.1622380e+01   1.2000000e+01
   1.1636358e+01   1.2000000e+01
   1.1650370e+01   1.2000000e+01
   1.1664414e+01   1.2000000e+01
   1.1678492e+01   1.2000000e+01
   1.1692604e+01   1.2000000e+01
   1.1706750e+01   1.2000000e+01
   1.1720931e+01   1.2000000e+01
   1.1735146e+01   1.2000000e+01
   1.1749396e+01   1.2000000e+01
   1.1763681e+01   1.2000000e+01
   1.1778002e+01   1.2000000e+01
   1.1792358e+01   1.2000000e+01
   1.1806750e+01   1.2000000e+01
   1.1821178e+01   1.2000000e+01
   1.1835643e+01   1.2000000e+01
   1.1850144e+01   1.2000000e+01
   1.1864682e+01   1.2000000e+01
   1.1879258e+01   1.2000000e+01
   1.1893871e+01   1.2000000e+01
   1.1908522e+01   1.2000000e+01
   1.1923210e+01   1.2000000e+01
   1.1937938e+01   1.2000000e+01
   1.1952703e+01   1.2000000e+01
   1.1967508e+01   1.2000000e+01
   1.1982352e+01   1.2000000e+01
   1.1997235e+01   1.2000000e+01
   1.2012130e+01   1.2000000e+01
   1.2026996e+01   1.2000000e+01
   1.2041834e+01   1.2000000e+01
   1.2056645e+01   1.2000000e+01
   1.2071429e+01   1.2000000e+01
   1.2086189e+01   1.2000000e+01
   1.2100924e+01   1.2000000e+01
   1.2115636e+01   1.2000000e+01
   1.2130326e+01   1.2000000e+01
   1.2144995e+01   1.2000000e+01
   1.2159642e+01   1.2000000e+01
   1.2174270e+01   1.2000000e+01
   1.2188879e+01   1.2000000e+01
   1.2203470e+01   1.2000000e+01
   1.2218043e+01   1.2000000e+01
   1.2232600e+01   1.2000000e+01
   1.2247141e+01   1.2000000e+01
   1.2261666e+01   1.2000000e+01
   1.2276176e+01   1.2000000e+01
   1.2290673e+01   1.2000000e+01
   1.2305155e+01   1.2000000e+01
   1.2319626e+01   1.2000000e+01
   1.2334084e+01   1.2000000e+01
   1.2348530e+01   1.2000000e+01
   1.2362965e+01   1.2000000e+01
   1.2377390e+01   1.2000000e+01
   1.2391805e+01   1.2000000e+01
   1.2406211e+01   1.2000000e+01
   1.2420608e+01   1.2000000e+01
   1.2434996e+01   1.2000000e+01
   1.2449377e+01   1.2000000e+01
   1.2463750e+01   1.2000000e+01
   1.2478117e+01   1.2000000e+01
   1.2492477e+01   1.2000000e+01
   1.2506832e+01   1.2000000e+01
   1.2521180e+01   1.2000000e+01
   1.2535524e+01   1.2000000e+01
   1.2549864e+01   1.2000000e+01
   1.2564199e+01   1.2000000e+01
   1.2578531e+01   1.2000000e+01
   1.2592860e+01   1.2000000e+01
   1.2607185e+01   1.2000000e+01
   1.2621509e+01   1.2000000e+01
   1.2635830e+01   1.2000000e+01
   1.2650150e+01   1.2000000e+01
   1.2664469e+01   1.2000000e+01
   1.2678787e+01   1.2000000e+01
   1.2693104e+01   1.2000000e+01
   1.2707422e+01   1.2000000e+01
   1.2721740e+01   1.2000000e+01
   1.2736058e+01   1.2000000e+01
   1.2750378e+01   1.2000000e+01
   1.2764699e+01   1.2000000e+01
   1.2779023e+01   1.2000000e+01
   1.2793348e+01   1.2000000e+01
   1.2807676e+01   1.2000000e+01
   1.2822007e+01   1.2000000e+01
   1.2836341e+01   1.2000000e+01
   1.2850678e+01   1.2000000e+01
   1.2865020e+01   1.2000000e+01
   1.2879366e+01   1.2000000e+01
   1.2893716e+01   1.2000000e+01
   1.2908072e+01   1.2000000e+01
   1.2922433e+01   1.2000000e+01
   1.2936799e+01   1.2000000e+01
   1.2951171e+01   1.2000000e+01
   1.2965550e+01   1.2000000e+01
   1.2979935e+01   1.2000000e+01
   1.2994327e+01   1.2000000e+01
   1.3008726e+01   1.2000000e+01
   1.3023133e+01   1.2000000e+01
   1.3037548e+01   1.2000000e+01
   1.3051971e+01   1.2000000e+01
   1.3066402e+01   1.2000000e+01
   1.3080842e+01   1.2000000e+01
   1.3095292e+01   1.2000000e+01
   1.3109750e+01   1.2000000e+01
   1.3124219e+01   1.2000000e+01
   1.3138697e+01   1.2000000e+01
   1.3153186e+01   1.2000000e+01
   1.3167686e+01   1.2000000e+01
   1.3182196e+01   1.2000000e+01
   1.3196718e+01   1.2000000e+01
   1.3211251e+01   1.2000000e+01
   1.3225796e+01   1.2000000e+01
   1.3240354e+01   1.2000000e+01
   1.3254923e+01   1.2000000e+01
   1.3269506e+01   1.2000000e+01
   1.3284102e+01   1.2000000e+01
   1.3298711e+01   1.2000000e+01
   1.3313333e+01   1.2000000e+01
   1.3327970e+01   1.2000000e+01
   1.3342621e+01   1.2000000e+01
   1.3357286e+01   1.2000000e+01
   1.3371967e+01   1.2000000e+01
   1.3386662e+01   1.2000000e+01
   1.3401374e+01   1.2000000e+01
   1.3416101e+01   1.2000000e+01
   1.3430844e+01   1.2000000e+01
   1.3445603e+01   1.2000000e+01
   1.3460379e+01   1.2000000e+01
   1.3475172e+01   1.2000000e+01
   1.3489983e+01   1.2000000e+01
   1.3504811e+01   1.2000000e+01
   1.3519657e+01   1.2000000e+01
   1.3534521e+01   1.2000000e+01
   1.3549404e+01   1.2000000e+01
   1.3564305e+01   1.2000000e+01
   1.3579226e+01   1.2000000e+01
   1.3594166e+01   1.2000000e+01
   1.3609126e+01   1.2000000e+01
   1.3624106e+01   1.2000000e+01
   1.3639107e+01   1.2000000e+01
   1.3654128e+01   1.2000000e+01
   1.3669171e+01   1.2000000e+01
   1.3684234e+01   1.2000000e+01
   1.3699320e+01   1.2000000e+01
   1.3714427e+01   1.2000000e+01
   1.3729557e+01   1.2000000e+01
   1.3744709e+01   1.2000000e+01
   1.3759885e+01   1.2000000e+01
   1.3775083e+01   1.2000000e+01
   1.3790306e+01   1.2000000e+01
   1.3805552e+01   1.2000000e+01
   1.3820823e+01   1.2000000e+01
   1.3836118e+01   1.2000000e+01
   1.3851438e+01   1.2000000e+01
   1.3866784e+01   1.2000000e+01
   1.3882155e+01   1.2000000e+01
   1.3897552e+01   1.2000000e+01
   1.3912976e+01   1.2000000e+01
   1.3928426e+01   1.2000000e+01
   1.3943903e+01   1.2000000e+01
   1.3959408e+01   1.2000000e+01
   1.3974941e+01   1.2000000e+01
   1.3990501e+01   1.2000000e+01
   1.3992060e+01   1.2000000e+01
   1.3993619e+01   1.2000000e+01
   1.3994399e+01   1.2000000e+01
   1.3995178e+01   1.2000000e+01
   1.3999075e+01   1.2000000e+01
   1.3999858e+01   1.2000000e+01
   1.3999937e+01   1.2000000e+01
   1.3999945e+01   1.2000000e+01
   1.3999952e+01   1.2000000e+01
   1.3999992e+01   1.2000000e+01
   1.3999996e+01   1.2000000e+01
   1.3999997e+01   1.2000000e+01
   1.3999998e+01   1.2000000e+01
   1.3999998e+01   1.2000000e+01
   1.3999999e+01   1.2000000e+01
   1.3999999e+01   1.2000000e+01
   1.3999999e+01   1.2000000e+01
   1.3999999e+01   1.2000000e+01
   1.4000000e+01   1.2000000e+01
   1.4000000e+01   1.2000000e+01
   1.4000000e+01   1.2000000e+01
   1.4000000e+01   1.2000000e+01
   1.4000000e+01   1.2000000e+01
   1.4000000e+01   1.2000000e+01
   1.4000000e+01   1.2000000e+01
   1.4000000e+01   1.6000000e+01
   1.4000000e+01   1.6000000e+01
   1.4000000e+01   1.6000000e+01
   1.4000000e+01   1.6000000e+01
   1.4000000e+01   1.6000000e+01
   1.4000000e+01   1.6000000e+01
   1.4000001e+01   1.6000000e+01
   1.4000007e+01   1.6000000e+01
   1.4000034e+01   1.6000000e+01
   1.4000168e+01   1.6000000e+01
   1.4000839e+01   1.6000000e+01
   1.4004193e+01   1.6000000e+01
   1.4012436e+01   1.6000000e+01
   1.4020693e+01   1.6000000e+01
   1.4028985e+01   1.6000000e+01
   1.4037313e+01   1.6000000e+01
   1.4045678e+01   1.6000000e+01
   1.4054079e+01   1.6000000e+01
   1.4062516e+01   1.6000000e+01
   1.4070989e+01   1.6000000e+01
   1.4079500e+01   1.6000000e+01
   1.4088047e+01   1.6000000e+01
   1.4096631e+01   1.6000000e+01
   1.4105252e+01   1.6000000e+01
   1.4113911e+01   1.6000000e+01
   1.4122607e+01   1.6000000e+01
   1.4131340e+01   1.6000000e+01
   1.4140112e+01   1.6000000e+01
   1.4148921e+01   1.6000000e+01
   1.4157768e+01   1.6000000e+01
   1.4166654e+01   1.6000000e+01
   1.4175578e+01   1.6000000e+01
   1.4184540e+01   1.6000000e+01
   1.4193542e+01   1.6000000e+01
   1.4202582e+01   1.6000000e+01
   1.4211662e+01   1.6000000e+01
   1.4220781e+01   1.6000000e+01
   1.4229939e+01   1.6000000e+01
   1.4239138e+01   1.6000000e+01
   1.4248376e+01   1.6000000e+01
   1.4257655e+01   1.6000000e+01
   1.4266974e+01   1.6000000e+01
   1.4276334e+01   1.6000000e+01
   1.4285734e+01   1.6000000e+01
   1.4295176e+01   1.6000000e+01
   1.4304659e+01   1.6000000e+01
   1.4314184e+01   1.6000000e+01
   1.4323750e+01   1.6000000e+01
   1.4333358e+01   1.6000000e+01
   1.4343009e+01   1.6000000e+01
   1.4352702e+01   1.6000000e+01
   1.4362438e+01   1.6000000e+01
   1.4372218e+01   1.6000000e+01
   1.4382040e+01   1.6000000e+01
   1.4391906e+01   1.6000000e+01
   1.4401816e+01   1.6000000e+01
   1.4411770e+01   1.6000000e+01
   1.4421769e+01   1.6000000e+01
   1.4431812e+01   1.6000000e+01
   1.4441900e+01   1.6000000e+01
   1.4452034e+01   1.6000000e+01
   1.4462213e+01   1.6000000e+01
   1.4472438e+01   1.6000000e+01
   1.4482709e+01   1.6000000e+01
   1.4493027e+01   1.6000000e+01
   1.4503391e+01   1.6000000e+01
   1.4513803e+01   1.6000000e+01
   1.4524263e+01   1.6000000e+01
   1.4534770e+01   1.6000000e+01
   1.4545325e+01   1.6000000e+01
   1.4555929e+01   1.6000000e+01
   1.4566582e+01   1.6000000e+01
   1.4577284e+01   1.6000000e+01
   1.4588035e+01   1.6000000e+01
   1.4598837e+01   1.6000000e+01
   1.4609689e+01   1.6000000e+01
   1.4620591e+01   1.6000000e+01
   1.4631545e+01   1.6000000e+01
   1.4642550e+01   1.6000000e+01
   1.4653607e+01   1.6000000e+01
   1.4664717e+01   1.6000000e+01
   1.4675879e+01   1.6000000e+01
   1.4687094e+01   1.6000000e+01
   1.4698363e+01   1.6000000e+01
   1.4709685e+01   1.6000000e+01
   1.4721063e+01   1.6000000e+01
   1.4732495e+01   1.6000000e+01
   1.4743982e+01   1.6000000e+01
   1.4755525e+01   1.6000000e+01
   1.4767124e+01   1.6000000e+01
   1.4778780e+01   1.6000000e+01
   1.4790493e+01   1.6000000e+01
   1.4802264e+01   1.6000000e+01
   1.4814093e+01   1.6000000e+01
   1.4825981e+01   1.6000000e+01
   1.4837928e+01   1.6000000e+01
   1.4849934e+01   1.6000000e+01
   1.4862001e+01   1.6000000e+01
   1.4874128e+01   1.6000000e+01
   1.4886317e+01   1.6000000e+01
   1.4898568e+01   1.6000000e+01
   1.4910881e+01   1.6000000e+01
   1.4923256e+01   1.6000000e+01
   1.4935696e+01   1.6000000e+01
   1.4948200e+01   1.6000000e+01
   1.4960768e+01   1.6000000e+01
   1.4973401e+01   1.6000000e+01
   1.4986101e+01   1.6000000e+01
   1.4998867e+01   1.6000000e+01
   1.5011701e+01   1.6000000e+01
   1.5024602e+01   1.6000000e+01
   1.5037571e+01   1.6000000e+01
   1.5050610e+01   1.6000000e+01
   1.5063719e+01   1.6000000e+01
   1.5076899e+01   1.6000000e+01
   1.5090149e+01   1.6000000e+01
   1.5103472e+01   1.6000000e+01
   1.5116867e+01   1.6000000e+01
   1.5130336e+01   1.6000000e+01
   1.5143878e+01   1.6000000e+01
   1.5157496e+01   1.6000000e+01
   1.5171190e+01   1.6000000e+01
   1.5184960e+01   1.6000000e+01
   1.5198807e+01   1.6000000e+01
   1.5212733e+01   1.6000000e+01
   1.5226737e+01   1.6000000e+01
   1.5240821e+01   1.6000000e+01
   1.5254986e+01   1.6000000e+01
   1.5269233e+01   1.6000000e+01
   1.5283562e+01   1.6000000e+01
   1.5297974e+01   1.6000000e+01
   1.5312470e+01   1.6000000e+01
   1.5327052e+01   1.6000000e+01
   1.5341720e+01   1.6000000e+01
   1.5356475e+01   1.6000000e+01
   1.5371318e+01   1.6000000e+01
   1.5386250e+01   1.6000000e+01
   1.5401272e+01   1.6000000e+01
   1.5416386e+01   1.6000000e+01
   1.5431592e+01   1.6000000e+01
   1.5446891e+01   1.6000000e+01
   1.5462284e+01   1.6000000e+01
   1.5477774e+01   1.6000000e+01
   1.5493360e+01   1.6000000e+01
   1.5509043e+01   1.6000000e+01
   1.5524826e+01   1.6000000e+01
   1.5540709e+01   1.6000000e+01
   1.5556694e+01   1.6000000e+01
   1.5572782e+01   1.6000000e+01
   1.5588973e+01   1.6000000e+01
   1.5605270e+01   1.6000000e+01
   1.5621674e+01   1.6000000e+01
   1.5638186e+01   1.6000000e+01
   1.5654807e+01   1.6000000e+01
   1.5671539e+01   1.6000000e+01
   1.5688383e+01   1.6000000e+01
   1.5705342e+01   1.6000000e+01
   1.5722415e+01   1.6000000e+01
   1.5739606e+01   1.6000000e+01
   1.5756915e+01   1.6000000e+01
   1.5774344e+01   1.6000000e+01
   1.5791894e+01   1.6000000e+01
   1.5809568e+01   1.6000000e+01
   1.5827367e+01   1.6000000e+01
   1.5845293e+01   1.6000000e+01
   1.5863347e+01   1.6000000e+01
   1.5881531e+01   1.6000000e+01
   1.5899848e+01   1.6000000e+01
   1.5918299e+01   1.6000000e+01
   1.5936886e+01   1.6000000e+01
   1.5955611e+01   1.6000000e+01
   1.5974476e+01   1.6000000e+01
   1.5993483e+01   1.6000000e+01
   1.6012634e+01   1.6000000e+01
   1.6031932e+01   1.6000000e+01
   1.6051378e+01   1.6000000e+01
   1.6070975e+01   1.6000000e+01
   1.6090726e+01   1.6000000e+01
   1.6110632e+01   1.6000000e+01
   1.6130695e+01   1.6000000e+01
   1.6150920e+01   1.6000000e+01
   1.6171307e+01   1.6000000e+01
   1.6191860e+01   1.6000000e+01
   1.6212582e+01   1.6000000e+01
   1.6233474e+01   1.6000000e+01
   1.6254540e+01   1.6000000e+01
   1.6275783e+01   1.6000000e+01
   1.6297205e+01   1.6000000e+01
   1.6318810e+01   1.6000000e+01
   1.6340601e+01   1.6000000e+01
   1.6362581e+01   1.6000000e+01
   1.6384753e+01   1.6000000e+01
   1.6407121e+01   1.6000000e+01
   1.6429687e+01   1.6000000e+01
   1.6452456e+01   1.6000000e+01
   1.6475432e+01   1.6000000e+01
   1.6498617e+01   1.6000000e+01
   1.6522015e+01   1.6000000e+01
   1.6545631e+01   1.6000000e+01
   1.6569469e+01   1.6000000e+01
   1.6593533e+01   1.6000000e+01
   1.6617826e+01   1.6000000e+01
   1.6642354e+01   1.6000000e+01
   1.6667121e+01   1.6000000e+01
   1.6692131e+01   1.6000000e+01
   1.6717390e+01   1.6000000e+01
   1.6742902e+01   1.6000000e+01
   1.6768672e+01   1.6000000e+01
   1.6794706e+01   1.6000000e+01
   1.6821009e+01   1.6000000e+01
   1.6847586e+01   1.6000000e+01
   1.6874443e+01   1.6000000e+01
   1.6901586e+01   1.6000000e+01
   1.6929022e+01   1.6000000e+01
   1.6956756e+01   1.6000000e+01
   1.6984795e+01   1.6000000e+01
   1.7013145e+01   1.6000000e+01
   1.7041814e+01   1.6000000e+01
   1.7070783e+01   1.6000000e+01
   1.7099983e+01   1.6000000e+01
   1.7129419e+01   1.6000000e+01
   1.7159095e+01   1.6000000e+01
   1.7189018e+01   1.6000000e+01
   1.7219192e+01   1.6000000e+01
   1.7249622e+01   1.6000000e+01
   1.7280314e+01   1.6000000e+01
   1.7311273e+01   1.6000000e+01
   1.7342506e+01   1.6000000e+01
   1.7374017e+01   1.6000000e+01
   1.7405814e+01   1.6000000e+01
   1.7437903e+01   1.6000000e+01
   1.7470291e+01   1.6000000e+01
   1.7502983e+01   1.6000000e+01
   1.7535988e+01   1.6000000e+01
   1.7569312e+01   1.6000000e+01
   1.7602964e+01   1.6000000e+01
   1.7636950e+01   1.6000000e+01
   1.7671280e+01   1.6000000e+01
   1.7705961e+01   1.6000000e+01
   1.7741002e+01   1.6000000e+01
   1.7776412e+01   1.6000000e+01
   1.7812201e+01   1.6000000e+01
   1.7848378e+01   1.6000000e+01
   1.7884953e+01   1.6000000e+01
   1.7921937e+01   1.6000000e+01
   1.7959341e+01   1.6000000e+01
   1.7997176e+01   1.6000000e+01
   1.7999088e+01   1.6000000e+01
   1.7999279e+01   1.6000000e+01
   1.7999470e+01   1.6000000e+01
   1.7999566e+01   1.6000000e+01
   1.7999662e+01   1.6000000e+01
   1.7999709e+01   1.6000000e+01
   1.7999757e+01   1.6000000e+01
   1.7999996e+01   1.6000000e+01
   1.8000000e+01   1.6000000e+01
   1.8000000e+01   1.6000000e+01
   1.8000000e+01   1.6000000e+01
   1.8000000e+01   2.0000000e+01
   1.8000000e+01   2.0000000e+01
   1.8000000e+01   2.0000000e+01
   1.8000000e+01   2.0000000e+01
   1.8000000e+01   2.0000000e+01
   1.8000001e+01   2.0000000e+01
   1.8000004e+01   2.0000000e+01
   1.8000021e+01   2.0000000e+01
   1.8000105e+01   2.0000000e+01
   1.8000527e+01   2.0000000e+01
   1.8002637e+01   2.0000000e+01
   1.8011366e+01   2.0000000e+01
   1.8020101e+01   2.0000000e+01
   1.8028873e+01   2.0000000e+01
   1.8037684e+01   2.0000000e+01
   1.8046533e+01   2.0000000e+01
   1.8055420e+01   2.0000000e+01
   1.8064345e+01   2.0000000e+01
   1.8073309e+01   2.0000000e+01
   1.8082312e+01   2.0000000e+01
   1.8091354e+01   2.0000000e+01
   1.8100435e+01   2.0000000e+01
   1.8109556e+01   2.0000000e+01
   1.8118716e+01   2.0000000e+01
   1.8127916e+01   2.0000000e+01
   1.8137156e+01   2.0000000e+01
   1.8146436e+01   2.0000000e+01
   1.8155756e+01   2.0000000e+01
   1.8165118e+01   2.0000000e+01
   1.8174520e+01   2.0000000e+01
   1.8183963e+01   2.0000000e+01
   1.8193448e+01   2.0000000e+01
   1.8202974e+01   2.0000000e+01
   1.8212542e+01   2.0000000e+01
   1.8222152e+01   2.0000000e+01
   1.8231804e+01   2.0000000e+01
   1.8241499e+01   2.0000000e+01
   1.8251237e+01   2.0000000e+01
   1.8261018e+01   2.0000000e+01
   1.8270842e+01   2.0000000e+01
   1.8280709e+01   2.0000000e+01
   1.8290621e+01   2.0000000e+01
   1.8300577e+01   2.0000000e+01
   1.8310577e+01   2.0000000e+01
   1.8320622e+01   2.0000000e+01
   1.8330712e+01   2.0000000e+01
   1.8340847e+01   2.0000000e+01
   1.8351028e+01   2.0000000e+01
   1.8361255e+01   2.0000000e+01
   1.8371528e+01   2.0000000e+01
   1.8381847e+01   2.0000000e+01
   1.8392214e+01   2.0000000e+01
   1.8402627e+01   2.0000000e+01
   1.8413088e+01   2.0000000e+01
   1.8423597e+01   2.0000000e+01
   1.8434155e+01   2.0000000e+01
   1.8444760e+01   2.0000000e+01
   1.8455415e+01   2.0000000e+01
   1.8466119e+01   2.0000000e+01
   1.8476872e+01   2.0000000e+01
   1.8487676e+01   2.0000000e+01
   1.8498529e+01   2.0000000e+01
   1.8509434e+01   2.0000000e+01
   1.8520390e+01   2.0000000e+01
   1.8531397e+01   2.0000000e+01
   1.8542456e+01   2.0000000e+01
   1.8553567e+01   2.0000000e+01
   1.8564731e+01   2.0000000e+01
   1.8575949e+01   2.0000000e+01
   1.8587219e+01   2.0000000e+01
   1.8598544e+01   2.0000000e+01
   1.8609923e+01   2.0000000e+01
   1.8621358e+01   2.0000000e+01
   1.8632847e+01   2.0000000e+01
   1.8644392e+01   2.0000000e+01
   1.8655994e+01   2.0000000e+01
   1.8667652e+01   2.0000000e+01
   1.8679367e+01   2.0000000e+01
   1.8691140e+01   2.0000000e+01
   1.8702971e+01   2.0000000e+01
   1.8714861e+01   2.0000000e+01
   1.8726810e+01   2.0000000e+01
   1.8738819e+01   2.0000000e+01
   1.8750888e+01   2.0000000e+01
   1.8763018e+01   2.0000000e+01
   1.8775209e+01   2.0000000e+01
   1.8787462e+01   2.0000000e+01
   1.8799777e+01   2.0000000e+01
   1.8812155e+01   2.0000000e+01
   1.8824597e+01   2.0000000e+01
   1.8837103e+01   2.0000000e+01
   1.8849674e+01   2.0000000e+01
   1.8862310e+01   2.0000000e+01
   1.8875012e+01   2.0000000e+01
   1.8887781e+01   2.0000000e+01
   1.8900617e+01   2.0000000e+01
   1.8913521e+01   2.0000000e+01
   1.8926493e+01   2.0000000e+01
   1.8939535e+01   2.0000000e+01
   1.8952646e+01   2.0000000e+01
   1.8965828e+01   2.0000000e+01
   1.8979081e+01   2.0000000e+01
   1.8992407e+01   2.0000000e+01
   1.9005805e+01   2.0000000e+01
   1.9019276e+01   2.0000000e+01
   1.9032822e+01   2.0000000e+01
   1.9046442e+01   2.0000000e+01
   1.9060139e+01   2.0000000e+01
   1.9073912e+01   2.0000000e+01
   1.9087762e+01   2.0000000e+01
   1.9101691e+01   2.0000000e+01
   1.9115698e+01   2.0000000e+01
   1.9129785e+01   2.0000000e+01
   1.9143953e+01   2.0000000e+01
   1.9158203e+01   2.0000000e+01
   1.9172535e+01   2.0000000e+01
   1.9186950e+01   2.0000000e+01
   1.9201450e+01   2.0000000e+01
   1.9216035e+01   2.0000000e+01
   1.9230706e+01   2.0000000e+01
   1.9245464e+01   2.0000000e+01
   1.9260311e+01   2.0000000e+01
   1.9275246e+01   2.0000000e+01
   1.9290272e+01   2.0000000e+01
   1.9305389e+01   2.0000000e+01
   1.9320598e+01   2.0000000e+01
   1.9335901e+01   2.0000000e+01
   1.9351298e+01   2.0000000e+01
   1.9366791e+01   2.0000000e+01
   1.9382381e+01   2.0000000e+01
   1.9398068e+01   2.0000000e+01
   1.9413855e+01   2.0000000e+01
   1.9429742e+01   2.0000000e+01
   1.9445731e+01   2.0000000e+01
   1.9461822e+01   2.0000000e+01
   1.9478018e+01   2.0000000e+01
   1.9494319e+01   2.0000000e+01
   1.9510726e+01   2.0000000e+01
   1.9527242e+01   2.0000000e+01
   1.9543868e+01   2.0000000e+01
   1.9560604e+01   2.0000000e+01
   1.9577453e+01   2.0000000e+01
   1.9594415e+01   2.0000000e+01
   1.9611493e+01   2.0000000e+01
   1.9628688e+01   2.0000000e+01
   1.9646002e+01   2.0000000e+01
   1.9663435e+01   2.0000000e+01
   1.9680990e+01   2.0000000e+01
   1.9698669e+01   2.0000000e+01
   1.9716473e+01   2.0000000e+01
   1.9734403e+01   2.0000000e+01
   1.9752462e+01   2.0000000e+01
   1.9770652e+01   2.0000000e+01
   1.9788974e+01   2.0000000e+01
   1.9807430e+01   2.0000000e+01
   1.9826022e+01   2.0000000e+01
   1.9844752e+01   2.0000000e+01
   1.9863622e+01   2.0000000e+01
   1.9882635e+01   2.0000000e+01
   1.9901792e+01   2.0000000e+01
   1.9921095e+01   2.0000000e+01
   1.9940547e+01   2.0000000e+01
   1.9960150e+01   2.0000000e+01
   1.9979906e+01   2.0000000e+01
   2.0000000e+01   2.0000000e+01


==> u_msd_gauss.txt <==
   0.0000000e+00   5.5209484e-87
   3.1554436e-30   5.5209484e-87
   4.0000000e-01   1.0261631e-55
   8.0000000e-01   2.1463837e-31
   1.2000000e+00   5.0522711e-14
   1.4168404e+00   1.6454010e-07
   1.5434419e+00   1.1873504e-04
   1.6304571e+00   4.3202052e-03
   1.7174722e+00   7.3722169e-02
   1.7967169e+00   5.0532439e-01
   1.8703918e+00   1.7224229e+00
   1.9391898e+00   3.3159777e+00
   2.0137469e+00   3.9519047e+00
   2.0991234e+00   2.4409170e+00
   2.1869580e+00   6.9487796e-01
   2.2716947e+00   9.9534165e-02
   2.3542446e+00   7.5152851e-03
   2.4409345e+00   2.3936642e-04
   2.5255604e+00   4.0087105e-06
   2.6096919e+00   3.3808150e-08
   2.6949861e+00   1.2959129e-10
   2.7822044e+00   2.0648614e-13
   2.8715797e+00   1.2743694e-16
   2.9573779e+00   4.9864543e-20
   3.0495646e+00   4.7893328e-24
   3.1387800e+00   2.7594640e-28
   3.2303714e+00   5.3562333e-33
   3.3197056e+00   6.0541376e-38
   3.4132068e+00   1.7110941e-43
   3.5076053e+00   1.7623100e-49
   3.5989334e+00   1.2170409e-55
   3.6980681e+00   9.7253462e-63
   3.7931450e+00   6.0263772e-70
   3.8888417e+00   1.3452180e-77
   3.9860330e+00   8.9317046e-86
   4.0841703e+00   1.8933755e-94
   4.1863126e+00  6.3876522e-104
   4.2842541e+00  1.9836354e-113
   4.3862603e+00  8.9556678e-124
   4.4923200e+00  5.2053862e-135
   4.5927149e+00  4.2739122e-146
   4.6986640e+00  2.8654614e-158
   4.8069030e+00  3.2886255e-171
   4.9104002e+00  4.6545220e-184
   5.0197946e+00  3.8096059e-198
   5.1317430e+00  4.2357864e-213
   5.2386757e+00  6.8347623e-228
   5.3507622e+00  6.2591160e-244
   5.4686031e+00  2.2210373e-261
   5.5796760e+00  2.2217230e-278
   5.6943039e+00  1.7415595e-296
   5.8110868e+00  1.6141726e-315
   5.9291940e+00   0.0000000e+00
   6.0475777e+00   0.0000000e+00
   6.1650080e+00   0.0000000e+00
   6.2920177e+00   0.0000000e+00
   6.4171953e+00   0.0000000e+00
   6.5388096e+00   0.0000000e+00
   6.6645590e+00   0.0000000e+00
   6.7911229e+00   0.0000000e+00
   6.9262853e+00   0.0000000e+00
   7.0586608e+00   0.0000000e+00
   7.1882612e+00   0.0000000e+00
   7.3219161e+00   0.0000000e+00
   7.4549171e+00   0.0000000e+00
   7.5963680e+00   0.0000000e+00
   7.7409591e+00   0.0000000e+00
   7.8843275e+00   0.0000000e+00
   8.0302501e+00   0.0000000e+00
   8.1734389e+00   0.0000000e+00
   8.3209414e+00   0.0000000e+00
   8.4663299e+00   0.0000000e+00
   8.6172591e+00   0.0000000e+00
   8.7666934e+00   0.0000000e+00
   8.9225528e+00   0.0000000e+00
   9.0770718e+00   0.0000000e+00
   9.2382653e+00   0.0000000e+00
   9.3977343e+00   0.0000000e+00
   9.5636318e+00   0.0000000e+00
   9.7273491e+00   0.0000000e+00
   9.8973672e+00   0.0000000e+00
   1.0065237e+01   0.0000000e+00
   1.0239867e+01   0.0000000e+00
   1.0413153e+01   0.0000000e+00
   1.0594677e+01   0.0000000e+00
   1.0777171e+01   0.0000000e+00
   1.0972223e+01   0.0000000e+00
   1.1168915e+01   0.0000000e+00
   1.1355586e+01   0.0000000e+00
   1.1549830e+01   0.0000000e+00
   1.1746795e+01   0.0000000e+00
   1.1950982e+01   0.0000000e+00
   1.2154816e+01   0.0000000e+00
   1.2355165e+01   0.0000000e+00
   1.2572592e+01   0.0000000e+00
   1.2787697e+01   0.0000000e+00
   1.2994825e+01   0.0000000e+00
   1.3218043e+01   0.0000000e+00
   1.3436783e+01   0.0000000e+00
   1.3653562e+01   0.0000000e+00
   1.3874718e+01   0.0000000e+00
   1.4097304e+01   0.0000000e+00
   1.4331224e+01   0.0000000e+00
   1.4552039e+01   0.0000000e+00
   1.4789291e+01   0.0000000e+00
   1.5020087e+01   0.0000000e+00
   1.5251591e+01   0.0000000e+00
   1.5477607e+01   0.0000000e+00
   1.5715601e+01   0.0000000e+00
   1.5951704e+01   0.0000000e+00
   1.6185270e+01   0.0000000e+00
   1.6414711e+01   0.0000000e+00
   1.6656334e+01   0.0000000e+00
   1.6894400e+01   0.0000000e+00
   1.7132968e+01   0.0000000e+00
   1.7363454e+01   0.0000000e+00
   1.7612121e+01   0.0000000e+00
   1.7849284e+01   0.0000000e+00
   1.8098759e+01   0.0000000e+00
   1.8328583e+01   0.0000000e+00
   1.8564632e+01   0.0000000e+00
   1.8801629e+01   0.0000000e+00
   1.9046876e+01   0.0000000e+00
   1.9279539e+01   0.0000000e+00
   1.9513582e+01   0.0000000e+00
   1.9754778e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00


==> u_uni.txt <==
   0.0000000e+00   2.0346837e-04
   3.1554436e-30   2.0346837e-04
   9.4971109e-03   2.0736783e-04
   2.0277808e-02   2.1187952e-04
   3.1116055e-02   2.1650827e-04
   4.2023087e-02   2.2126232e-04
   5.3000669e-02   2.2614614e-04
   6.4050757e-02   2.3116446e-04
   7.5175433e-02   2.3632230e-04
   8.6376915e-02   2.4162493e-04
   9.7657578e-02   2.4707791e-04
   1.0901996e-01   2.5268716e-04
   1.2046679e-01   2.5845893e-04
   1.3200100e-01   2.6439988e-04
   1.4362576e-01   2.7051707e-04
   1.5534449e-01   2.7681807e-04
   1.6716092e-01   2.8331094e-04
   1.7907910e-01   2.9000434e-04
   1.9110345e-01   2.9690758e-04
   2.0323883e-01   3.0403070e-04
   2.1549060e-01   3.1138456e-04
   2.2786467e-01   3.1898095e-04
   2.4036764e-01   3.2683276e-04
   2.5279086e-01   3.3481370e-04
   2.6507845e-01   3.4288695e-04
   2.7723921e-01   3.5105624e-04
   2.8928125e-01   3.5932524e-04
   3.0121170e-01   3.6769729e-04
   3.1303686e-01   3.7617550e-04
   3.2476237e-01   3.8476278e-04
   3.3639325e-01   3.9346184e-04
   3.4793407e-01   4.0227525e-04
   3.5938891e-01   4.1120548e-04
   3.7076151e-01   4.2025486e-04
   3.8205529e-01   4.2942566e-04
   3.9327336e-01   4.3872005e-04
   4.0441860e-01   4.4814017e-04
   4.1549364e-01   4.5768805e-04
   4.2650093e-01   4.6736572e-04
   4.3744275e-01   4.7717512e-04
   4.4832118e-01   4.8711821e-04
   4.5913820e-01   4.9719686e-04
   4.6989564e-01   5.0741294e-04
   4.8059522e-01   5.1776830e-04
   4.9123853e-01   5.2826475e-04
   5.0182709e-01   5.3890410e-04
   5.1236232e-01   5.4968812e-04
   5.2284556e-01   5.6061859e-04
   5.3327807e-01   5.7169726e-04
   5.4366105e-01   5.8292587e-04
   5.5399563e-01   5.9430617e-04
   5.6428288e-01   6.0583987e-04
   5.7452383e-01   6.1752870e-04
   5.8471943e-01   6.2937437e-04
   5.9487062e-01   6.4137860e-04
   6.0497828e-01   6.5354307e-04
   6.1504323e-01   6.6586950e-04
   6.2506630e-01   6.7835959e-04
   6.3504823e-01   6.9101504e-04
   6.4498978e-01   7.0383753e-04
   6.5489163e-01   7.1682876e-04
   6.6475446e-01   7.2999043e-04
   6.7457892e-01   7.4332423e-04
   6.8436564e-01   7.5683185e-04
   6.9411522e-01   7.7051500e-04
   7.0382822e-01   7.8437536e-04
   7.1350520e-01   7.9841464e-04
   7.2314671e-01   8.1263454e-04
   7.3275325e-01   8.2703676e-04
   7.4232532e-01   8.4162299e-04
   7.5186341e-01   8.5639496e-04
   7.6136799e-01   8.7135436e-04
   7.7083949e-01   8.8650291e-04
   7.8027835e-01   9.0184233e-04
   7.8968501e-01   9.1737433e-04
   7.9905988e-01   9.3310063e-04
   8.0840333e-01   9.4902296e-04
   8.1771577e-01   9.6514305e-04
   8.2699757e-01   9.8146263e-04
   8.3624910e-01   9.9798344e-04
   8.4547069e-01   1.0147072e-03
   8.5466271e-01   1.0316357e-03
   8.6382548e-01   1.0487706e-03
   8.7295934e-01   1.0661138e-03
   8.8206459e-01   1.0836669e-03
   8.9114155e-01   1.1014318e-03
   9.0019052e-01   1.1194101e-03
   9.0921180e-01   1.1376037e-03
   9.1820567e-01   1.1560144e-03
   9.2717242e-01   1.1746438e-03
   9.3611231e-01   1.1934939e-03
   9.4502561e-01   1.2125663e-03
   9.5391259e-01   1.2318629e-03
   9.6277350e-01   1.2513855e-03
   9.7160860e-01   1.2711359e-03
   9.8041812e-01   1.2911159e-03
   9.8920231e-01   1.3113272e-03
   9.9796140e-01   1.3317718e-03
   1.0066956e+00   1.3524514e-03
   1.0154052e+00   1.3733678e-03
   1.0240904e+00   1.3945230e-03
   1.0327513e+00   1.4159186e-03
   1.0413883e+00   1.4375566e-03
   1.0500015e+00   1.4594388e-03
   1.0585911e+00   1.4815671e-03
   1.0671573e+00   1.5039433e-03
   1.0757004e+00   1.5265693e-03
   1.0842204e+00   1.5494469e-03
   1.0927177e+00   1.5725781e-03
   1.1011924e+00   1.5959646e-03
   1.1096446e+00   1.6196084e-03
   1.1180746e+00   1.6435113e-03
   1.1264825e+00   1.6676752e-03
   1.1348685e+00   1.6921021e-03
   1.1432329e+00   1.7167938e-03
   1.1515756e+00   1.7417522e-03
   1.1598970e+00   1.7669793e-03
   1.1681971e+00   1.7924769e-03
   1.1764762e+00   1.8182471e-03
   1.1847344e+00   1.8442916e-03
   1.1929719e+00   1.8706125e-03
   1.2011888e+00   1.8972116e-03
   1.2093852e+00   1.9240909e-03
   1.2175613e+00   1.9512524e-03
   1.2257174e+00   1.9786980e-03
   1.2338534e+00   2.0064296e-03
   1.2419695e+00   2.0344492e-03
   1.2500660e+00   2.0627589e-03
   1.2581429e+00   2.0913604e-03
   1.2662004e+00   2.1202559e-03
   1.2742385e+00   2.1494472e-03
   1.2822575e+00   2.1789365e-03
   1.2902575e+00   2.2087256e-03
   1.2982386e+00   2.2388165e-03
   1.3062009e+00   2.2692113e-03
   1.3141446e+00   2.2999120e-03
   1.3220698e+00   2.3309205e-03
   1.3299766e+00   2.3622389e-03
   1.3378651e+00   2.3938692e-03
   1.3457354e+00   2.4258134e-03
   1.3535878e+00   2.4580735e-03
   1.3614222e+00   2.4906516e-03
   1.3692389e+00   2.5235497e-03
   1.3770378e+00   2.5567699e-03
   1.3848192e+00   2.5903141e-03
   1.3925832e+00   2.6241845e-03
   1.4003298e+00   2.6583830e-03
   1.4080592e+00   2.6929118e-03
   1.4157715e+00   2.7277730e-03
   1.4234668e+00   2.7629685e-03
   1.4311452e+00   2.7985004e-03
   1.4388068e+00   2.8343709e-03
   1.4464517e+00   2.8705821e-03
   1.4540800e+00   2.9071359e-03
   1.4616918e+00   2.9440345e-03
   1.4692873e+00   2.9812800e-03
   1.4768664e+00   3.0188744e-03
   1.4844294e+00   3.0568200e-03
   1.4919763e+00   3.0951188e-03
   1.4995072e+00   3.1337728e-03
   1.5070222e+00   3.1727843e-03
   1.5145214e+00   3.2121554e-03
   1.5220049e+00   3.2518881e-03
   1.5294728e+00   3.2919847e-03
   1.5369252e+00   3.3324472e-03
   1.5443621e+00   3.3732778e-03
   1.5517837e+00   3.4144786e-03
   1.5591901e+00   3.4560518e-03
   1.5665813e+00   3.4979995e-03
   1.5739575e+00   3.5403238e-03
   1.5813186e+00   3.5830271e-03
   1.5886649e+00   3.6261113e-03
   1.5959963e+00   3.6695788e-03
   1.6033131e+00   3.7134315e-03
   1.6106232e+00   3.7577209e-03
   1.6179368e+00   3.8025121e-03
   1.6252540e+00   3.8478106e-03
   1.6325746e+00   3.8936217e-03
   1.6398987e+00   3.9399509e-03
   1.6472263e+00   3.9868035e-03
   1.6545575e+00   4.0341853e-03
   1.6618922e+00   4.0821017e-03
   1.6692305e+00   4.1305585e-03
   1.6765722e+00   4.1795614e-03
   1.6839176e+00   4.2291160e-03
   1.6912665e+00   4.2792283e-03
   1.6986190e+00   4.3299041e-03
   1.7059750e+00   4.3811494e-03
   1.7133346e+00   4.4329700e-03
   1.7206979e+00   4.4853721e-03
   1.7280647e+00   4.5383618e-03
   1.7354351e+00   4.5919453e-03
   1.7428092e+00   4.6461287e-03
   1.7501868e+00   4.7009184e-03
   1.7575682e+00   4.7563208e-03
   1.7649531e+00   4.8123421e-03
   1.7723417e+00   4.8689889e-03
   1.7797340e+00   4.9262678e-03
   1.7871299e+00   4.9841852e-03
   1.7945295e+00   5.0427479e-03
   1.8019327e+00   5.1019625e-03
   1.8093397e+00   5.1618358e-03
   1.8167503e+00   5.2223747e-03
   1.8241647e+00   5.2835860e-03
   1.8315828e+00   5.3454769e-03
   1.8390046e+00   5.4080542e-03
   1.8464301e+00   5.4713250e-03
   1.8538593e+00   5.5352967e-03
   1.8612923e+00   5.5999764e-03
   1.8687291e+00   5.6653713e-03
   1.8761696e+00   5.7314888e-03
   1.8836138e+00   5.7983366e-03
   1.8910619e+00   5.8659218e-03
   1.8985137e+00   5.9342523e-03
   1.9059694e+00   6.0033358e-03
   1.9134288e+00   6.0731797e-03
   1.9208920e+00   6.1437920e-03
   1.9283591e+00   6.2151806e-03
   1.9358300e+00   6.2873534e-03
   1.9433047e+00   6.3603184e-03
   1.9507833e+00   6.4340836e-03
   1.9582657e+00   6.5086572e-03
   1.9657520e+00   6.5840476e-03
   1.9732421e+00   6.6602629e-03
   1.9807361e+00   6.7373117e-03
   1.9882340e+00   6.8152022e-03
   1.9957358e+00   6.8939432e-03
   2.0032415e+00   6.9735432e-03
   2.0107511e+00   7.0540109e-03
   2.0182647e+00   7.1353551e-03
   2.0257822e+00   7.2175847e-03
   2.0333036e+00   7.3007087e-03
   2.0408289e+00   7.3847357e-03
   2.0483582e+00   7.4696754e-03
   2.0558915e+00   7.5555367e-03
   2.0634287e+00   7.6423286e-03
   2.0709699e+00   7.7300610e-03
   2.0785152e+00   7.8187430e-03
   2.0860644e+00   7.9083842e-03
   2.0936176e+00   7.9989941e-03
   2.1011748e+00   8.0905824e-03
   2.1087361e+00   8.1831592e-03
   2.1163014e+00   8.2767342e-03
   2.1238707e+00   8.3713172e-03
   2.1314441e+00   8.4669184e-03
   2.1390216e+00   8.5635478e-03
   2.1466031e+00   8.6612156e-03
   2.1541888e+00   8.7599324e-03
   2.1617785e+00   8.8597085e-03
   2.1693723e+00   8.9605541e-03
   2.1769702e+00   9.0624800e-03
   2.1845722e+00   9.1654970e-03
   2.1921784e+00   9.2696158e-03
   2.1997887e+00   9.3748474e-03
   2.2074032e+00   9.4812025e-03
   2.2150218e+00   9.5886925e-03
   2.2226446e+00   9.6973283e-03
   2.2302715e+00   9.8071211e-03
   2.2379026e+00   9.9180824e-03
   2.2455380e+00   1.0030224e-02
   2.2531775e+00   1.0143556e-02
   2.2608213e+00   1.0258092e-02
   2.2684692e+00   1.0373843e-02
   2.2761214e+00   1.0490821e-02
   2.2837779e+00   1.0609037e-02
   2.2914386e+00   1.0728504e-02
   2.2991036e+00   1.0849235e-02
   2.3067728e+00   1.0971240e-02
   2.3144464e+00   1.1094533e-02
   2.3221242e+00   1.1219126e-02
   2.3298063e+00   1.1345032e-02
   2.3374928e+00   1.1472264e-02
   2.3451835e+00   1.1600834e-02
   2.3528786e+00   1.1730754e-02
   2.3605781e+00   1.1862039e-02
   2.3682819e+00   1.1994702e-02
   2.3759901e+00   1.2128755e-02
   2.3837026e+00   1.2264212e-02
   2.3914196e+00   1.2401087e-02
   2.3991409e+00   1.2539392e-02
   2.4068666e+00   1.2679142e-02
   2.4145968e+00   1.2820351e-02
   2.4223314e+00   1.2963032e-02
   2.4300704e+00   1.3107200e-02
   2.4378139e+00   1.3252869e-02
   2.4455618e+00   1.3400052e-02
   2.4533142e+00   1.3548766e-02
   2.4610711e+00   1.3699023e-02
   2.4688325e+00   1.3850838e-02
   2.4765984e+00   1.4004227e-02
   2.4843688e+00   1.4159204e-02
   2.4921438e+00   1.4315785e-02
   2.4999233e+00   1.4473984e-02
   2.5077073e+00   1.4633817e-02
   2.5154959e+00   1.4795299e-02
   2.5232891e+00   1.4958445e-02
   2.5310868e+00   1.5123272e-02
   2.5388892e+00   1.5289794e-02
   2.5466961e+00   1.5458029e-02
   2.5545077e+00   1.5627991e-02
   2.5623239e+00   1.5799698e-02
   2.5701447e+00   1.5973165e-02
   2.5779702e+00   1.6148409e-02
   2.5858004e+00   1.6325446e-02
   2.5936352e+00   1.6504294e-02
   2.6014747e+00   1.6684968e-02
   2.6093190e+00   1.6867486e-02
   2.6171679e+00   1.7051864e-02
   2.6250215e+00   1.7238121e-02
   2.6328799e+00   1.7426274e-02
   2.6407431e+00   1.7616339e-02
   2.6486110e+00   1.7808335e-02
   2.6564837e+00   1.8002280e-02
   2.6643611e+00   1.8198191e-02
   2.6722434e+00   1.8396087e-02
   2.6801305e+00   1.8595985e-02
   2.6880224e+00   1.8797905e-02
   2.6959191e+00   1.9001863e-02
   2.7038207e+00   1.9207880e-02
   2.7117271e+00   1.9415974e-02
   2.7196384e+00   1.9626163e-02
   2.7275546e+00   1.9838468e-02
   2.7354757e+00   2.0052907e-02
   2.7434018e+00   2.0269499e-02
   2.7513327e+00   2.0488264e-02
   2.7592686e+00   2.0709222e-02
   2.7672094e+00   2.0932393e-02
   2.7751552e+00   2.1157796e-02
   2.7831060e+00   2.1385452e-02
   2.7910617e+00   2.1615381e-02
   2.7990225e+00   2.1847603e-02
   2.8069883e+00   2.2082139e-02
   2.8149591e+00   2.2319010e-02
   2.8229350e+00   2.2558237e-02
   2.8309159e+00   2.2799841e-02
   2.8389019e+00   2.3043842e-02
   2.8468930e+00   2.3290263e-02
   2.8548891e+00   2.3539124e-02
   2.8628904e+00   2.3790449e-02
   2.8708968e+00   2.4044257e-02
   2.8789084e+00   2.4300572e-02
   2.8869251e+00   2.4559416e-02
   2.8949470e+00   2.4820812e-02
   2.9029741e+00   2.5084780e-02
   2.9110064e+00   2.5351345e-02
   2.9190439e+00   2.5620529e-02
   2.9270866e+00   2.5892356e-02
   2.9351346e+00   2.6166847e-02
   2.9431878e+00   2.6444028e-02
   2.9512463e+00   2.6723920e-02
   2.9593101e+00   2.7006549e-02
   2.9673791e+00   2.7291938e-02
   2.9754535e+00   2.7580110e-02
   2.9835333e+00   2.7871091e-02
   2.9916184e+00   2.8164904e-02
   2.9997088e+00   2.8461574e-02
   3.0078047e+00   2.8761127e-02
   3.0159059e+00   2.9063586e-02
   3.0240125e+00   2.9368977e-02
   3.0321246e+00   2.9677325e-02
   3.0402421e+00   2.9988656e-02
   3.0483650e+00   3.0302996e-02
   3.0564934e+00   3.0620369e-02
   3.0646274e+00   3.0940802e-02
   3.0727668e+00   3.1264322e-02
   3.0809117e+00   3.1590955e-02
   3.0890622e+00   3.1920727e-02
   3.0972183e+00   3.2253665e-02
   3.1053799e+00   3.2589796e-02
   3.1135471e+00   3.2929147e-02
   3.1217199e+00   3.3271745e-02
   3.1298983e+00   3.3617618e-02
   3.1380823e+00   3.3966793e-02
   3.1462720e+00   3.4319299e-02
   3.1544674e+00   3.4675164e-02
   3.1626685e+00   3.5034415e-02
   3.1708753e+00   3.5397081e-02
   3.1790878e+00   3.5763190e-02
   3.1873060e+00   3.6132773e-02
   3.1955300e+00   3.6505856e-02
   3.2037598e+00   3.6882471e-02
   3.2119953e+00   3.7262645e-02
   3.2202367e+00   3.7646410e-02
   3.2284839e+00   3.8033794e-02
   3.2367370e+00   3.8424828e-02
   3.2449959e+00   3.8819540e-02
   3.2532607e+00   3.9217964e-02
   3.2615314e+00   3.9620128e-02
   3.2698080e+00   4.0026063e-02
   3.2780906e+00   4.0435801e-02
   3.2863791e+00   4.0849372e-02
   3.2946736e+00   4.1266808e-02
   3.3029741e+00   4.1688141e-02
   3.3112806e+00   4.2113403e-02
   3.3195932e+00   4.2542624e-02
   3.3279118e+00   4.2975838e-02
   3.3362365e+00   4.3413077e-02
   3.3445672e+00   4.3854373e-02
   3.3529041e+00   4.4299760e-02
   3.3612471e+00   4.4749270e-02
   3.3695963e+00   4.5202937e-02
   3.3779516e+00   4.5660794e-02
   3.3863131e+00   4.6122874e-02
   3.3946809e+00   4.6589211e-02
   3.4030548e+00   4.7059841e-02
   3.4114351e+00   4.7534795e-02
   3.4198216e+00   4.8014111e-02
   3.4282144e+00   4.8497821e-02
   3.4366135e+00   4.8985960e-02
   3.4450189e+00   4.9478565e-02
   3.4534307e+00   4.9975670e-02
   3.4618489e+00   5.0477310e-02
   3.4702735e+00   5.0983522e-02
   3.4787045e+00   5.1494341e-02
   3.4871419e+00   5.2009803e-02
   3.4955859e+00   5.2529946e-02
   3.5040363e+00   5.3054805e-02
   3.5124932e+00   5.3584417e-02
   3.5209566e+00   5.4118820e-02
   3.5294266e+00   5.4658050e-02
   3.5379032e+00   5.5202145e-02
   3.5463864e+00   5.5751143e-02
   3.5548762e+00   5.6305081e-02
   3.5633727e+00   5.6863998e-02
   3.5718758e+00   5.7427932e-02
   3.5803856e+00   5.7996920e-02
   3.5889022e+00   5.8571004e-02
   3.5974254e+00   5.9150220e-02
   3.6059555e+00   5.9734608e-02
   3.6144923e+00   6.0324208e-02
   3.6230360e+00   6.0919059e-02
   3.6315864e+00   6.1519201e-02
   3.6401438e+00   6.2124674e-02
   3.6487080e+00   6.2735519e-02
   3.6572792e+00   6.3351775e-02
   3.6658573e+00   6.3973485e-02
   3.6744423e+00   6.4600688e-02
   3.6830344e+00   6.5233425e-02
   3.6916334e+00   6.5871738e-02
   3.7002395e+00   6.6515668e-02
   3.7088527e+00   6.7165258e-02
   3.7174729e+00   6.7820550e-02
   3.7261003e+00   6.8481584e-02
   3.7347348e+00   6.9148405e-02
   3.7433765e+00   6.9821054e-02
   3.7520254e+00   7.0499574e-02
   3.7606815e+00   7.1184009e-02
   3.7693448e+00   7.1874402e-02
   3.7780155e+00   7.2570796e-02
   3.7866934e+00   7.3273235e-02
   3.7953787e+00   7.3981764e-02
   3.8040714e+00   7.4696426e-02
   3.8127714e+00   7.5417265e-02
   3.8214789e+00   7.6144327e-02
   3.8301938e+00   7.6877655e-02
   3.8389162e+00   7.7617296e-02
   3.8476461e+00   7.8363295e-02
   3.8563835e+00   7.9115696e-02
   3.8651285e+00   7.9874546e-02
   3.8738812e+00   8.0639891e-02
   3.8826414e+00   8.1411775e-02
   3.8914093e+00   8.2190247e-02
   3.9001849e+00   8.2975352e-02
   3.9089682e+00   8.3767138e-02
   3.9177592e+00   8.4565651e-02
   3.9265581e+00   8.5370939e-02
   3.9353647e+00   8.6183048e-02
   3.9441792e+00   8.7002027e-02
   3.9530016e+00   8.7827923e-02
   3.9618319e+00   8.8660783e-02
   3.9706701e+00   8.9500658e-02
   3.9795163e+00   9.0347594e-02
   3.9883706e+00   9.1201641e-02
   3.9972328e+00   9.2062848e-02
   4.0061031e+00   9.2931262e-02
   4.0149816e+00   9.3806934e-02
   4.0238682e+00   9.4689913e-02
   4.0327629e+00   9.5580249e-02
   4.0416659e+00   9.6477993e-02
   4.0505771e+00   9.7383193e-02
   4.0594966e+00   9.8295900e-02
   4.0684245e+00   9.9216164e-02
   4.0773606e+00   1.0014404e-01
   4.0863052e+00   1.0107957e-01
   4.0952582e+00   1.0202281e-01
   4.1042197e+00   1.0297382e-01
   4.1131897e+00   1.0393263e-01
   4.1221682e+00   1.0489931e-01
   4.1311552e+00   1.0587391e-01
   4.1401467e+00   1.0685601e-01
   4.1491390e+00   1.0784526e-01
   4.1581321e+00   1.0884170e-01
   4.1671262e+00   1.0984535e-01
   4.1761211e+00   1.1085625e-01
   4.1851170e+00   1.1187442e-01
   4.1941137e+00   1.1289990e-01
   4.2031114e+00   1.1393271e-01
   4.2121100e+00   1.1497289e-01
   4.2211095e+00   1.1602047e-01
   4.2301100e+00   1.1707547e-01
   4.2391114e+00   1.1813792e-01
   4.2481138e+00   1.1920786e-01
   4.2571171e+00   1.2028530e-01
   4.2661215e+00   1.2137030e-01
   4.2751268e+00   1.2246286e-01
   4.2841331e+00   1.2356302e-01
   4.2931404e+00   1.2467081e-01
   4.3021487e+00   1.2578625e-01
   4.3111581e+00   1.2690938e-01
   4.3201685e+00   1.2804023e-01
   4.3291799e+00   1.2917881e-01
   4.3381923e+00   1.3032516e-01
   4.3472059e+00   1.3147931e-01
   4.3562205e+00   1.3264128e-01
   4.3652361e+00   1.3381110e-01
   4.3742529e+00   1.3498881e-01
   4.3832708e+00   1.3617441e-01
   4.3922897e+00   1.3736795e-01
   4.4013098e+00   1.3856945e-01
   4.4103310e+00   1.3977893e-01
   4.4193534e+00   1.4099642e-01
   4.4283769e+00   1.4222195e-01
   4.4374016e+00   1.4345554e-01
   4.4464274e+00   1.4469722e-01
   4.4554544e+00   1.4594702e-01
   4.4644826e+00   1.4720495e-01
   4.4735121e+00   1.4847105e-01
   4.4825427e+00   1.4974533e-01
   4.4915745e+00   1.5102783e-01
   4.5006076e+00   1.5231857e-01
   4.5096420e+00   1.5361757e-01
   4.5186776e+00   1.5492485e-01
   4.5277144e+00   1.5624044e-01
   4.5367526e+00   1.5756437e-01
   4.5457920e+00   1.5889665e-01
   4.5548328e+00   1.6023731e-01
   4.5638748e+00   1.6158637e-01
   4.5729182e+00   1.6294386e-01
   4.5819629e+00   1.6430979e-01
   4.5910090e+00   1.6568418e-01
   4.6000565e+00   1.6706707e-01
   4.6091053e+00   1.6845846e-01
   4.6181555e+00   1.6985839e-01
   4.6272072e+00   1.7126687e-01
   4.6362602e+00   1.7268392e-01
   4.6453147e+00   1.7410957e-01
   4.6543706e+00   1.7554383e-01
   4.6634279e+00   1.7698672e-01
   4.6724868e+00   1.7843826e-01
   4.6815471e+00   1.7989847e-01
   4.6906089e+00   1.8136737e-01
   4.6996722e+00   1.8284498e-01
   4.7087371e+00   1.8433131e-01
   4.7178035e+00   1.8582639e-01
   4.7268714e+00   1.8733023e-01
   4.7359409e+00   1.8884285e-01
   4.7450120e+00   1.9036426e-01
   4.7540847e+00   1.9189449e-01
   4.7631590e+00   1.9343354e-01
   4.7722349e+00   1.9498144e-01
   4.7813124e+00   1.9653819e-01
   4.7903916e+00   1.9810382e-01
   4.7994725e+00   1.9967834e-01
   4.8085550e+00   2.0126176e-01
   4.8176393e+00   2.0285410e-01
   4.8267253e+00   2.0445537e-01
   4.8358130e+00   2.0606559e-01
   4.8449024e+00   2.0768476e-01
   4.8539936e+00   2.0931290e-01
   4.8630866e+00   2.1095003e-01
   4.8721814e+00   2.1259615e-01
   4.8812780e+00   2.1425128e-01
   4.8903764e+00   2.1591542e-01
   4.8994767e+00   2.1758859e-01
   4.9085788e+00   2.1927080e-01
   4.9176828e+00   2.2096206e-01
   4.9267887e+00   2.2266237e-01
   4.9358966e+00   2.2437175e-01
   4.9450063e+00   2.2609021e-01
   4.9541180e+00   2.2781775e-01
   4.9632317e+00   2.2955438e-01
   4.9723473e+00   2.3130011e-01
   4.9814650e+00   2.3305495e-01
   4.9905847e+00   2.3481890e-01
   4.9997064e+00   2.3659197e-01
   5.0088302e+00   2.3837416e-01
   5.0179560e+00   2.4016549e-01
   5.0270840e+00   2.4196594e-01
   5.0362141e+00   2.4377554e-01
   5.0453463e+00   2.4559428e-01
   5.0544807e+00   2.4742217e-01
   5.0636172e+00   2.4925920e-01
   5.0727560e+00   2.5110539e-01
   5.0818969e+00   2.5296073e-01
   5.0910401e+00   2.5482523e-01
   5.1001856e+00   2.5669889e-01
   5.1093333e+00   2.5858170e-01
   5.1184834e+00   2.6047367e-01
   5.1276357e+00   2.6237480e-01
   5.1367904e+00   2.6428508e-01
   5.1459475e+00   2.6620452e-01
   5.1551069e+00   2.6813312e-01
   5.1642688e+00   2.7007086e-01
   5.1734331e+00   2.7201776e-01
   5.1825999e+00   2.7397380e-01
   5.1917691e+00   2.7593898e-01
   5.2009408e+00   2.7791330e-01
   5.2101150e+00   2.7989676e-01
   5.2192918e+00   2.8188934e-01
   5.2284712e+00   2.8389104e-01
   5.2376532e+00   2.8590186e-01
   5.2468378e+00   2.8792178e-01
   5.2560250e+00   2.8995081e-01
   5.2652149e+00   2.9198893e-01
   5.2744074e+00   2.9403613e-01
   5.2836027e+00   2.9609241e-01
   5.2928008e+00   2.9815775e-01
   5.3020016e+00   3.0023215e-01
   5.3112052e+00   3.0231559e-01
   5.3204116e+00   3.0440807e-01
   5.3296209e+00   3.0650956e-01
   5.3388330e+00   3.0862007e-01
   5.3480481e+00   3.1073957e-01
   5.3572660e+00   3.1286805e-01
   5.3664870e+00   3.1500550e-01
   5.3757109e+00   3.1715190e-01
   5.3849378e+00   3.1930724e-01
   5.3941677e+00   3.2147151e-01
   5.4034008e+00   3.2364468e-01
   5.4126369e+00   3.2582673e-01
   5.4218761e+00   3.2801766e-01
   5.4311185e+00   3.3021743e-01
   5.4403641e+00   3.3242604e-01
   5.4496129e+00   3.3464347e-01
   5.4588649e+00   3.3686969e-01
   5.4681203e+00   3.3910468e-01
   5.4773789e+00   3.4134842e-01
   5.4866408e+00   3.4360088e-01
   5.4959062e+00   3.4586206e-01
   5.5051749e+00   3.4813191e-01
   5.5144471e+00   3.5041043e-01
   5.5237227e+00   3.5269758e-01
   5.5330018e+00   3.5499334e-01
   5.5422845e+00   3.5729768e-01
   5.5515707e+00   3.5961057e-01
   5.5608605e+00   3.6193200e-01
   5.5701540e+00   3.6426193e-01
   5.5794511e+00   3.6660033e-01
   5.5887519e+00   3.6894717e-01
   5.5980565e+00   3.7130242e-01
   5.6073648e+00   3.7366606e-01
   5.6166769e+00   3.7603805e-01
   5.6259929e+00   3.7841836e-01
   5.6353128e+00   3.8080696e-01
   5.6446365e+00   3.8320381e-01
   5.6539643e+00   3.8560888e-01
   5.6632960e+00   3.8802214e-01
   5.6726318e+00   3.9044355e-01
   5.6819716e+00   3.9287307e-01
   5.6913156e+00   3.9531066e-01
   5.7006636e+00   3.9775630e-01
   5.7100159e+00   4.0020994e-01
   5.7193724e+00   4.0267154e-01
   5.7287332e+00   4.0514107e-01
   5.7380983e+00   4.0761848e-01
   5.7474677e+00   4.1010373e-01
   5.7568416e+00   4.1259678e-01
   5.7662198e+00   4.1509758e-01
   5.7756026e+00   4.1760610e-01
   5.7849898e+00   4.2012229e-01
   5.7943817e+00   4.2264611e-01
   5.8037781e+00   4.2517751e-01
   5.8131792e+00   4.2771644e-01
   5.8225850e+00   4.3026286e-01
   5.8319955e+00   4.3281672e-01
   5.8414109e+00   4.3537797e-01
   5.8508310e+00   4.3794656e-01
   5.8602561e+00   4.4052244e-01
   5.8696861e+00   4.4310557e-01
   5.8791210e+00   4.4569589e-01
   5.8885610e+00   4.4829334e-01
   5.8980061e+00   4.5089788e-01
   5.9074563e+00   4.5350945e-01
   5.9169116e+00   4.5612799e-01
   5.9263722e+00   4.5875346e-01
   5.9358381e+00   4.6138579e-01
   5.9453093e+00   4.6402493e-01
   5.9547859e+00   4.6667082e-01
   5.9642679e+00   4.6932340e-01
   5.9737554e+00   4.7198261e-01
   5.9832485e+00   4.7464840e-01
   5.9927472e+00   4.7732070e-01
   6.0022515e+00   4.7999945e-01
   6.0117615e+00   4.8268458e-01
   6.0212773e+00   4.8537604e-01
   6.0307989e+00   4.8807376e-01
   6.0403263e+00   4.9077767e-01
   6.0498598e+00   4.9348771e-01
   6.0593992e+00   4.9620382e-01
   6.0689447e+00   4.9892592e-01
   6.0784963e+00   5.0165394e-01
   6.0880540e+00   5.0438783e-01
   6.0976180e+00   5.0712750e-01
   6.1071884e+00   5.0987288e-01
   6.1167650e+00   5.1262392e-01
   6.1263482e+00   5.1538052e-01
   6.1359378e+00   5.1814262e-01
   6.1455339e+00   5.2091015e-01
   6.1551367e+00   5.2368303e-01
   6.1647462e+00   5.2646118e-01
   6.1743624e+00   5.2924452e-01
   6.1839855e+00   5.3203299e-01
   6.1936155e+00   5.3482649e-01
   6.2032524e+00   5.3762496e-01
   6.2128964e+00   5.4042831e-01
   6.2225475e+00   5.4323646e-01
   6.2322057e+00   5.4604932e-01
   6.2418713e+00   5.4886682e-01
   6.2515441e+00   5.5168886e-01
   6.2612244e+00   5.5451538e-01
   6.2709121e+00   5.5734627e-01
   6.2806074e+00   5.6018145e-01
   6.2903103e+00   5.6302084e-01
   6.3000210e+00   5.6586434e-01
   6.3097394e+00   5.6871187e-01
   6.3194657e+00   5.7156334e-01
   6.3292000e+00   5.7441866e-01
   6.3389423e+00   5.7727772e-01
   6.3486927e+00   5.8014045e-01
   6.3584514e+00   5.8300674e-01
   6.3682183e+00   5.8587650e-01
   6.3779936e+00   5.8874964e-01
   6.3877774e+00   5.9162605e-01
   6.3975697e+00   5.9450565e-01
   6.4073707e+00   5.9738832e-01
   6.4171804e+00   6.0027397e-01
   6.4269990e+00   6.0316250e-01
   6.4368264e+00   6.0605382e-01
   6.4466629e+00   6.0894780e-01
   6.4565085e+00   6.1184435e-01
   6.4663633e+00   6.1474338e-01
   6.4762274e+00   6.1764476e-01
   6.4861010e+00   6.2054839e-01
   6.4959840e+00   6.2345417e-01
   6.5058766e+00   6.2636198e-01
   6.5157790e+00   6.2927172e-01
   6.5256912e+00   6.3218328e-01
   6.5356133e+00   6.3509654e-01
   6.5455454e+00   6.3801139e-01
   6.5554877e+00   6.4092771e-01
   6.5654402e+00   6.4384540e-01
   6.5754031e+00   6.4676433e-01
   6.5853765e+00   6.4968439e-01
   6.5953605e+00   6.5260545e-01
   6.6053552e+00   6.5552741e-01
   6.6153607e+00   6.5845013e-01
   6.6253772e+00   6.6137350e-01
   6.6354047e+00   6.6429739e-01
   6.6454435e+00   6.6722169e-01
   6.6554936e+00   6.7014626e-01
   6.6655551e+00   6.7307097e-01
   6.6756282e+00   6.7599571e-01
   6.6857129e+00   6.7892034e-01
   6.6958096e+00   6.8184474e-01
   6.7059182e+00   6.8476877e-01
   6.7160389e+00   6.8769229e-01
   6.7261719e+00   6.9061519e-01
   6.7363172e+00   6.9353732e-01
   6.7464751e+00   6.9645855e-01
   6.7566457e+00   6.9937873e-01
   6.7668291e+00   7.0229775e-01
   6.7770254e+00   7.0521544e-01
   6.7872349e+00   7.0813168e-01
   6.7974577e+00   7.1104632e-01
   6.8076938e+00   7.1395922e-01
   6.8179436e+00   7.1687024e-01
   6.8282072e+00   7.1977923e-01
   6.8384846e+00   7.2268604e-01
   6.8487761e+00   7.2559052e-01
   6.8590819e+00   7.2849253e-01
   6.8694021e+00   7.3139192e-01
   6.8797369e+00   7.3428853e-01
   6.8900865e+00   7.3718221e-01
   6.9004510e+00   7.4007280e-01
   6.9108306e+00   7.4296016e-01
   6.9212256e+00   7.4584411e-01
   6.9316361e+00   7.4872451e-01
   6.9420622e+00   7.5160119e-01
   6.9525043e+00   7.5447400e-01
   6.9629625e+00   7.5734276e-01
   6.9734369e+00   7.6020732e-01
   6.9839279e+00   7.6306750e-01
   6.9944356e+00   7.6592315e-01
   7.0049602e+00   7.6877408e-01
   7.0155019e+00   7.7162014e-01
   7.0260610e+00   7.7446115e-01
   7.0366377e+00   7.7729692e-01
   7.0472322e+00   7.8012730e-01
   7.0578447e+00   7.8295211e-01
   7.0684755e+00   7.8577116e-01
   7.0791249e+00   7.8858427e-01
   7.0897930e+00   7.9139126e-01
   7.1004802e+00   7.9419195e-01
   7.1111866e+00   7.9698616e-01
   7.1219126e+00   7.9977370e-01
   7.1326583e+00   8.0255437e-01
   7.1434242e+00   8.0532799e-01
   7.1542104e+00   8.0809436e-01
   7.1650172e+00   8.1085330e-01
   7.1758450e+00   8.1360460e-01
   7.1866939e+00   8.1634808e-01
   7.1975644e+00   8.1908351e-01
   7.2084567e+00   8.2181072e-01
   7.2193712e+00   8.2452949e-01
   7.2303081e+00   8.2723961e-01
   7.2412678e+00   8.2994088e-01
   7.2522506e+00   8.3263309e-01
   7.2632568e+00   8.3531603e-01
   7.2742869e+00   8.3798949e-01
   7.2853411e+00   8.4065324e-01
   7.2964199e+00   8.4330706e-01
   7.3075235e+00   8.4595075e-01
   7.3186524e+00   8.4858406e-01
   7.3298070e+00   8.5120679e-01
   7.3409877e+00   8.5381870e-01
   7.3521949e+00   8.5641956e-01
   7.3634290e+00   8.5900913e-01
   7.3746904e+00   8.6158719e-01
   7.3859796e+00   8.6415349e-01
   7.3972970e+00   8.6670779e-01
   7.4086432e+00   8.6924985e-01
   7.4200184e+00   8.7177942e-01
   7.4314234e+00   8.7429626e-01
   7.4428586e+00   8.7680011e-01
   7.4543244e+00   8.7929071e-01
   7.4658214e+00   8.8176781e-01
   7.4773502e+00   8.8423115e-01
   7.4889114e+00   8.8668046e-01
   7.5005054e+00   8.8911547e-01
   7.5121330e+00   8.9153591e-01
   7.5237946e+00   8.9394151e-01
   7.5354911e+00   8.9633199e-01
   7.5472229e+00   8.9870706e-01
   7.5589908e+00   9.0106645e-01
   7.5707954e+00   9.0340985e-01
   7.5826376e+00   9.0573698e-01
   7.5945180e+00   9.0804753e-01
   7.6064373e+00   9.1034121e-01
   7.6183965e+00   9.1261771e-01
   7.6303963e+00   9.1487671e-01
   7.6424375e+00   9.1711791e-01
   7.6545210e+00   9.1934097e-01
   7.6666478e+00   9.2154557e-01
   7.6788187e+00   9.2373138e-01
   7.6910349e+00   9.2589807e-01
   7.7032972e+00   9.2804528e-01
   7.7156067e+00   9.3017268e-01
   7.7279646e+00   9.3227990e-01
   7.7403720e+00   9.3436658e-01
   7.7528301e+00   9.3643236e-01
   7.7653401e+00   9.3847686e-01
   7.7779034e+00   9.4049970e-01
   7.7905212e+00   9.4250049e-01
   7.8031951e+00   9.4447883e-01
   7.8159266e+00   9.4643432e-01
   7.8287171e+00   9.4836654e-01
   7.8415683e+00   9.5027506e-01
   7.8544820e+00   9.5215945e-01
   7.8674355e+00   9.5401580e-01
   7.8803662e+00   9.5583485e-01
   7.8932745e+00   9.5761665e-01
   7.9061611e+00   9.5936123e-01
   7.9190265e+00   9.6106865e-01
   7.9318711e+00   9.6273894e-01
   7.9446954e+00   9.6437214e-01
   7.9575000e+00   9.6596829e-01
   7.9702852e+00   9.6752743e-01
   7.9830515e+00   9.6904958e-01
   7.9957993e+00   9.7053478e-01
   8.0085291e+00   9.7198306e-01
   8.0212412e+00   9.7339446e-01
   8.0339362e+00   9.7476899e-01
   8.0466142e+00   9.7610671e-01
   8.0592759e+00   9.7740762e-01
   8.0719214e+00   9.7867176e-01
   8.0845512e+00   9.7989916e-01
   8.0971657e+00   9.8108985e-01
   8.1097651e+00   9.8224385e-01
   8.1223499e+00   9.8336120e-01
   8.1349203e+00   9.8444192e-01
   8.1474766e+00   9.8548604e-01
   8.1600193e+00   9.8649359e-01
   8.1725486e+00   9.8746459e-01
   8.1850647e+00   9.8839908e-01
   8.1975681e+00   9.8929709e-01
   8.2100590e+00   9.9015865e-01
   8.2225376e+00   9.9098379e-01
   8.2350043e+00   9.9177254e-01
   8.2474594e+00   9.9252493e-01
   8.2599031e+00   9.9324100e-01
   8.2723356e+00   9.9392078e-01
   8.2847573e+00   9.9456431e-01
   8.2971684e+00   9.9517161e-01
   8.3095691e+00   9.9574274e-01
   8.3219597e+00   9.9627773e-01
   8.3343404e+00   9.9677661e-01
   8.3467116e+00   9.9723942e-01
   8.3590733e+00   9.9766622e-01
   8.3714259e+00   9.9805703e-01
   8.3837696e+00   9.9841191e-01
   8.3961046e+00   9.9873089e-01
   8.4084311e+00   9.9901403e-01
   8.4207493e+00   9.9926137e-01
   8.4330595e+00   9.9947296e-01
   8.4453619e+00   9.9964885e-01
   8.4576566e+00   9.9978909e-01
   8.4699440e+00   9.9989373e-01
   8.4822241e+00   9.9996283e-01
   8.4944972e+00   9.9999644e-01
   8.5067636e+00   9.9999462e-01
   8.5190233e+00   9.9995743e-01
   8.5312766e+00   9.9988492e-01
   8.5435237e+00   9.9977716e-01
   8.5557648e+00   9.9963422e-01
   8.5680000e+00   9.9945615e-01
   8.5802296e+00   9.9924302e-01
   8.5924538e+00   9.9899489e-01
   8.6046726e+00   9.9871185e-01
   8.6168864e+00   9.9839395e-01
   8.6290952e+00   9.9804127e-01
   8.6412993e+00   9.9765388e-01
   8.6534988e+00   9.9723185e-01
   8.6656940e+00   9.9677527e-01
   8.6778849e+00   9.9628421e-01
   8.6900718e+00   9.9575875e-01
   8.7022548e+00   9.9519897e-01
   8.7144341e+00   9.9460496e-01
   8.7266099e+00   9.9397680e-01
   8.7387823e+00   9.9331457e-01
   8.7509515e+00   9.9261836e-01
   8.7631177e+00   9.9188826e-01
   8.7752810e+00   9.9112437e-01
   8.7874416e+00   9.9032677e-01
   8.7995997e+00   9.8949556e-01
   8.8117554e+00   9.8863083e-01
   8.8239089e+00   9.8773269e-01
   8.8360604e+00   9.8680122e-01
   8.8482099e+00   9.8583654e-01
   8.8603577e+00   9.8483873e-01
   8.8725040e+00   9.8380791e-01
   8.8846488e+00   9.8274418e-01
   8.8967924e+00   9.8164765e-01
   8.9089348e+00   9.8051842e-01
   8.9210763e+00   9.7935661e-01
   8.9332171e+00   9.7816232e-01
   8.9453572e+00   9.7693567e-01
   8.9574968e+00   9.7567677e-01
   8.9696361e+00   9.7438574e-01
   8.9817753e+00   9.7306270e-01
   8.9939145e+00   9.7170776e-01
   9.0060539e+00   9.7032104e-01
   9.0181937e+00   9.6890264e-01
   9.0303343e+00   9.6745268e-01
   9.0424758e+00   9.6597128e-01
   9.0546185e+00   9.6445854e-01
   9.0667626e+00   9.6291458e-01
   9.0789084e+00   9.6133952e-01
   9.0910560e+00   9.5973347e-01
   9.1032058e+00   9.5809654e-01
   9.1153579e+00   9.5642886e-01
   9.1275127e+00   9.5473054e-01
   9.1396703e+00   9.5300170e-01
   9.1518310e+00   9.5124245e-01
   9.1639950e+00   9.4945292e-01
   9.1761625e+00   9.4763323e-01
   9.1883339e+00   9.4578350e-01
   9.2005094e+00   9.4390384e-01
   9.2126891e+00   9.4199438e-01
   9.2248734e+00   9.4005524e-01
   9.2370625e+00   9.3808654e-01
   9.2492566e+00   9.3608841e-01
   9.2614560e+00   9.3406097e-01
   9.2736610e+00   9.3200434e-01
   9.2858717e+00   9.2991865e-01
   9.2980886e+00   9.2780403e-01
   9.3103117e+00   9.2566059e-01
   9.3225413e+00   9.2348846e-01
   9.3347778e+00   9.2128778e-01
   9.3470214e+00   9.1905866e-01
   9.3592724e+00   9.1680123e-01
   9.3715309e+00   9.1451563e-01
   9.3837973e+00   9.1220198e-01
   9.3960719e+00   9.0986040e-01
   9.4083549e+00   9.0749102e-01
   9.4206466e+00   9.0509398e-01
   9.4329473e+00   9.0266941e-01
   9.4452572e+00   9.0021742e-01
   9.4575767e+00   8.9773816e-01
   9.4699059e+00   8.9523175e-01
   9.4822453e+00   8.9269833e-01
   9.4945951e+00   8.9013801e-01
   9.5069556e+00   8.8755094e-01
   9.5193271e+00   8.8493724e-01
   9.5317099e+00   8.8229704e-01
   9.5441043e+00   8.7963047e-01
   9.5565105e+00   8.7693767e-01
   9.5689290e+00   8.7421877e-01
   9.5813601e+00   8.7147389e-01
   9.5938040e+00   8.6870317e-01
   9.6062611e+00   8.6590674e-01
   9.6187317e+00   8.6308472e-01
   9.6312161e+00   8.6023726e-01
   9.6437147e+00   8.5736447e-01
   9.6562279e+00   8.5446649e-01
   9.6687559e+00   8.5154345e-01
   9.6812992e+00   8.4859547e-01
   9.6938580e+00   8.4562270e-01
   9.7064329e+00   8.4262525e-01
   9.7190240e+00   8.3960325e-01
   9.7316318e+00   8.3655683e-01
   9.7442568e+00   8.3348613e-01
   9.7568992e+00   8.3039126e-01
   9.7695594e+00   8.2727235e-01
   9.7822380e+00   8.2412953e-01
   9.7949353e+00   8.2096292e-01
   9.8076516e+00   8.1777265e-01
   9.8203875e+00   8.1455883e-01
   9.8331434e+00   8.1132160e-01
   9.8459197e+00   8.0806107e-01
   9.8587169e+00   8.0477736e-01
   9.8715354e+00   8.0147059e-01
   9.8843758e+00   7.9814088e-01
   9.8972384e+00   7.9478835e-01
   9.9101238e+00   7.9141310e-01
   9.9230325e+00   7.8801526e-01
   9.9359650e+00   7.8459493e-01
   9.9489219e+00   7.8115222e-01
   9.9619036e+00   7.7768725e-01
   9.9749107e+00   7.7420011e-01
   9.9879439e+00   7.7069092e-01
   1.0001004e+01   7.6715976e-01
   1.0014090e+01   7.6360675e-01
   1.0027205e+01   7.6003199e-01
   1.0040348e+01   7.5643555e-01
   1.0053520e+01   7.5281754e-01
   1.0066722e+01   7.4917803e-01
   1.0079954e+01   7.4551713e-01
   1.0093218e+01   7.4183491e-01
   1.0106513e+01   7.3813144e-01
   1.0119841e+01   7.3440680e-01
   1.0133202e+01   7.3066107e-01
   1.0146597e+01   7.2689429e-01
   1.0160027e+01   7.2310655e-01
   1.0173493e+01   7.1929789e-01
   1.0186995e+01   7.1546836e-01
   1.0200535e+01   7.1161801e-01
   1.0214113e+01   7.0774687e-01
   1.0227731e+01   7.0385499e-01
   1.0241389e+01   6.9994238e-01
   1.0255089e+01   6.9600907e-01
   1.0268831e+01   6.9205506e-01
   1.0282617e+01   6.8808035e-01
   1.0296447e+01   6.8408495e-01
   1.0310323e+01   6.8006883e-01
   1.0324247e+01   6.7603196e-01
   1.0338219e+01   6.7197432e-01
   1.0352241e+01   6.6789585e-01
   1.0366314e+01   6.6379648e-01
   1.0380440e+01   6.5967615e-01
   1.0394620e+01   6.5553477e-01
   1.0408855e+01   6.5137222e-01
   1.0423149e+01   6.4718838e-01
   1.0437502e+01   6.4298312e-01
   1.0451916e+01   6.3875627e-01
   1.0466393e+01   6.3450765e-01
   1.0480935e+01   6.3023704e-01
   1.0495545e+01   6.2594422e-01
   1.0510200e+01   6.2163616e-01
   1.0524875e+01   6.1732052e-01
   1.0539571e+01   6.1299763e-01
   1.0554289e+01   6.0866785e-01
   1.0569028e+01   6.0433153e-01
   1.0583788e+01   5.9998902e-01
   1.0598571e+01   5.9564069e-01
   1.0613376e+01   5.9128689e-01
   1.0628204e+01   5.8692798e-01
   1.0643055e+01   5.8256432e-01
   1.0657929e+01   5.7819626e-01
   1.0672826e+01   5.7382417e-01
   1.0687748e+01   5.6944841e-01
   1.0702693e+01   5.6506934e-01
   1.0717663e+01   5.6068733e-01
   1.0732658e+01   5.5630273e-01
   1.0747678e+01   5.5191591e-01
   1.0762723e+01   5.4752723e-01
   1.0777794e+01   5.4313705e-01
   1.0792891e+01   5.3874574e-01
   1.0808014e+01   5.3435367e-01
   1.0823163e+01   5.2996120e-01
   1.0838340e+01   5.2556869e-01
   1.0853543e+01   5.2117651e-01
   1.0868774e+01   5.1678503e-01
   1.0884033e+01   5.1239460e-01
   1.0899319e+01   5.0800560e-01
   1.0914635e+01   5.0361839e-01
   1.0929978e+01   4.9923334e-01
   1.0945351e+01   4.9485082e-01
   1.0960753e+01   4.9047118e-01
   1.0976184e+01   4.8609480e-01
   1.0991646e+01   4.8172203e-01
   1.1007137e+01   4.7735325e-01
   1.1022659e+01   4.7298882e-01
   1.1038212e+01   4.6862911e-01
   1.1053796e+01   4.6427447e-01
   1.1069412e+01   4.5992528e-01
   1.1085059e+01   4.5558188e-01
   1.1100738e+01   4.5124466e-01
   1.1116449e+01   4.4691397e-01
   1.1132194e+01   4.4259016e-01
   1.1147971e+01   4.3827362e-01
   1.1163782e+01   4.3396468e-01
   1.1179626e+01   4.2966371e-01
   1.1195504e+01   4.2537108e-01
   1.1211417e+01   4.2108713e-01
   1.1227364e+01   4.1681222e-01
   1.1243346e+01   4.1254672e-01
   1.1259364e+01   4.0829097e-01
   1.1275417e+01   4.0404533e-01
   1.1291506e+01   3.9981015e-01
   1.1307632e+01   3.9558578e-01
   1.1323794e+01   3.9137257e-01
   1.1339993e+01   3.8717087e-01
   1.1356229e+01   3.8298102e-01
   1.1372503e+01   3.7880338e-01
   1.1388815e+01   3.7463828e-01
   1.1405165e+01   3.7048607e-01
   1.1421554e+01   3.6634709e-01
   1.1437982e+01   3.6222167e-01
   1.1454450e+01   3.5811016e-01
   1.1470957e+01   3.5401289e-01
   1.1487505e+01   3.4993019e-01
   1.1504092e+01   3.4586240e-01
   1.1520721e+01   3.4180984e-01
   1.1537391e+01   3.3777283e-01
   1.1554046e+01   3.3376531e-01
   1.1570589e+01   3.2981039e-01
   1.1587027e+01   3.2590625e-01
   1.1603366e+01   3.2205118e-01
   1.1619611e+01   3.1824358e-01
   1.1635768e+01   3.1448202e-01
   1.1651841e+01   3.1076517e-01
   1.1667834e+01   3.0709181e-01
   1.1683752e+01   3.0346081e-01
   1.1699597e+01   2.9987112e-01
   1.1715374e+01   2.9632176e-01
   1.1731085e+01   2.9281183e-01
   1.1746735e+01   2.8934047e-01
   1.1762324e+01   2.8590689e-01
   1.1777856e+01   2.8251033e-01
   1.1793334e+01   2.7915008e-01
   1.1808759e+01   2.7582549e-01
   1.1824135e+01   2.7253592e-01
   1.1839462e+01   2.6928076e-01
   1.1854743e+01   2.6605946e-01
   1.1869980e+01   2.6287147e-01
   1.1885175e+01   2.5971628e-01
   1.1900328e+01   2.5659340e-01
   1.1915443e+01   2.5350236e-01
   1.1930519e+01   2.5044272e-01
   1.1945560e+01   2.4741403e-01
   1.1960566e+01   2.4441590e-01
   1.1975538e+01   2.4144792e-01
   1.1990478e+01   2.3850971e-01
   1.2005387e+01   2.3560091e-01
   1.2020266e+01   2.3272116e-01
   1.2035116e+01   2.2987012e-01
   1.2049939e+01   2.2704746e-01
   1.2064735e+01   2.2425287e-01
   1.2079506e+01   2.2148603e-01
   1.2094252e+01   2.1874664e-01
   1.2108975e+01   2.1603441e-01
   1.2123675e+01   2.1334906e-01
   1.2138353e+01   2.1069032e-01
   1.2153010e+01   2.0805792e-01
   1.2167647e+01   2.0545159e-01
   1.2182264e+01   2.0287109e-01
   1.2196863e+01   2.0031616e-01
   1.2211444e+01   1.9778657e-01
   1.2226008e+01   1.9528207e-01
   1.2240556e+01   1.9280245e-01
   1.2255088e+01   1.9034747e-01
   1.2269605e+01   1.8791691e-01
   1.2284108e+01   1.8551055e-01
   1.2298596e+01   1.8312819e-01
   1.2313072e+01   1.8076962e-01
   1.2327536e+01   1.7843462e-01
   1.2341987e+01   1.7612301e-01
   1.2356428e+01   1.7383458e-01
   1.2370857e+01   1.7156914e-01
   1.2385277e+01   1.6932650e-01
   1.2399687e+01   1.6710647e-01
   1.2414087e+01   1.6490887e-01
   1.2428479e+01   1.6273352e-01
   1.2442864e+01   1.6058023e-01
   1.2457240e+01   1.5844883e-01
   1.2471610e+01   1.5633915e-01
   1.2485973e+01   1.5425102e-01
   1.2500330e+01   1.5218425e-01
   1.2514681e+01   1.5013870e-01
   1.2529027e+01   1.4811419e-01
   1.2543369e+01   1.4611055e-01
   1.2557706e+01   1.4412763e-01
   1.2572039e+01   1.4216527e-01
   1.2586369e+01   1.4022330e-01
   1.2600696e+01   1.3830158e-01
   1.2615020e+01   1.3639995e-01
   1.2629343e+01   1.3451824e-01
   1.2643663e+01   1.3265632e-01
   1.2657982e+01   1.3081403e-01
   1.2672301e+01   1.2899123e-01
   1.2686618e+01   1.2718775e-01
   1.2700936e+01   1.2540347e-01
   1.2715254e+01   1.2363822e-01
   1.2729572e+01   1.2189188e-01
   1.2743891e+01   1.2016429e-01
   1.2758212e+01   1.1845531e-01
   1.2772534e+01   1.1676481e-01
   1.2786858e+01   1.1509264e-01
   1.2801185e+01   1.1343867e-01
   1.2815514e+01   1.1180275e-01
   1.2829847e+01   1.1018475e-01
   1.2844183e+01   1.0858454e-01
   1.2858522e+01   1.0700197e-01
   1.2872866e+01   1.0543692e-01
   1.2887215e+01   1.0388926e-01
   1.2901568e+01   1.0235884e-01
   1.2915926e+01   1.0084554e-01
   1.2930290e+01   9.9349233e-02
   1.2944660e+01   9.7869780e-02
   1.2959035e+01   9.6407055e-02
   1.2973417e+01   9.4960929e-02
   1.2987806e+01   9.3531276e-02
   1.3002202e+01   9.2117967e-02
   1.3016606e+01   9.0720876e-02
   1.3031017e+01   8.9339877e-02
   1.3045436e+01   8.7974845e-02
   1.3059863e+01   8.6625656e-02
   1.3074299e+01   8.5292185e-02
   1.3088745e+01   8.3974310e-02
   1.3103199e+01   8.2671907e-02
   1.3117663e+01   8.1384855e-02
   1.3132137e+01   8.0113032e-02
   1.3146621e+01   7.8856317e-02
   1.3161116e+01   7.7614589e-02
   1.3175621e+01   7.6387729e-02
   1.3190138e+01   7.5175617e-02
   1.3204666e+01   7.3978135e-02
   1.3219205e+01   7.2795165e-02
   1.3233757e+01   7.1626588e-02
   1.3248321e+01   7.0472288e-02
   1.3262898e+01   6.9332147e-02
   1.3277488e+01   6.8206050e-02
   1.3292090e+01   6.7093881e-02
   1.3306707e+01   6.5995524e-02
   1.3321337e+01   6.4910866e-02
   1.3335982e+01   6.3839791e-02
   1.3350640e+01   6.2782186e-02
   1.3365314e+01   6.1737938e-02
   1.3380003e+01   6.0706934e-02
   1.3394707e+01   5.9689061e-02
   1.3409427e+01   5.8684208e-02
   1.3424162e+01   5.7692263e-02
   1.3438914e+01   5.6713116e-02
   1.3453683e+01   5.5746656e-02
   1.3468468e+01   5.4792772e-02
   1.3483271e+01   5.3851356e-02
   1.3498091e+01   5.2922298e-02
   1.3512928e+01   5.2005489e-02
   1.3527784e+01   5.1100821e-02
   1.3542659e+01   5.0208188e-02
   1.3557552e+01   4.9327480e-02
   1.3572464e+01   4.8458591e-02
   1.3587395e+01   4.7601416e-02
   1.3602346e+01   4.6755847e-02
   1.3617317e+01   4.5921779e-02
   1.3632308e+01   4.5099108e-02
   1.3647320e+01   4.4287728e-02
   1.3662353e+01   4.3487535e-02
   1.3677407e+01   4.2698426e-02
   1.3692482e+01   4.1920296e-02
   1.3707580e+01   4.1153044e-02
   1.3722699e+01   4.0396567e-02
   1.3737841e+01   3.9650762e-02
   1.3753006e+01   3.8915529e-02
   1.3768194e+01   3.8190765e-02
   1.3783406e+01   3.7476371e-02
   1.3798641e+01   3.6772246e-02
   1.3813901e+01   3.6078289e-02
   1.3829185e+01   3.5394403e-02
   1.3844494e+01   3.4720488e-02
   1.3859828e+01   3.4056444e-02
   1.3875188e+01   3.3402176e-02
   1.3890573e+01   3.2757584e-02
   1.3905985e+01   3.2122571e-02
   1.3921423e+01   3.1497042e-02
   1.3936888e+01   3.0880899e-02
   1.3952380e+01   3.0274047e-02
   1.3967900e+01   2.9676390e-02
   1.3983448e+01   2.9087835e-02
   1.3999024e+01   2.8508285e-02
   1.4014629e+01   2.7937648e-02
   1.4030263e+01   2.7375829e-02
   1.4045926e+01   2.6822736e-02
   1.4061619e+01   2.6278277e-02
   1.4077342e+01   2.5742358e-02
   1.4093096e+01   2.5214888e-02
   1.4108881e+01   2.4695776e-02
   1.4124697e+01   2.4184932e-02
   1.4140545e+01   2.3682264e-02
   1.4156425e+01   2.3187684e-02
   1.4172337e+01   2.2701102e-02
   1.4188282e+01   2.2222428e-02
   1.4204260e+01   2.1751575e-02
   1.4220273e+01   2.1288455e-02
   1.4236319e+01   2.0832980e-02
   1.4252399e+01   2.0385063e-02
   1.4268515e+01   1.9944618e-02
   1.4284666e+01   1.9511558e-02
   1.4300853e+01   1.9085799e-02
   1.4317076e+01   1.8667254e-02
   1.4333335e+01   1.8255840e-02
   1.4349632e+01   1.7851473e-02
   1.4365966e+01   1.7454068e-02
   1.4382337e+01   1.7063543e-02
   1.4398748e+01   1.6679815e-02
   1.4415197e+01   1.6302802e-02
   1.4431685e+01   1.5932422e-02
   1.4448214e+01   1.5568595e-02
   1.4464782e+01   1.5211238e-02
   1.4481391e+01   1.4860274e-02
   1.4498042e+01   1.4515621e-02
   1.4514734e+01   1.4177200e-02
   1.4531468e+01   1.3844934e-02
   1.4548245e+01   1.3518743e-02
   1.4565065e+01   1.3198550e-02
   1.4581928e+01   1.2884278e-02
   1.4598836e+01   1.2575851e-02
   1.4615789e+01   1.2273192e-02
   1.4632787e+01   1.1976225e-02
   1.4649830e+01   1.1684876e-02
   1.4666920e+01   1.1399070e-02
   1.4684056e+01   1.1118733e-02
   1.4701240e+01   1.0843791e-02
   1.4718472e+01   1.0574171e-02
   1.4735753e+01   1.0309801e-02
   1.4753082e+01   1.0050609e-02
   1.4770461e+01   9.7965224e-03
   1.4787891e+01   9.5474713e-03
   1.4805371e+01   9.3033851e-03
   1.4822903e+01   9.0641936e-03
   1.4840486e+01   8.8298276e-03
   1.4858123e+01   8.6002181e-03
   1.4875812e+01   8.3752968e-03
   1.4893556e+01   8.1549958e-03
   1.4911354e+01   7.9392478e-03
   1.4929208e+01   7.7279861e-03
   1.4947117e+01   7.5211444e-03
   1.4965083e+01   7.3186570e-03
   1.4983105e+01   7.1204587e-03
   1.5001186e+01   6.9264848e-03
   1.5019326e+01   6.7366712e-03
   1.5037525e+01   6.5509543e-03
   1.5055783e+01   6.3692710e-03
   1.5074103e+01   6.1915589e-03
   1.5092484e+01   6.0177558e-03
   1.5110927e+01   5.8478004e-03
   1.5129434e+01   5.6816318e-03
   1.5148004e+01   5.5191894e-03
   1.5166639e+01   5.3604136e-03
   1.5185339e+01   5.2052449e-03
   1.5204105e+01   5.0536245e-03
   1.5222938e+01   4.9054943e-03
   1.5241839e+01   4.7607965e-03
   1.5260809e+01   4.6194739e-03
   1.5279848e+01   4.4814699e-03
   1.5298957e+01   4.3467284e-03
   1.5318138e+01   4.2151939e-03
   1.5337391e+01   4.0868112e-03
   1.5356717e+01   3.9615261e-03
   1.5376117e+01   3.8392844e-03
   1.5395592e+01   3.7200327e-03
   1.5415143e+01   3.6037183e-03
   1.5434771e+01   3.4902888e-03
   1.5454477e+01   3.3796923e-03
   1.5474262e+01   3.2718777e-03
   1.5494126e+01   3.1667941e-03
   1.5514072e+01   3.0643915e-03
   1.5534099e+01   2.9646201e-03
   1.5554210e+01   2.8674309e-03
   1.5574405e+01   2.7727752e-03
   1.5594685e+01   2.6806050e-03
   1.5615052e+01   2.5908728e-03
   1.5635506e+01   2.5035317e-03
   1.5656049e+01   2.4185352e-03
   1.5676682e+01   2.3358373e-03
   1.5697407e+01   2.2553928e-03
   1.5718224e+01   2.1771567e-03
   1.5739134e+01   2.1010847e-03
   1.5760140e+01   2.0271331e-03
   1.5781242e+01   1.9552585e-03
   1.5802441e+01   1.8854184e-03
   1.5823740e+01   1.8175703e-03
   1.5845139e+01   1.7516727e-03
   1.5866640e+01   1.6876845e-03
   1.5888244e+01   1.6255649e-03
   1.5909953e+01   1.5652738e-03
   1.5931768e+01   1.5067718e-03
   1.5953691e+01   1.4500196e-03
   1.5975724e+01   1.3949788e-03
   1.5997867e+01   1.3416113e-03
   1.6020123e+01   1.2898796e-03
   1.6042494e+01   1.2397467e-03
   1.6064980e+01   1.1911761e-03
   1.6087584e+01   1.1441318e-03
   1.6110307e+01   1.0985783e-03
   1.6133152e+01   1.0544807e-03
   1.6156120e+01   1.0118045e-03
   1.6179212e+01   9.7051579e-04
   1.6202432e+01   9.3058104e-04
   1.6225781e+01   8.9196734e-04
   1.6249260e+01   8.5464223e-04
   1.6272873e+01   8.1857374e-04
   1.6296620e+01   7.8373041e-04
   1.6320505e+01   7.5008127e-04
   1.6344529e+01   7.1759584e-04
   1.6368695e+01   6.8624412e-04
   1.6393004e+01   6.5599660e-04
   1.6417460e+01   6.2682426e-04
   1.6442065e+01   5.9869855e-04
   1.6466821e+01   5.7159141e-04
   1.6491730e+01   5.4547524e-04
   1.6516796e+01   5.2032294e-04
   1.6542021e+01   4.9610785e-04
   1.6567407e+01   4.7280380e-04
   1.6592958e+01   4.5038509e-04
   1.6618676e+01   4.2882646e-04
   1.6644564e+01   4.0810313e-04
   1.6670625e+01   3.8819076e-04
   1.6696863e+01   3.6906550e-04
   1.6723280e+01   3.5070391e-04
   1.6749879e+01   3.3308302e-04
   1.6776665e+01   3.1618030e-04
   1.6803640e+01   2.9997368e-04
   1.6830808e+01   2.8444151e-04
   1.6858172e+01   2.6956257e-04
   1.6885736e+01   2.5531610e-04
   1.6913504e+01   2.4168175e-04
   1.6941480e+01   2.2863960e-04
   1.6969668e+01   2.1617016e-04
   1.6998072e+01   2.0425436e-04
   1.7026696e+01   1.9287354e-04
   1.7055545e+01   1.8200944e-04
   1.7084622e+01   1.7164425e-04
   1.7113933e+01   1.6176052e-04
   1.7143483e+01   1.5234122e-04
   1.7173276e+01   1.4336974e-04
   1.7203317e+01   1.3482983e-04
   1.7233612e+01   1.2670565e-04
   1.7264165e+01   1.1898174e-04
   1.7294984e+01   1.1164302e-04
   1.7326072e+01   1.0467480e-04
   1.7357436e+01   9.8062749e-05
   1.7389083e+01   9.1792926e-05
   1.7421018e+01   8.5851741e-05
   1.7453247e+01   8.0225971e-05
   1.7485779e+01   7.4902752e-05
   1.7518619e+01   6.9869570e-05
   1.7551774e+01   6.5114266e-05
   1.7585253e+01   6.0625022e-05
   1.7619063e+01   5.6390361e-05
   1.7653211e+01   5.2399143e-05
   1.7687706e+01   4.8640559e-05
   1.7722557e+01   4.5104127e-05
   1.7757773e+01   4.1779689e-05
   1.7793361e+01   3.8657401e-05
   1.7829333e+01   3.5727735e-05
   1.7865698e+01   3.2981471e-05
   1.7902466e+01   3.0409692e-05
   1.7939648e+01   2.8003779e-05
   1.7977255e+01   2.5755408e-05
   1.8015298e+01   2.3656543e-05
   1.8053790e+01   2.1699433e-05
   1.8092743e+01   1.9876604e-05
   1.8132170e+01   1.8180858e-05
   1.8172085e+01   1.6605265e-05
   1.8212501e+01   1.5143159e-05
   1.8253434e+01   1.3788133e-05
   1.8294898e+01   1.2534033e-05
   1.8336911e+01   1.1374954e-05
   1.8379489e+01   1.0305233e-05
   1.8422649e+01   9.3194469e-06
   1.8466410e+01   8.4124038e-06
   1.8510791e+01   7.5791396e-06
   1.8555766e+01   6.8156710e-06
   1.8601128e+01   6.1205619e-06
   1.8646886e+01   5.4884819e-06
   1.8693049e+01   4.9144858e-06
   1.8739624e+01   4.3939494e-06
   1.8786619e+01   3.9225539e-06
   1.8834042e+01   3.4962710e-06
   1.8881901e+01   3.1113472e-06
   1.8930205e+01   2.7642897e-06
   1.8978963e+01   2.4518524e-06
   1.9028184e+01   2.1710222e-06
   1.9077877e+01   1.9190062e-06
   1.9128051e+01   1.6932188e-06
   1.9178717e+01   1.4912699e-06
   1.9229885e+01   1.3109533e-06
   1.9281564e+01   1.1502351e-06
   1.9333766e+01   1.0072436e-06
   1.9386502e+01   8.8025873e-07
   1.9439783e+01   7.6770213e-07
   1.9493620e+01   6.6812806e-07
   1.9548026e+01   5.8021435e-07
   1.9603013e+01   5.0275389e-07
   1.9658594e+01   4.3464656e-07
   1.9714783e+01   3.7489153e-07
   1.9771591e+01   3.2258001e-07
   1.9829035e+01   2.7688829e-07
   1.9887128e+01   2.3707130e-07
   1.9945886e+01   2.0245640e-07
   2.0000000e+01   1.7493987e-07


==> u_uni1.txt <==
   0.0000000e+00   2.0346837e-04
   3.1554436e-30   2.0346837e-04
   9.4971109e-03   2.0540994e-04
   2.0277808e-02   2.0763638e-04
   3.1116055e-02   2.0989903e-04
   4.2023087e-02   2.1220094e-04
   5.3000669e-02   2.1454322e-04
   6.4050757e-02   2.1692709e-04
   7.5175433e-02   2.1935381e-04
   8.6376915e-02   2.2182471e-04
   9.7657578e-02   2.2434121e-04
   1.0901996e-01   2.2690479e-04
   1.2046679e-01   2.2951706e-04
   1.3200100e-01   2.3217968e-04
   1.4362576e-01   2.3489446e-04
   1.5534449e-01   2.3766332e-04
   1.6716092e-01   2.4048831e-04
   1.7907910e-01   2.4337164e-04
   1.9110345e-01   2.4631569e-04
   2.0323883e-01   2.4932304e-04
   2.1549060e-01   2.5239647e-04
   2.2786467e-01   2.5553905e-04
   2.4036764e-01   2.5875410e-04
   2.5279086e-01   2.6198871e-04
   2.6507845e-01   2.6522778e-04
   2.7723921e-01   2.6847284e-04
   2.8928125e-01   2.7172535e-04
   3.0121170e-01   2.7498657e-04
   3.1303686e-01   2.7825763e-04
   3.2476237e-01   2.8153955e-04
   3.3639325e-01   2.8483322e-04
   3.4793407e-01   2.8813947e-04
   3.5938891e-01   2.9145904e-04
   3.7076151e-01   2.9479260e-04
   3.8205529e-01   2.9814080e-04
   3.9327336e-01   3.0150419e-04
   4.0441860e-01   3.0488332e-04
   4.1549364e-01   3.0827869e-04
   4.2650093e-01   3.1169074e-04
   4.3744275e-01   3.1511993e-04
   4.4832118e-01   3.1856666e-04
   4.5913820e-01   3.2203131e-04
   4.6989564e-01   3.2551424e-04
   4.8059522e-01   3.2901580e-04
   4.9123853e-01   3.3253632e-04
   5.0182709e-01   3.3607611e-04
   5.1236232e-01   3.3963546e-04
   5.2284556e-01   3.4321467e-04
   5.3327807e-01   3.4681400e-04
   5.4366105e-01   3.5043373e-04
   5.5399563e-01   3.5407409e-04
   5.6428288e-01   3.5773534e-04
   5.7452383e-01   3.6141771e-04
   5.8471943e-01   3.6512143e-04
   5.9487062e-01   3.6884673e-04
   6.0497828e-01   3.7259381e-04
   6.1504323e-01   3.7636288e-04
   6.2506630e-01   3.8015416e-04
   6.3504823e-01   3.8396784e-04
   6.4498978e-01   3.8780411e-04
   6.5489163e-01   3.9166316e-04
   6.6475446e-01   3.9554518e-04
   6.7457892e-01   3.9945035e-04
   6.8436564e-01   4.0337885e-04
   6.9411522e-01   4.0733086e-04
   7.0382822e-01   4.1130654e-04
   7.1350520e-01   4.1530607e-04
   7.2314671e-01   4.1932961e-04
   7.3275325e-01   4.2337733e-04
   7.4232532e-01   4.2744938e-04
   7.5186341e-01   4.3154594e-04
   7.6136799e-01   4.3566715e-04
   7.7083949e-01   4.3981318e-04
   7.8027835e-01   4.4398417e-04
   7.8968501e-01   4.4818028e-04
   7.9905988e-01   4.5240167e-04
   8.0840333e-01   4.5664847e-04
   8.1771577e-01   4.6092085e-04
   8.2699757e-01   4.6521894e-04
   8.3624910e-01   4.6954289e-04
   8.4547069e-01   4.7389285e-04
   8.5466271e-01   4.7826897e-04
   8.6382548e-01   4.8267137e-04
   8.7295934e-01   4.8710022e-04
   8.8206459e-01   4.9155564e-04
   8.9114155e-01   4.9603779e-04
   9.0019052e-01   5.0054679e-04
   9.0921180e-01   5.0508279e-04
   9.1820567e-01   5.0964593e-04
   9.2717242e-01   5.1423635e-04
   9.3611231e-01   5.1885417e-04
   9.4502561e-01   5.2349955e-04
   9.5391259e-01   5.2817261e-04
   9.6277350e-01   5.3287350e-04
   9.7160860e-01   5.3760235e-04
   9.8041812e-01   5.4235929e-04
   9.8920231e-01   5.4714446e-04
   9.9796140e-01   5.5195800e-04
   1.0066956e+00   5.5680004e-04
   1.0154052e+00   5.6167072e-04
   1.0240904e+00   5.6657017e-04
   1.0327513e+00   5.7149852e-04
   1.0413883e+00   5.7645591e-04
   1.0500015e+00   5.8144248e-04
   1.0585911e+00   5.8645835e-04
   1.0671573e+00   5.9150367e-04
   1.0757004e+00   5.9657856e-04
   1.0842204e+00   6.0168316e-04
   1.0927177e+00   6.0681761e-04
   1.1011924e+00   6.1198204e-04
   1.1096446e+00   6.1717658e-04
   1.1180746e+00   6.2240136e-04
   1.1264825e+00   6.2765652e-04
   1.1348685e+00   6.3294220e-04
   1.1432329e+00   6.3825853e-04
   1.1515756e+00   6.4360563e-04
   1.1598970e+00   6.4898367e-04
   1.1681971e+00   6.5439274e-04
   1.1764762e+00   6.5983302e-04
   1.1847344e+00   6.6530461e-04
   1.1929719e+00   6.7080766e-04
   1.2011888e+00   6.7634231e-04
   1.2093852e+00   6.8190868e-04
   1.2175613e+00   6.8750692e-04
   1.2257174e+00   6.9313717e-04
   1.2338534e+00   6.9879954e-04
   1.2419695e+00   7.0449420e-04
   1.2500660e+00   7.1022126e-04
   1.2581429e+00   7.1598087e-04
   1.2662004e+00   7.2177317e-04
   1.2742385e+00   7.2759829e-04
   1.2822575e+00   7.3345636e-04
   1.2902575e+00   7.3934753e-04
   1.2982386e+00   7.4527194e-04
   1.3062009e+00   7.5122972e-04
   1.3141446e+00   7.5722102e-04
   1.3220698e+00   7.6324596e-04
   1.3299766e+00   7.6930470e-04
   1.3378651e+00   7.7539736e-04
   1.3457354e+00   7.8152411e-04
   1.3535878e+00   7.8768506e-04
   1.3614222e+00   7.9388037e-04
   1.3692389e+00   8.0011016e-04
   1.3770378e+00   8.0637460e-04
   1.3848192e+00   8.1267380e-04
   1.3925832e+00   8.1900793e-04
   1.4003298e+00   8.2537712e-04
   1.4080592e+00   8.3178150e-04
   1.4157715e+00   8.3822125e-04
   1.4234668e+00   8.4469648e-04
   1.4311452e+00   8.5120735e-04
   1.4388068e+00   8.5775400e-04
   1.4464517e+00   8.6433656e-04
   1.4540800e+00   8.7095521e-04
   1.4616918e+00   8.7761006e-04
   1.4692873e+00   8.8430128e-04
   1.4768664e+00   8.9102900e-04
   1.4844294e+00   8.9779338e-04
   1.4919763e+00   9.0459455e-04
   1.4995072e+00   9.1143268e-04
   1.5070222e+00   9.1830790e-04
   1.5145214e+00   9.2522037e-04
   1.5220049e+00   9.3217024e-04
   1.5294728e+00   9.3915765e-04
   1.5369252e+00   9.4618275e-04
   1.5443621e+00   9.5324570e-04
   1.5517837e+00   9.6034664e-04
   1.5591901e+00   9.6748573e-04
   1.5665813e+00   9.7466311e-04
   1.5739575e+00   9.8187894e-04
   1.5813186e+00   9.8913338e-04
   1.5886649e+00   9.9642658e-04
   1.5959963e+00   1.0037587e-03
   1.6033131e+00   1.0111298e-03
   1.6106232e+00   1.0185484e-03
   1.6179368e+00   1.0260250e-03
   1.6252540e+00   1.0335601e-03
   1.6325746e+00   1.0411542e-03
   1.6398987e+00   1.0488077e-03
   1.6472263e+00   1.0565212e-03
   1.6545575e+00   1.0642952e-03
   1.6618922e+00   1.0721302e-03
   1.6692305e+00   1.0800267e-03
   1.6765722e+00   1.0879852e-03
   1.6839176e+00   1.0960062e-03
   1.6912665e+00   1.1040903e-03
   1.6986190e+00   1.1122380e-03
   1.7059750e+00   1.1204499e-03
   1.7133346e+00   1.1287264e-03
   1.7206979e+00   1.1370681e-03
   1.7280647e+00   1.1454756e-03
   1.7354351e+00   1.1539495e-03
   1.7428092e+00   1.1624902e-03
   1.7501868e+00   1.1710984e-03
   1.7575682e+00   1.1797746e-03
   1.7649531e+00   1.1885195e-03
   1.7723417e+00   1.1973335e-03
   1.7797340e+00   1.2062173e-03
   1.7871299e+00   1.2151714e-03
   1.7945295e+00   1.2241965e-03
   1.8019327e+00   1.2332932e-03
   1.8093397e+00   1.2424621e-03
   1.8167503e+00   1.2517037e-03
   1.8241647e+00   1.2610188e-03
   1.8315828e+00   1.2704079e-03
   1.8390046e+00   1.2798717e-03
   1.8464301e+00   1.2894108e-03
   1.8538593e+00   1.2990258e-03
   1.8612923e+00   1.3087174e-03
   1.8687291e+00   1.3184863e-03
   1.8761696e+00   1.3283331e-03
   1.8836138e+00   1.3382585e-03
   1.8910619e+00   1.3482631e-03
   1.8985137e+00   1.3583477e-03
   1.9059694e+00   1.3685129e-03
   1.9134288e+00   1.3787594e-03
   1.9208920e+00   1.3890879e-03
   1.9283591e+00   1.3994991e-03
   1.9358300e+00   1.4099937e-03
   1.9433047e+00   1.4205725e-03
   1.9507833e+00   1.4312362e-03
   1.9582657e+00   1.4419855e-03
   1.9657520e+00   1.4528211e-03
   1.9732421e+00   1.4637438e-03
   1.9807361e+00   1.4747543e-03
   1.9882340e+00   1.4858534e-03
   1.9957358e+00   1.4970419e-03
   2.0032415e+00   1.5083205e-03
   2.0107511e+00   1.5196901e-03
   2.0182647e+00   1.5311513e-03
   2.0257822e+00   1.5427051e-03
   2.0333036e+00   1.5543522e-03
   2.0408289e+00   1.5660933e-03
   2.0483582e+00   1.5779294e-03
   2.0558915e+00   1.5898613e-03
   2.0634287e+00   1.6018897e-03
   2.0709699e+00   1.6140156e-03
   2.0785152e+00   1.6262397e-03
   2.0860644e+00   1.6385630e-03
   2.0936176e+00   1.6509863e-03
   2.1011748e+00   1.6635104e-03
   2.1087361e+00   1.6761364e-03
   2.1163014e+00   1.6888649e-03
   2.1238707e+00   1.7016971e-03
   2.1314441e+00   1.7146336e-03
   2.1390216e+00   1.7276755e-03
   2.1466031e+00   1.7408237e-03
   2.1541888e+00   1.7540792e-03
   2.1617785e+00   1.7674428e-03
   2.1693723e+00   1.7809155e-03
   2.1769702e+00   1.7944983e-03
   2.1845722e+00   1.8081921e-03
   2.1921784e+00   1.8219979e-03
   2.1997887e+00   1.8359168e-03
   2.2074032e+00   1.8499497e-03
   2.2150218e+00   1.8640976e-03
   2.2226446e+00   1.8783615e-03
   2.2302715e+00   1.8927424e-03
   2.2379026e+00   1.9072414e-03
   2.2455380e+00   1.9218596e-03
   2.2531775e+00   1.9365979e-03
   2.2608213e+00   1.9514575e-03
   2.2684692e+00   1.9664394e-03
   2.2761214e+00   1.9815448e-03
   2.2837779e+00   1.9967746e-03
   2.2914386e+00   2.0121300e-03
   2.2991036e+00   2.0276123e-03
   2.3067728e+00   2.0432223e-03
   2.3144464e+00   2.0589613e-03
   2.3221242e+00   2.0748305e-03
   2.3298063e+00   2.0908310e-03
   2.3374928e+00   2.1069640e-03
   2.3451835e+00   2.1232306e-03
   2.3528786e+00   2.1396321e-03
   2.3605781e+00   2.1561697e-03
   2.3682819e+00   2.1728446e-03
   2.3759901e+00   2.1896579e-03
   2.3837026e+00   2.2066111e-03
   2.3914196e+00   2.2237053e-03
   2.3991409e+00   2.2409417e-03
   2.4068666e+00   2.2583217e-03
   2.4145968e+00   2.2758465e-03
   2.4223314e+00   2.2935175e-03
   2.4300704e+00   2.3113359e-03
   2.4378139e+00   2.3293032e-03
   2.4455618e+00   2.3474206e-03
   2.4533142e+00   2.3656895e-03
   2.4610711e+00   2.3841113e-03
   2.4688325e+00   2.4026873e-03
   2.4765984e+00   2.4214189e-03
   2.4843688e+00   2.4403077e-03
   2.4921438e+00   2.4593549e-03
   2.4999233e+00   2.4785620e-03
   2.4999719e+00   2.4786826e-03
   2.4999768e+00   2.4786946e-03
   2.4999817e+00   2.4787067e-03
   2.4999841e+00   2.4787127e-03
   2.4999865e+00   2.4787188e-03
   2.4999987e+00   2.4787489e-03
   2.4999994e+00   2.4787508e-03
   2.4999995e+00   2.4787510e-03
   2.4999996e+00   2.4787512e-03
   2.5000000e+00   2.4787521e-03
   2.5000000e+00   2.4787521e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000000e+00   2.4787522e-03
   2.5000001e+00   2.4787524e-03
   2.5000005e+00   2.4787535e-03
   2.5000026e+00   2.4787586e-03
   2.5000130e+00   2.4787844e-03
   2.5000650e+00   2.4789133e-03
   2.5003251e+00   2.4795580e-03
   2.5016253e+00   2.4827841e-03
   2.5037280e+00   2.4880101e-03
   2.5062103e+00   2.4941938e-03
   2.5089601e+00   2.5010618e-03
   2.5119203e+00   2.5084764e-03
   2.5150559e+00   2.5163544e-03
   2.5183432e+00   2.5246399e-03
   2.5217649e+00   2.5332933e-03
   2.5253078e+00   2.5422845e-03
   2.5289616e+00   2.5515904e-03
   2.5327178e+00   2.5611928e-03
   2.5365694e+00   2.5710766e-03
   2.5405107e+00   2.5812298e-03
   2.5445364e+00   2.5916420e-03
   2.5486423e+00   2.6023049e-03
   2.5528245e+00   2.6132112e-03
   2.5570798e+00   2.6243548e-03
   2.5614051e+00   2.6357304e-03
   2.5657977e+00   2.6473336e-03
   2.5702552e+00   2.6591606e-03
   2.5747756e+00   2.6712082e-03
   2.5793567e+00   2.6834734e-03
   2.5839969e+00   2.6959541e-03
   2.5886944e+00   2.7086482e-03
   2.5934478e+00   2.7215541e-03
   2.5982556e+00   2.7346703e-03
   2.6031166e+00   2.7479958e-03
   2.6080295e+00   2.7615297e-03
   2.6129933e+00   2.7752714e-03
   2.6180069e+00   2.7892204e-03
   2.6230693e+00   2.8033765e-03
   2.6281797e+00   2.8177395e-03
   2.6333372e+00   2.8323095e-03
   2.6385410e+00   2.8470867e-03
   2.6437904e+00   2.8620714e-03
   2.6490846e+00   2.8772641e-03
   2.6544231e+00   2.8926653e-03
   2.6598051e+00   2.9082758e-03
   2.6652302e+00   2.9240963e-03
   2.6706977e+00   2.9401276e-03
   2.6762072e+00   2.9563709e-03
   2.6817581e+00   2.9728271e-03
   2.6873500e+00   2.9894974e-03
   2.6929825e+00   3.0063832e-03
   2.6986550e+00   3.0234856e-03
   2.7043674e+00   3.0408061e-03
   2.7101190e+00   3.0583462e-03
   2.7159097e+00   3.0761075e-03
   2.7217391e+00   3.0940915e-03
   2.7276068e+00   3.1123001e-03
   2.7335125e+00   3.1307349e-03
   2.7394560e+00   3.1493978e-03
   2.7454370e+00   3.1682908e-03
   2.7514552e+00   3.1874158e-03
   2.7575104e+00   3.2067748e-03
   2.7636024e+00   3.2263700e-03
   2.7697309e+00   3.2462035e-03
   2.7758957e+00   3.2662776e-03
   2.7820967e+00   3.2865946e-03
   2.7883336e+00   3.3071568e-03
   2.7946062e+00   3.3279667e-03
   2.8009145e+00   3.3490268e-03
   2.8072583e+00   3.3703397e-03
   2.8136373e+00   3.3919079e-03
   2.8200515e+00   3.4137341e-03
   2.8265007e+00   3.4358212e-03
   2.8329848e+00   3.4581719e-03
   2.8395037e+00   3.4807891e-03
   2.8460573e+00   3.5036757e-03
   2.8526455e+00   3.5268348e-03
   2.8592682e+00   3.5502695e-03
   2.8659253e+00   3.5739829e-03
   2.8726168e+00   3.5979781e-03
   2.8793425e+00   3.6222586e-03
   2.8861023e+00   3.6468275e-03
   2.8928964e+00   3.6716885e-03
   2.8997244e+00   3.6968449e-03
   2.9065866e+00   3.7223003e-03
   2.9134827e+00   3.7480583e-03
   2.9204127e+00   3.7741228e-03
   2.9273767e+00   3.8004973e-03
   2.9343745e+00   3.8271859e-03
   2.9414062e+00   3.8541923e-03
   2.9484717e+00   3.8815208e-03
   2.9555711e+00   3.9091752e-03
   2.9627043e+00   3.9371599e-03
   2.9698714e+00   3.9654790e-03
   2.9770722e+00   3.9941369e-03
   2.9843069e+00   4.0231380e-03
   2.9915754e+00   4.0524868e-03
   2.9988778e+00   4.0821879e-03
   3.0062141e+00   4.1122459e-03
   3.0135842e+00   4.1426657e-03
   3.0209883e+00   4.1734522e-03
   3.0284263e+00   4.2046101e-03
   3.0358983e+00   4.2361447e-03
   3.0434043e+00   4.2680610e-03
   3.0509445e+00   4.3003643e-03
   3.0585187e+00   4.3330599e-03
   3.0661271e+00   4.3661533e-03
   3.0737697e+00   4.3996500e-03
   3.0814466e+00   4.4335557e-03
   3.0891579e+00   4.4678761e-03
   3.0969035e+00   4.5026171e-03
   3.1046837e+00   4.5377847e-03
   3.1124983e+00   4.5733850e-03
   3.1203477e+00   4.6094242e-03
   3.1282317e+00   4.6459086e-03
   3.1361505e+00   4.6828447e-03
   3.1441042e+00   4.7202391e-03
   3.1520928e+00   4.7580985e-03
   3.1601165e+00   4.7964297e-03
   3.1681754e+00   4.8352397e-03
   3.1762696e+00   4.8745356e-03
   3.1843990e+00   4.9143246e-03
   3.1925640e+00   4.9546142e-03
   3.2007646e+00   4.9954118e-03
   3.2089980e+00   5.0367111e-03
   3.2172373e+00   5.0783813e-03
   3.2254824e+00   5.1204261e-03
   3.2337333e+00   5.1628491e-03
   3.2419901e+00   5.2056541e-03
   3.2502528e+00   5.2488449e-03
   3.2585213e+00   5.2924252e-03
   3.2667958e+00   5.3363989e-03
   3.2750762e+00   5.3807699e-03
   3.2833626e+00   5.4255422e-03
   3.2916549e+00   5.4707195e-03
   3.2999532e+00   5.5163062e-03
   3.3082575e+00   5.5623061e-03
   3.3165679e+00   5.6087234e-03
   3.3248843e+00   5.6555623e-03
   3.3332067e+00   5.7028268e-03
   3.3415352e+00   5.7505214e-03
   3.3498699e+00   5.7986503e-03
   3.3582107e+00   5.8472177e-03
   3.3665576e+00   5.8962283e-03
   3.3749107e+00   5.9456863e-03
   3.3832699e+00   5.9955962e-03
   3.3916354e+00   6.0459625e-03
   3.4000071e+00   6.0967899e-03
   3.4083851e+00   6.1480831e-03
   3.4167693e+00   6.1998466e-03
   3.4251598e+00   6.2520852e-03
   3.4335566e+00   6.3048037e-03
   3.4419597e+00   6.3580071e-03
   3.4503692e+00   6.4117002e-03
   3.4587851e+00   6.4658878e-03
   3.4672073e+00   6.5205752e-03
   3.4756360e+00   6.5757672e-03
   3.4840711e+00   6.6314691e-03
   3.4925126e+00   6.6876860e-03
   3.5009607e+00   6.7444232e-03
   3.5094152e+00   6.8016860e-03
   3.5178763e+00   6.8594797e-03
   3.5263439e+00   6.9178098e-03
   3.5348181e+00   6.9766816e-03
   3.5432989e+00   7.0361009e-03
   3.5517863e+00   7.0960732e-03
   3.5602803e+00   7.1566042e-03
   3.5687810e+00   7.2176996e-03
   3.5772884e+00   7.2793653e-03
   3.5858025e+00   7.3416071e-03
   3.5943233e+00   7.4044309e-03
   3.6028509e+00   7.4678428e-03
   3.6113853e+00   7.5318488e-03
   3.6199264e+00   7.5964551e-03
   3.6284744e+00   7.6616679e-03
   3.6370293e+00   7.7274934e-03
   3.6455910e+00   7.7939381e-03
   3.6541596e+00   7.8610085e-03
   3.6627352e+00   7.9287108e-03
   3.6713177e+00   7.9970520e-03
   3.6799072e+00   8.0660385e-03
   3.6885037e+00   8.1356770e-03
   3.6971072e+00   8.2059745e-03
   3.7057178e+00   8.2769378e-03
   3.7143355e+00   8.3485740e-03
   3.7229602e+00   8.4208899e-03
   3.7315921e+00   8.4938929e-03
   3.7402312e+00   8.5675901e-03
   3.7488775e+00   8.6419889e-03
   3.7575309e+00   8.7170966e-03
   3.7661917e+00   8.7929208e-03
   3.7748597e+00   8.8694691e-03
   3.7835349e+00   8.9467490e-03
   3.7922176e+00   9.0247683e-03
   3.8009075e+00   9.1035350e-03
   3.8096049e+00   9.1830568e-03
   3.8183096e+00   9.2633422e-03
   3.8270218e+00   9.3443988e-03
   3.8357415e+00   9.4262352e-03
   3.8444687e+00   9.5088595e-03
   3.8532034e+00   9.5922804e-03
   3.8619456e+00   9.6765062e-03
   3.8706955e+00   9.7615456e-03
   3.8794529e+00   9.8474073e-03
   3.8882180e+00   9.9341003e-03
   3.8969908e+00   1.0021633e-02
   3.9057713e+00   1.0110016e-02
   3.9145595e+00   1.0199256e-02
   3.9233555e+00   1.0289365e-02
   3.9321593e+00   1.0380350e-02
   3.9409710e+00   1.0472222e-02
   3.9497905e+00   1.0564991e-02
   3.9586179e+00   1.0658665e-02
   3.9674532e+00   1.0753255e-02
   3.9762965e+00   1.0848771e-02
   3.9851478e+00   1.0945223e-02
   3.9940071e+00   1.1042621e-02
   4.0028745e+00   1.1140975e-02
   4.0117500e+00   1.1240297e-02
   4.0206336e+00   1.1340596e-02
   4.0295254e+00   1.1441884e-02
   4.0384202e+00   1.1544111e-02
   4.0473149e+00   1.1647251e-02
   4.0562097e+00   1.1751313e-02
   4.0651044e+00   1.1856304e-02
   4.0739992e+00   1.1962233e-02
   4.0828939e+00   1.2069109e-02
   4.0917887e+00   1.2176940e-02
   4.1006835e+00   1.2285734e-02
   4.1095782e+00   1.2395500e-02
   4.1184730e+00   1.2506246e-02
   4.1273677e+00   1.2617983e-02
   4.1362625e+00   1.2730717e-02
   4.1451572e+00   1.2844459e-02
   4.1540520e+00   1.2959217e-02
   4.1629467e+00   1.3075000e-02
   4.1718415e+00   1.3191817e-02
   4.1807362e+00   1.3309679e-02
   4.1896310e+00   1.3428593e-02
   4.1985257e+00   1.3548570e-02
   4.2074204e+00   1.3669618e-02
   4.2163152e+00   1.3791748e-02
   4.2252099e+00   1.3914970e-02
   4.2341047e+00   1.4039292e-02
   4.2429994e+00   1.4164725e-02
   4.2518942e+00   1.4291278e-02
   4.2607889e+00   1.4418963e-02
   4.2696837e+00   1.4547788e-02
   4.2785784e+00   1.4677764e-02
   4.2874731e+00   1.4808901e-02
   4.2963679e+00   1.4941210e-02
   4.3052626e+00   1.5074701e-02
   4.3141574e+00   1.5209384e-02
   4.3230521e+00   1.5345271e-02
   4.3319468e+00   1.5482372e-02
   4.3408416e+00   1.5620698e-02
   4.3497363e+00   1.5760260e-02
   4.3586311e+00   1.5901069e-02
   4.3675258e+00   1.6043136e-02
   4.3764205e+00   1.6186472e-02
   4.3853153e+00   1.6331088e-02
   4.3942100e+00   1.6476997e-02
   4.4031047e+00   1.6624209e-02
   4.4119995e+00   1.6772737e-02
   4.4208942e+00   1.6922591e-02
   4.4297889e+00   1.7073784e-02
   4.4386837e+00   1.7226329e-02
   4.4475784e+00   1.7380236e-02
   4.4564731e+00   1.7535518e-02
   4.4653679e+00   1.7692187e-02
   4.4742626e+00   1.7850257e-02
   4.4831573e+00   1.8009738e-02
   4.4920521e+00   1.8170644e-02
   4.5009468e+00   1.8332988e-02
   4.5098415e+00   1.8496783e-02
   4.5187363e+00   1.8662041e-02
   4.5276310e+00   1.8828775e-02
   4.5365257e+00   1.8996999e-02
   4.5454205e+00   1.9166726e-02
   4.5543152e+00   1.9337969e-02
   4.5632099e+00   1.9510743e-02
   4.5721047e+00   1.9685059e-02
   4.5809994e+00   1.9860934e-02
   4.5898941e+00   2.0038379e-02
   4.5987889e+00   2.0217410e-02
   4.6076836e+00   2.0398041e-02
   4.6165783e+00   2.0580285e-02
   4.6254730e+00   2.0764158e-02
   4.6343678e+00   2.0949673e-02
   4.6432625e+00   2.1136846e-02
   4.6521572e+00   2.1325691e-02
   4.6610520e+00   2.1516224e-02
   4.6699467e+00   2.1708458e-02
   4.6788414e+00   2.1902411e-02
   4.6877362e+00   2.2098096e-02
   4.6966309e+00   2.2295529e-02
   4.7055256e+00   2.2494726e-02
   4.7144203e+00   2.2695703e-02
   4.7233151e+00   2.2898476e-02
   4.7322098e+00   2.3103060e-02
   4.7411045e+00   2.3309472e-02
   4.7499993e+00   2.3517729e-02
   4.7588940e+00   2.3727845e-02
   4.7677887e+00   2.3939840e-02
   4.7766835e+00   2.4153728e-02
   4.7855782e+00   2.4369527e-02
   4.7944729e+00   2.4587254e-02
   4.8033676e+00   2.4806927e-02
   4.8122624e+00   2.5028562e-02
   4.8211571e+00   2.5252177e-02
   4.8300518e+00   2.5477790e-02
   4.8389465e+00   2.5705419e-02
   4.8478413e+00   2.5935081e-02
   4.8567360e+00   2.6166796e-02
   4.8656307e+00   2.6400581e-02
   4.8745255e+00   2.6636454e-02
   4.8834202e+00   2.6874435e-02
   4.8923149e+00   2.7114542e-02
   4.9012096e+00   2.7356794e-02
   4.9101044e+00   2.7601211e-02
   4.9189991e+00   2.7847811e-02
   4.9278938e+00   2.8096615e-02
   4.9367886e+00   2.8347642e-02
   4.9456833e+00   2.8600911e-02
   4.9545780e+00   2.8856443e-02
   4.9634727e+00   2.9114258e-02
   4.9723675e+00   2.9374376e-02
   4.9812622e+00   2.9636819e-02
   4.9901569e+00   2.9901606e-02
   4.9990516e+00   3.0168759e-02
   5.0079464e+00   3.0438299e-02
   5.0168411e+00   3.0710247e-02
   5.0257358e+00   3.0984625e-02
   5.0346306e+00   3.1261454e-02
   5.0435253e+00   3.1540756e-02
   5.0524200e+00   3.1822554e-02
   5.0613147e+00   3.2106870e-02
   5.0702095e+00   3.2393725e-02
   5.0791042e+00   3.2683144e-02
   5.0879989e+00   3.2975148e-02
   5.0968936e+00   3.3269761e-02
   5.1057884e+00   3.3567007e-02
   5.1146831e+00   3.3866908e-02
   5.1235778e+00   3.4169488e-02
   5.1324725e+00   3.4474772e-02
   5.1413673e+00   3.4782784e-02
   5.1502620e+00   3.5093547e-02
   5.1591567e+00   3.5407087e-02
   5.1680514e+00   3.5723428e-02
   5.1769462e+00   3.6042595e-02
   5.1858409e+00   3.6364614e-02
   5.1947356e+00   3.6689510e-02
   5.2036303e+00   3.7017309e-02
   5.2125251e+00   3.7348037e-02
   5.2214198e+00   3.7681719e-02
   5.2303145e+00   3.8018383e-02
   5.2392092e+00   3.8358054e-02
   5.2481040e+00   3.8700761e-02
   5.2569987e+00   3.9046529e-02
   5.2658934e+00   3.9395386e-02
   5.2747881e+00   3.9747360e-02
   5.2836829e+00   4.0102479e-02
   5.2925776e+00   4.0460770e-02
   5.3014723e+00   4.0822263e-02
   5.3103670e+00   4.1186986e-02
   5.3192618e+00   4.1554967e-02
   5.3281565e+00   4.1926236e-02
   5.3370512e+00   4.2300821e-02
   5.3459460e+00   4.2678754e-02
   5.3548407e+00   4.3060063e-02
   5.3637354e+00   4.3444779e-02
   5.3726301e+00   4.3832932e-02
   5.3815249e+00   4.4224553e-02
   5.3904196e+00   4.4619673e-02
   5.3993143e+00   4.5018323e-02
   5.4082090e+00   4.5420535e-02
   5.4171038e+00   4.5826340e-02
   5.4259985e+00   4.6235771e-02
   5.4348932e+00   4.6648860e-02
   5.4437879e+00   4.7065640e-02
   5.4526827e+00   4.7486143e-02
   5.4615774e+00   4.7910403e-02
   5.4704721e+00   4.8338454e-02
   5.4793668e+00   4.8770329e-02
   5.4882616e+00   4.9206062e-02
   5.4971563e+00   4.9645689e-02
   5.5060510e+00   5.0089243e-02
   5.5149457e+00   5.0536761e-02
   5.5238405e+00   5.0988277e-02
   5.5327352e+00   5.1443826e-02
   5.5416299e+00   5.1903446e-02
   5.5505246e+00   5.2367172e-02
   5.5594194e+00   5.2835042e-02
   5.5683141e+00   5.3307091e-02
   5.5772088e+00   5.3783358e-02
   5.5861035e+00   5.4263880e-02
   5.5949983e+00   5.4748696e-02
   5.6038930e+00   5.5237842e-02
   5.6127877e+00   5.5731359e-02
   5.6216824e+00   5.6229286e-02
   5.6305772e+00   5.6731660e-02
   5.6394719e+00   5.7238524e-02
   5.6483666e+00   5.7749915e-02
   5.6572613e+00   5.8265876e-02
   5.6661561e+00   5.8786447e-02
   5.6750508e+00   5.9311669e-02
   5.6839455e+00   5.9841583e-02
   5.6928402e+00   6.0376231e-02
   5.7017350e+00   6.0915657e-02
   5.7106297e+00   6.1459902e-02
   5.7195244e+00   6.2009009e-02
   5.7284191e+00   6.2563022e-02
   5.7373139e+00   6.3121986e-02
   5.7462086e+00   6.3685943e-02
   5.7551033e+00   6.4254939e-02
   5.7639980e+00   6.4829018e-02
   5.7728928e+00   6.5408226e-02
   5.7817875e+00   6.5992610e-02
   5.7906822e+00   6.6582214e-02
   5.7995769e+00   6.7177086e-02
   5.8084717e+00   6.7777273e-02
   5.8173664e+00   6.8382822e-02
   5.8262611e+00   6.8993782e-02
   5.8351558e+00   6.9610200e-02
   5.8440506e+00   7.0232126e-02
   5.8529453e+00   7.0859607e-02
   5.8618400e+00   7.1492695e-02
   5.8707347e+00   7.2131440e-02
   5.8796295e+00   7.2775891e-02
   5.8885242e+00   7.3426100e-02
   5.8974189e+00   7.4082118e-02
   5.9063136e+00   7.4743997e-02
   5.9152083e+00   7.5411790e-02
   5.9241031e+00   7.6085549e-02
   5.9329978e+00   7.6765327e-02
   5.9418925e+00   7.7451180e-02
   5.9507872e+00   7.8143160e-02
   5.9596820e+00   7.8841322e-02
   5.9685767e+00   7.9545722e-02
   5.9774714e+00   8.0256415e-02
   5.9863661e+00   8.0973458e-02
   5.9952609e+00   8.1696908e-02
   6.0041556e+00   8.2426821e-02
   6.0130503e+00   8.3163255e-02
   6.0219451e+00   8.3906269e-02
   6.0308398e+00   8.4655922e-02
   6.0397345e+00   8.5412272e-02
   6.0486292e+00   8.6175380e-02
   6.0575240e+00   8.6945305e-02
   6.0664187e+00   8.7722109e-02
   6.0753134e+00   8.8505853e-02
   6.0842081e+00   8.9296600e-02
   6.0931029e+00   9.0094412e-02
   6.1019976e+00   9.0899351e-02
   6.1108923e+00   9.1711482e-02
   6.1197870e+00   9.2530869e-02
   6.1286818e+00   9.3357577e-02
   6.1375765e+00   9.4191671e-02
   6.1464712e+00   9.5033218e-02
   6.1553659e+00   9.5882282e-02
   6.1642607e+00   9.6738933e-02
   6.1731554e+00   9.7603238e-02
   6.1820501e+00   9.8475264e-02
   6.1909448e+00   9.9355081e-02
   6.1998396e+00   1.0024276e-01
   6.2087343e+00   1.0113837e-01
   6.2176290e+00   1.0204198e-01
   6.2265237e+00   1.0295366e-01
   6.2354185e+00   1.0387349e-01
   6.2443132e+00   1.0480154e-01
   6.2532079e+00   1.0573788e-01
   6.2621026e+00   1.0668258e-01
   6.2709973e+00   1.0763573e-01
   6.2798921e+00   1.0859739e-01
   6.2887868e+00   1.0956764e-01
   6.2976815e+00   1.1054656e-01
   6.3065763e+00   1.1153423e-01
   6.3154710e+00   1.1253072e-01
   6.3243657e+00   1.1353611e-01
   6.3332604e+00   1.1455049e-01
   6.3421552e+00   1.1557393e-01
   6.3510499e+00   1.1660652e-01
   6.3599446e+00   1.1764832e-01
   6.3688393e+00   1.1869944e-01
   6.3777340e+00   1.1975995e-01
   6.3866288e+00   1.2082993e-01
   6.3955235e+00   1.2190948e-01
   6.4044182e+00   1.2299866e-01
   6.4133129e+00   1.2409758e-01
   6.4222077e+00   1.2520632e-01
   6.4311024e+00   1.2632496e-01
   6.4399971e+00   1.2745360e-01
   6.4488918e+00   1.2859232e-01
   6.4577866e+00   1.2974122e-01
   6.4666813e+00   1.3090038e-01
   6.4755760e+00   1.3206990e-01
   6.4844707e+00   1.3324986e-01
   6.4933655e+00   1.3444037e-01
   6.5022602e+00   1.3564151e-01
   6.5111549e+00   1.3685339e-01
   6.5200496e+00   1.3807609e-01
   6.5289444e+00   1.3930972e-01
   6.5378391e+00   1.4055437e-01
   6.5467338e+00   1.4181014e-01
   6.5556285e+00   1.4307712e-01
   6.5645233e+00   1.4435543e-01
   6.5734180e+00   1.4564516e-01
   6.5823127e+00   1.4694641e-01
   6.5912074e+00   1.4825929e-01
   6.6001022e+00   1.4958390e-01
   6.6089969e+00   1.5092034e-01
   6.6178916e+00   1.5226873e-01
   6.6267863e+00   1.5362915e-01
   6.6356811e+00   1.5500174e-01
   6.6445758e+00   1.5638659e-01
   6.6534705e+00   1.5778381e-01
   6.6623652e+00   1.5919351e-01
   6.6712600e+00   1.6061581e-01
   6.6801547e+00   1.6205082e-01
   6.6890494e+00   1.6349864e-01
   6.6979441e+00   1.6495940e-01
   6.7068389e+00   1.6643322e-01
   6.7157336e+00   1.6792020e-01
   6.7246283e+00   1.6942047e-01
   6.7335230e+00   1.7093414e-01
   6.7424178e+00   1.7246133e-01
   6.7513125e+00   1.7400217e-01
   6.7602072e+00   1.7555677e-01
   6.7691019e+00   1.7712527e-01
   6.7779967e+00   1.7870778e-01
   6.7868914e+00   1.8030442e-01
   6.7957861e+00   1.8191534e-01
   6.8046808e+00   1.8354064e-01
   6.8135756e+00   1.8518047e-01
   6.8224703e+00   1.8683494e-01
   6.8313650e+00   1.8850420e-01
   6.8402597e+00   1.9018837e-01
   6.8491545e+00   1.9188759e-01
   6.8580492e+00   1.9360199e-01
   6.8669439e+00   1.9533171e-01
   6.8758386e+00   1.9707688e-01
   6.8847334e+00   1.9883765e-01
   6.8936281e+00   2.0061414e-01
   6.9025228e+00   2.0240651e-01
   6.9114175e+00   2.0421489e-01
   6.9203123e+00   2.0603943e-01
   6.9292070e+00   2.0788027e-01
   6.9381017e+00   2.0973755e-01
   6.9469964e+00   2.1161143e-01
   6.9558912e+00   2.1350205e-01
   6.9647859e+00   2.1540956e-01
   6.9736806e+00   2.1733412e-01
   6.9825753e+00   2.1927587e-01
   6.9914701e+00   2.2123497e-01
   7.0003648e+00   2.2321157e-01
   7.0092595e+00   2.2520583e-01
   7.0181542e+00   2.2721791e-01
   7.0270490e+00   2.2924797e-01
   7.0359437e+00   2.3129616e-01
   7.0448384e+00   2.3336265e-01
   7.0537331e+00   2.3544761e-01
   7.0626279e+00   2.3755119e-01
   7.0715226e+00   2.3967357e-01
   7.0804173e+00   2.4181491e-01
   7.0893120e+00   2.4397538e-01
   7.0982068e+00   2.4615515e-01
   7.1071015e+00   2.4835440e-01
   7.1159962e+00   2.5057330e-01
   7.1248909e+00   2.5281202e-01
   7.1337857e+00   2.5507074e-01
   7.1426804e+00   2.5734965e-01
   7.1515751e+00   2.5964891e-01
   7.1604698e+00   2.6196872e-01
   7.1693646e+00   2.6430926e-01
   7.1782593e+00   2.6667070e-01
   7.1871540e+00   2.6905324e-01
   7.1960487e+00   2.7145707e-01
   7.2049435e+00   2.7388238e-01
   7.2138382e+00   2.7632935e-01
   7.2227329e+00   2.7879819e-01
   7.2316276e+00   2.8128908e-01
   7.2405223e+00   2.8380223e-01
   7.2494171e+00   2.8633783e-01
   7.2583118e+00   2.8889609e-01
   7.2672065e+00   2.9147720e-01
   7.2761012e+00   2.9408138e-01
   7.2849960e+00   2.9670882e-01
   7.2938907e+00   2.9935974e-01
   7.3027854e+00   3.0203433e-01
   7.3116801e+00   3.0473283e-01
   7.3205749e+00   3.0745543e-01
   7.3294696e+00   3.1020236e-01
   7.3383643e+00   3.1297384e-01
   7.3472591e+00   3.1577007e-01
   7.3561538e+00   3.1859129e-01
   7.3650485e+00   3.2143771e-01
   7.3739432e+00   3.2430957e-01
   7.3828380e+00   3.2720708e-01
   7.3917327e+00   3.3013048e-01
   7.4006274e+00   3.3307999e-01
   7.4095221e+00   3.3605586e-01
   7.4184168e+00   3.3905832e-01
   7.4273116e+00   3.4208760e-01
   7.4362063e+00   3.4514395e-01
   7.4451010e+00   3.4822761e-01
   7.4539958e+00   3.5133881e-01
   7.4628905e+00   3.5447781e-01
   7.4717852e+00   3.5764486e-01
   7.4806799e+00   3.6084020e-01
   7.4895746e+00   3.6406409e-01
   7.4984694e+00   3.6731679e-01
   7.4993588e+00   3.6764365e-01
   7.4994478e+00   3.6767635e-01
   7.4995367e+00   3.6770906e-01
   7.4999815e+00   3.6787263e-01
   7.4999954e+00   3.6787774e-01
   7.4999968e+00   3.6787825e-01
   7.4999982e+00   3.6787876e-01
   7.4999989e+00   3.6787905e-01
   7.4999997e+00   3.6787935e-01
   7.5000000e+00   3.6787944e-01
   7.5000000e+00   3.6787944e-01
   7.5000000e+00   3.6787944e-01
   7.5000000e+00   3.6787944e-01
   7.5000000e+00   3.6787944e-01
   7.5000000e+00   3.6787944e-01
   7.5000000e+00   3.6787944e-01
   7.5000000e+00   3.6787944e-01
   7.5000000e+00   3.6787944e-01
   7.5000000e+00   3.6787945e-01
   7.5000001e+00   3.6787947e-01
   7.5000004e+00   3.6787959e-01
   7.5000021e+00   3.6788020e-01
   7.5000103e+00   3.6788324e-01
   7.5000517e+00   3.6789845e-01
   7.5002583e+00   3.6797448e-01
   7.5012915e+00   3.6835486e-01
   7.5064574e+00   3.7026268e-01
   7.5130873e+00   3.7272563e-01
   7.5197463e+00   3.7521589e-01
   7.5264396e+00   3.7773576e-01
   7.5331672e+00   3.8028558e-01
   7.5399290e+00   3.8286571e-01
   7.5467249e+00   3.8547649e-01
   7.5535549e+00   3.8811830e-01
   7.5604189e+00   3.9079151e-01
   7.5673169e+00   3.9349650e-01
   7.5742488e+00   3.9623367e-01
   7.5812147e+00   3.9900341e-01
   7.5882144e+00   4.0180612e-01
   7.5952480e+00   4.0464222e-01
   7.6023154e+00   4.0751213e-01
   7.6094167e+00   4.1041629e-01
   7.6165518e+00   4.1335512e-01
   7.6237207e+00   4.1632907e-01
   7.6309234e+00   4.1933861e-01
   7.6381600e+00   4.2238418e-01
   7.6454304e+00   4.2546628e-01
   7.6527347e+00   4.2858538e-01
   7.6600728e+00   4.3174196e-01
   7.6674449e+00   4.3493654e-01
   7.6748508e+00   4.3816962e-01
   7.6822907e+00   4.4144172e-01
   7.6897646e+00   4.4475338e-01
   7.6972726e+00   4.4810512e-01
   7.7048146e+00   4.5149751e-01
   7.7123907e+00   4.5493111e-01
   7.7200010e+00   4.5840648e-01
   7.7276456e+00   4.6192421e-01
   7.7353244e+00   4.6548490e-01
   7.7430375e+00   4.6908914e-01
   7.7507851e+00   4.7273756e-01
   7.7585672e+00   4.7643078e-01
   7.7663838e+00   4.8016945e-01
   7.7742350e+00   4.8395421e-01
   7.7821210e+00   4.8778574e-01
   7.7900417e+00   4.9166471e-01
   7.7979974e+00   4.9559182e-01
   7.8059880e+00   4.9956776e-01
   7.8140136e+00   5.0359326e-01
   7.8220745e+00   5.0766905e-01
   7.8301706e+00   5.1179587e-01
   7.8383020e+00   5.1597449e-01
   7.8464690e+00   5.2020568e-01
   7.8546715e+00   5.2449023e-01
   7.8629098e+00   5.2882896e-01
   7.8711838e+00   5.3322267e-01
   7.8794938e+00   5.3767222e-01
   7.8878399e+00   5.4217844e-01
   7.8962222e+00   5.4674223e-01
   7.9046408e+00   5.5136446e-01
   7.9130958e+00   5.5604604e-01
   7.9215875e+00   5.6078790e-01
   7.9301159e+00   5.6559097e-01
   7.9386812e+00   5.7045623e-01
   7.9472835e+00   5.7538465e-01
   7.9559230e+00   5.8037723e-01
   7.9645999e+00   5.8543499e-01
   7.9733142e+00   5.9055898e-01
   7.9820663e+00   5.9575025e-01
   7.9908561e+00   6.0100990e-01
   7.9996840e+00   6.0633902e-01
   8.0085500e+00   6.1173875e-01
   8.0174448e+00   6.1720428e-01
   8.0263395e+00   6.2271863e-01
   8.0352342e+00   6.2828225e-01
   8.0441290e+00   6.3389558e-01
   8.0530237e+00   6.3955905e-01
   8.0619184e+00   6.4527313e-01
   8.0708131e+00   6.5103826e-01
   8.0797079e+00   6.5685489e-01
   8.0886026e+00   6.6272350e-01
   8.0974973e+00   6.6864453e-01
   8.1063920e+00   6.7461847e-01
   8.1152867e+00   6.8064578e-01
   8.1241815e+00   6.8672695e-01
   8.1330762e+00   6.9286244e-01
   8.1419709e+00   6.9905274e-01
   8.1508656e+00   7.0529836e-01
   8.1597604e+00   7.1159978e-01
   8.1686551e+00   7.1795750e-01
   8.1775498e+00   7.2437202e-01
   8.1864445e+00   7.3084385e-01
   8.1953393e+00   7.3737350e-01
   8.2042340e+00   7.4396149e-01
   8.2131287e+00   7.5060834e-01
   8.2220234e+00   7.5731458e-01
   8.2309182e+00   7.6408073e-01
   8.2398129e+00   7.7090734e-01
   8.2487076e+00   7.7779494e-01
   8.2576024e+00   7.8474407e-01
   8.2664971e+00   7.9175529e-01
   8.2753918e+00   7.9882915e-01
   8.2842865e+00   8.0596621e-01
   8.2931813e+00   8.1316704e-01
   8.3020760e+00   8.2043220e-01
   8.3109707e+00   8.2776227e-01
   8.3198654e+00   8.3515783e-01
   8.3287602e+00   8.4261947e-01
   8.3376549e+00   8.5014777e-01
   8.3465496e+00   8.5774332e-01
   8.3554443e+00   8.6540675e-01
   8.3643391e+00   8.7313864e-01
   8.3732338e+00   8.8093961e-01
   8.3821285e+00   8.8881029e-01
   8.3910233e+00   8.9675128e-01
   8.3999180e+00   9.0476321e-01
   8.4088127e+00   9.1284672e-01
   8.4177074e+00   9.2100246e-01
   8.4266022e+00   9.2923107e-01
   8.4354969e+00   9.3753320e-01
   8.4443916e+00   9.4590950e-01
   8.4532863e+00   9.5436063e-01
   8.4621811e+00   9.6288727e-01
   8.4710758e+00   9.7149008e-01
   8.4799705e+00   9.8016976e-01
   8.4888652e+00   9.8892700e-01
   8.4977600e+00   9.9776246e-01
   8.4986494e+00   9.9865034e-01
   8.4995389e+00   9.9953901e-01
   8.4997996e+00   9.9979957e-01
   8.4998617e+00   9.9986167e-01
   8.4999238e+00   9.9992378e-01
   8.4999680e+00   9.9996800e-01
   8.4999900e+00   9.9999004e-01
   8.5000121e+00   9.9998793e-01
   8.5000351e+00   9.9996486e-01
   8.5001505e+00   9.9984954e-01
   8.5007271e+00   9.9927314e-01
   8.5036104e+00   9.9639613e-01
   8.5098720e+00   9.9017657e-01
   8.5161471e+00   9.8398259e-01
   8.5224493e+00   9.7780084e-01
   8.5287786e+00   9.7163160e-01
   8.5351349e+00   9.6547516e-01
   8.5415183e+00   9.5933174e-01
   8.5479289e+00   9.5320159e-01
   8.5543665e+00   9.4708494e-01
   8.5608313e+00   9.4098201e-01
   8.5673232e+00   9.3489302e-01
   8.5738423e+00   9.2881818e-01
   8.5803886e+00   9.2275772e-01
   8.5869621e+00   9.1671181e-01
   8.5935630e+00   9.1068065e-01
   8.6001912e+00   9.0466444e-01
   8.6068468e+00   8.9866336e-01
   8.6135298e+00   8.9267757e-01
   8.6202404e+00   8.8670726e-01
   8.6269785e+00   8.8075259e-01
   8.6337443e+00   8.7481372e-01
   8.6405378e+00   8.6889080e-01
   8.6473592e+00   8.6298398e-01
   8.6542084e+00   8.5709340e-01
   8.6610856e+00   8.5121921e-01
   8.6679909e+00   8.4536154e-01
   8.6749244e+00   8.3952051e-01
   8.6818861e+00   8.3369626e-01
   8.6888763e+00   8.2788891e-01
   8.6958950e+00   8.2209856e-01
   8.7029423e+00   8.1632533e-01
   8.7100184e+00   8.1056931e-01
   8.7171234e+00   8.0483062e-01
   8.7242575e+00   7.9910935e-01
   8.7314207e+00   7.9340559e-01
   8.7386133e+00   7.8771942e-01
   8.7458354e+00   7.8205093e-01
   8.7530872e+00   7.7640020e-01
   8.7603688e+00   7.7076730e-01
   8.7676804e+00   7.6515230e-01
   8.7750222e+00   7.5955525e-01
   8.7823944e+00   7.5397624e-01
   8.7897972e+00   7.4841530e-01
   8.7972309e+00   7.4287249e-01
   8.8046956e+00   7.3734776e-01
   8.8121919e+00   7.3184105e-01
   8.8197202e+00   7.2635226e-01
   8.8272807e+00   7.2088133e-01
   8.8348741e+00   7.1542817e-01
   8.8425006e+00   7.0999270e-01
   8.8501607e+00   7.0457484e-01
   8.8578549e+00   6.9917450e-01
   8.8655837e+00   6.9379160e-01
   8.8733474e+00   6.8842603e-01
   8.8811466e+00   6.8307772e-01
   8.8889819e+00   6.7774656e-01
   8.8968536e+00   6.7243245e-01
   8.9047624e+00   6.6713530e-01
   8.9127088e+00   6.6185499e-01
   8.9206933e+00   6.5659143e-01
   8.9287166e+00   6.5134450e-01
   8.9367792e+00   6.4611409e-01
   8.9448817e+00   6.4090007e-01
   8.9530249e+00   6.3570232e-01
   8.9612092e+00   6.3052073e-01
   8.9694355e+00   6.2535515e-01
   8.9777045e+00   6.2020546e-01
   8.9860167e+00   6.1507151e-01
   8.9943731e+00   6.0995316e-01
   9.0027744e+00   6.0485026e-01
   9.0112213e+00   5.9976265e-01
   9.0197147e+00   5.9469016e-01
   9.0282556e+00   5.8963264e-01
   9.0368447e+00   5.8458990e-01
   9.0454831e+00   5.7956175e-01
   9.0541716e+00   5.7454801e-01
   9.0629114e+00   5.6954847e-01
   9.0717034e+00   5.6456292e-01
   9.0805489e+00   5.5959115e-01
   9.0894488e+00   5.5463292e-01
   9.0984045e+00   5.4968799e-01
   9.1074171e+00   5.4475610e-01
   9.1164881e+00   5.3983699e-01
   9.1256187e+00   5.3493037e-01
   9.1348105e+00   5.3003594e-01
   9.1440649e+00   5.2515340e-01
   9.1533836e+00   5.2028239e-01
   9.1627682e+00   5.1542258e-01
   9.1722205e+00   5.1057357e-01
   9.1817425e+00   5.0573498e-01
   9.1913361e+00   5.0090637e-01
   9.2010034e+00   4.9608728e-01
   9.2107467e+00   4.9127723e-01
   9.2205683e+00   4.8647569e-01
   9.2304709e+00   4.8168210e-01
   9.2404571e+00   4.7689585e-01
   9.2505300e+00   4.7211629e-01
   9.2606925e+00   4.6734269e-01
   9.2709481e+00   4.6257429e-01
   9.2813005e+00   4.5781024e-01
   9.2917536e+00   4.5304962e-01
   9.3023118e+00   4.4829141e-01
   9.3129797e+00   4.4353449e-01
   9.3237625e+00   4.3877763e-01
   9.3346659e+00   4.3401945e-01
   9.3456962e+00   4.2925841e-01
   9.3568603e+00   4.2449278e-01
   9.3681660e+00   4.1972061e-01
   9.3796222e+00   4.1493966e-01
   9.3912387e+00   4.1014738e-01
   9.4030270e+00   4.0534082e-01
   9.4150002e+00   4.0051653e-01
   9.4271737e+00   3.9567042e-01
   9.4394796e+00   3.9083117e-01
   9.4517946e+00   3.8604761e-01
   9.4641192e+00   3.8131891e-01
   9.4764538e+00   3.7664438e-01
   9.4887987e+00   3.7202333e-01
   9.5011542e+00   3.6745510e-01
   9.5135204e+00   3.6293902e-01
   9.5258979e+00   3.5847445e-01
   9.5382868e+00   3.5406074e-01
   9.5506875e+00   3.4969726e-01
   9.5631002e+00   3.4538339e-01
   9.5755253e+00   3.4111851e-01
   9.5879632e+00   3.3690200e-01
   9.6004140e+00   3.3273329e-01
   9.6128783e+00   3.2861177e-01
   9.6253562e+00   3.2453685e-01
   9.6378481e+00   3.2050798e-01
   9.6503544e+00   3.1652457e-01
   9.6628754e+00   3.1258607e-01
   9.6754115e+00   3.0869192e-01
   9.6879630e+00   3.0484159e-01
   9.7005303e+00   3.0103453e-01
   9.7131137e+00   2.9727021e-01
   9.7257137e+00   2.9354812e-01
   9.7383306e+00   2.8986773e-01
   9.7509647e+00   2.8622853e-01
   9.7636166e+00   2.8263002e-01
   9.7762865e+00   2.7907170e-01
   9.7889750e+00   2.7555308e-01
   9.8016823e+00   2.7207369e-01
   9.8144090e+00   2.6863303e-01
   9.8271555e+00   2.6523064e-01
   9.8399222e+00   2.6186604e-01
   9.8527095e+00   2.5853879e-01
   9.8655101e+00   2.5525044e-01
   9.8782371e+00   2.5202244e-01
   9.8908967e+00   2.4885206e-01
   9.9034944e+00   2.4573675e-01
   9.9160354e+00   2.4267422e-01
   9.9285241e+00   2.3966237e-01
   9.9409648e+00   2.3669929e-01
   9.9533610e+00   2.3378321e-01
   9.9657163e+00   2.3091252e-01
   9.9780338e+00   2.2808571e-01
   9.9903163e+00   2.2530139e-01
   1.0002566e+01   2.2255825e-01
   1.0014787e+01   2.1985508e-01
   1.0026979e+01   2.1719074e-01
   1.0039147e+01   2.1456415e-01
   1.0051290e+01   2.1197432e-01
   1.0063412e+01   2.0942028e-01
   1.0075514e+01   2.0690115e-01
   1.0087598e+01   2.0441606e-01
   1.0099665e+01   2.0196422e-01
   1.0111716e+01   1.9954485e-01
   1.0123754e+01   1.9715722e-01
   1.0135779e+01   1.9480064e-01
   1.0147792e+01   1.9247443e-01
   1.0159795e+01   1.9017797e-01
   1.0171789e+01   1.8791065e-01
   1.0183774e+01   1.8567187e-01
   1.0195753e+01   1.8346109e-01
   1.0207725e+01   1.8127776e-01
   1.0219692e+01   1.7912136e-01
   1.0231654e+01   1.7699140e-01
   1.0243613e+01   1.7488740e-01
   1.0255569e+01   1.7280889e-01
   1.0267523e+01   1.7075543e-01
   1.0279476e+01   1.6872659e-01
   1.0291428e+01   1.6672195e-01
   1.0303380e+01   1.6474110e-01
   1.0315333e+01   1.6278366e-01
   1.0327288e+01   1.6084925e-01
   1.0339244e+01   1.5893750e-01
   1.0351203e+01   1.5704806e-01
   1.0363166e+01   1.5518057e-01
   1.0375132e+01   1.5333471e-01
   1.0387103e+01   1.5151015e-01
   1.0399078e+01   1.4970657e-01
   1.0411059e+01   1.4792366e-01
   1.0423046e+01   1.4616112e-01
   1.0435039e+01   1.4441867e-01
   1.0447039e+01   1.4269601e-01
   1.0459046e+01   1.4099286e-01
   1.0471061e+01   1.3930896e-01
   1.0483084e+01   1.3764404e-01
   1.0495116e+01   1.3599785e-01
   1.0507157e+01   1.3437013e-01
   1.0519208e+01   1.3276063e-01
   1.0531268e+01   1.3116911e-01
   1.0543338e+01   1.2959535e-01
   1.0555420e+01   1.2803910e-01
   1.0567512e+01   1.2650015e-01
   1.0579615e+01   1.2497827e-01
   1.0591731e+01   1.2347325e-01
   1.0603858e+01   1.2198487e-01
   1.0615998e+01   1.2051294e-01
   1.0628151e+01   1.1905724e-01
   1.0640317e+01   1.1761757e-01
   1.0652496e+01   1.1619375e-01
   1.0664689e+01   1.1478558e-01
   1.0676897e+01   1.1339288e-01
   1.0689118e+01   1.1201545e-01
   1.0701355e+01   1.1065313e-01
   1.0713607e+01   1.0930572e-01
   1.0725874e+01   1.0797306e-01
   1.0738156e+01   1.0665498e-01
   1.0750455e+01   1.0535130e-01
   1.0762770e+01   1.0406187e-01
   1.0775101e+01   1.0278652e-01
   1.0787449e+01   1.0152509e-01
   1.0799815e+01   1.0027742e-01
   1.0812198e+01   9.9043358e-02
   1.0824598e+01   9.7822754e-02
   1.0837017e+01   9.6615459e-02
   1.0849453e+01   9.5421323e-02
   1.0861908e+01   9.4240203e-02
   1.0874382e+01   9.3071955e-02
   1.0886875e+01   9.1916440e-02
   1.0899388e+01   9.0773519e-02
   1.0911920e+01   8.9643055e-02
   1.0924471e+01   8.8524916e-02
   1.0937043e+01   8.7418967e-02
   1.0949635e+01   8.6325080e-02
   1.0962248e+01   8.5243126e-02
   1.0974881e+01   8.4172979e-02
   1.0987536e+01   8.3114512e-02
   1.1000212e+01   8.2067604e-02
   1.1012909e+01   8.1032133e-02
   1.1025629e+01   8.0007980e-02
   1.1038370e+01   7.8995026e-02
   1.1051134e+01   7.7993154e-02
   1.1063921e+01   7.7002251e-02
   1.1076730e+01   7.6022203e-02
   1.1089562e+01   7.5052897e-02
   1.1102418e+01   7.4094223e-02
   1.1115297e+01   7.3146072e-02
   1.1128200e+01   7.2208337e-02
   1.1141127e+01   7.1280911e-02
   1.1154078e+01   7.0363690e-02
   1.1167054e+01   6.9456569e-02
   1.1180054e+01   6.8559446e-02
   1.1193080e+01   6.7672220e-02
   1.1206130e+01   6.6794792e-02
   1.1219206e+01   6.5927062e-02
   1.1232308e+01   6.5068933e-02
   1.1245436e+01   6.4220309e-02
   1.1258590e+01   6.3381094e-02
   1.1271770e+01   6.2551195e-02
   1.1284977e+01   6.1730517e-02
   1.1298211e+01   6.0918971e-02
   1.1311472e+01   6.0116463e-02
   1.1324760e+01   5.9322905e-02
   1.1338076e+01   5.8538208e-02
   1.1351419e+01   5.7762283e-02
   1.1364791e+01   5.6995044e-02
   1.1378191e+01   5.6236406e-02
   1.1391619e+01   5.5486282e-02
   1.1405077e+01   5.4744589e-02
   1.1418563e+01   5.4011243e-02
   1.1432079e+01   5.3286164e-02
   1.1445624e+01   5.2569268e-02
   1.1459198e+01   5.1860476e-02
   1.1472803e+01   5.1159707e-02
   1.1486438e+01   5.0466884e-02
   1.1500103e+01   4.9781927e-02
   1.1513799e+01   4.9104761e-02
   1.1527526e+01   4.8435308e-02
   1.1541284e+01   4.7773492e-02
   1.1555074e+01   4.7119240e-02
   1.1568895e+01   4.6472476e-02
   1.1582748e+01   4.5833128e-02
   1.1596633e+01   4.5201123e-02
   1.1610551e+01   4.4576388e-02
   1.1624501e+01   4.3958854e-02
   1.1638484e+01   4.3348449e-02
   1.1652501e+01   4.2745103e-02
   1.1666550e+01   4.2148748e-02
   1.1680634e+01   4.1559315e-02
   1.1694751e+01   4.0976736e-02
   1.1708902e+01   4.0400944e-02
   1.1723088e+01   3.9831873e-02
   1.1737308e+01   3.9269457e-02
   1.1751564e+01   3.8713631e-02
   1.1765854e+01   3.8164330e-02
   1.1780180e+01   3.7621490e-02
   1.1794541e+01   3.7085048e-02
   1.1808939e+01   3.6554941e-02
   1.1823373e+01   3.6031107e-02
   1.1837843e+01   3.5513484e-02
   1.1852350e+01   3.5002012e-02
   1.1866894e+01   3.4496629e-02
   1.1881475e+01   3.3997277e-02
   1.1896094e+01   3.3503894e-02
   1.1910750e+01   3.3016424e-02
   1.1925445e+01   3.2534807e-02
   1.1940178e+01   3.2058986e-02
   1.1954949e+01   3.1588903e-02
   1.1969760e+01   3.1124502e-02
   1.1984610e+01   3.0665726e-02
   1.1999499e+01   3.0212520e-02
   1.2014390e+01   2.9765964e-02
   1.2029251e+01   2.9326863e-02
   1.2044085e+01   2.8895050e-02
   1.2058892e+01   2.8470363e-02
   1.2073672e+01   2.8052645e-02
   1.2088428e+01   2.7641745e-02
   1.2103160e+01   2.7237518e-02
   1.2117869e+01   2.6839821e-02
   1.2132555e+01   2.6448518e-02
   1.2147220e+01   2.6063475e-02
   1.2161865e+01   2.5684563e-02
   1.2176490e+01   2.5311658e-02
   1.2191096e+01   2.4944638e-02
   1.2205684e+01   2.4583385e-02
   1.2220255e+01   2.4227784e-02
   1.2234809e+01   2.3877725e-02
   1.2249347e+01   2.3533098e-02
   1.2263870e+01   2.3193800e-02
   1.2278379e+01   2.2859728e-02
   1.2292873e+01   2.2530781e-02
   1.2307354e+01   2.2206864e-02
   1.2321822e+01   2.1887882e-02
   1.2336278e+01   2.1573742e-02
   1.2350723e+01   2.1264356e-02
   1.2365157e+01   2.0959636e-02
   1.2379580e+01   2.0659497e-02
   1.2393994e+01   2.0363855e-02
   1.2408398e+01   2.0072631e-02
   1.2422794e+01   1.9785745e-02
   1.2437181e+01   1.9503120e-02
   1.2451560e+01   1.9224681e-02
   1.2465933e+01   1.8950354e-02
   1.2480298e+01   1.8680068e-02
   1.2494658e+01   1.8413752e-02
   1.2496093e+01   1.8387341e-02
   1.2497528e+01   1.8360968e-02
   1.2498246e+01   1.8347795e-02
   1.2498964e+01   1.8334632e-02
   1.2499322e+01   1.8328054e-02
   1.2499681e+01   1.8321478e-02
   1.2499861e+01   1.8318192e-02
   1.2499879e+01   1.8317863e-02
   1.2499897e+01   1.8317534e-02
   1.2499986e+01   1.8315891e-02
   1.2499997e+01   1.8315686e-02
   1.2499999e+01   1.8315661e-02
   1.2499999e+01   1.8315659e-02
   1.2499999e+01   1.8315656e-02
   1.2500000e+01   1.8315643e-02
   1.2500000e+01   1.8315640e-02
   1.2500000e+01   1.8315640e-02
   1.2500000e+01   1.8315639e-02
   1.2500000e+01   1.8315639e-02
   1.2500000e+01   1.8315639e-02
   1.2500000e+01   1.8315639e-02
   1.2500000e+01   1.8315639e-02
   1.2500000e+01   1.8315639e-02
   1.2500000e+01   1.8315639e-02
   1.2500000e+01   1.8315639e-02
   1.2500000e+01   1.8315639e-02
   1.2500000e+01   1.8315639e-02
   1.2500000e+01   1.8315639e-02
   1.2500000e+01   1.8315639e-02
   1.2500000e+01   1.8315637e-02
   1.2500000e+01   1.8315630e-02
   1.2500002e+01   1.8315594e-02
   1.2500012e+01   1.8315414e-02
   1.2500061e+01   1.8314514e-02
   1.2500307e+01   1.8310017e-02
   1.2501535e+01   1.8287547e-02
   1.2507675e+01   1.8175611e-02
   1.2515282e+01   1.8037866e-02
   1.2522918e+01   1.7900660e-02
   1.2530588e+01   1.7763890e-02
   1.2538292e+01   1.7627559e-02
   1.2546030e+01   1.7491673e-02
   1.2553803e+01   1.7356236e-02
   1.2561611e+01   1.7221253e-02
   1.2569453e+01   1.7086728e-02
   1.2577330e+01   1.6952667e-02
   1.2585242e+01   1.6819072e-02
   1.2593188e+01   1.6685948e-02
   1.2601170e+01   1.6553300e-02
   1.2609186e+01   1.6421130e-02
   1.2617238e+01   1.6289444e-02
   1.2625325e+01   1.6158244e-02
   1.2633447e+01   1.6027534e-02
   1.2641605e+01   1.5897318e-02
   1.2649798e+01   1.5767600e-02
   1.2658027e+01   1.5638382e-02
   1.2666292e+01   1.5509667e-02
   1.2674592e+01   1.5381460e-02
   1.2682929e+01   1.5253763e-02
   1.2691302e+01   1.5126579e-02
   1.2699711e+01   1.4999912e-02
   1.2708157e+01   1.4873763e-02
   1.2716639e+01   1.4748135e-02
   1.2725157e+01   1.4623032e-02
   1.2733713e+01   1.4498456e-02
   1.2742306e+01   1.4374410e-02
   1.2750936e+01   1.4250895e-02
   1.2759603e+01   1.4127915e-02
   1.2768307e+01   1.4005471e-02
   1.2777049e+01   1.3883566e-02
   1.2785829e+01   1.3762202e-02
   1.2794647e+01   1.3641381e-02
   1.2803503e+01   1.3521105e-02
   1.2812398e+01   1.3401377e-02
   1.2821331e+01   1.3282197e-02
   1.2830302e+01   1.3163568e-02
   1.2839313e+01   1.3045492e-02
   1.2848362e+01   1.2927970e-02
   1.2857451e+01   1.2811004e-02
   1.2866579e+01   1.2694596e-02
   1.2875747e+01   1.2578747e-02
   1.2884954e+01   1.2463459e-02
   1.2894202e+01   1.2348733e-02
   1.2903490e+01   1.2234570e-02
   1.2912818e+01   1.2120972e-02
   1.2922187e+01   1.2007939e-02
   1.2931597e+01   1.1895475e-02
   1.2941048e+01   1.1783578e-02
   1.2950541e+01   1.1672251e-02
   1.2960075e+01   1.1561495e-02
   1.2969651e+01   1.1451310e-02
   1.2979269e+01   1.1341698e-02
   1.2988930e+01   1.1232659e-02
   1.2998633e+01   1.1124194e-02
   1.3008379e+01   1.1016305e-02
   1.3018168e+01   1.0908992e-02
   1.3028000e+01   1.0802255e-02
   1.3037876e+01   1.0696096e-02
   1.3047797e+01   1.0590515e-02
   1.3057761e+01   1.0485512e-02
   1.3067770e+01   1.0381088e-02
   1.3077823e+01   1.0277245e-02
   1.3087922e+01   1.0173981e-02
   1.3098066e+01   1.0071298e-02
   1.3108255e+01   9.9691961e-03
   1.3118491e+01   9.8676756e-03
   1.3128773e+01   9.7667368e-03
   1.3139101e+01   9.6663800e-03
   1.3149477e+01   9.5666055e-03
   1.3159900e+01   9.4674135e-03
   1.3170370e+01   9.3688042e-03
   1.3180888e+01   9.2707777e-03
   1.3191454e+01   9.1733341e-03
   1.3202070e+01   9.0764735e-03
   1.3212734e+01   8.9801960e-03
   1.3223447e+01   8.8845015e-03
   1.3234210e+01   8.7893901e-03
   1.3245023e+01   8.6948617e-03
   1.3255887e+01   8.6009162e-03
   1.3266801e+01   8.5075535e-03
   1.3277766e+01   8.4147734e-03
   1.3288783e+01   8.3225758e-03
   1.3299853e+01   8.2309605e-03
   1.3310974e+01   8.1399273e-03
   1.3322148e+01   8.0494757e-03
   1.3333376e+01   7.9596057e-03
   1.3344657e+01   7.8703169e-03
   1.3355992e+01   7.7816088e-03
   1.3367382e+01   7.6934812e-03
   1.3378827e+01   7.6059337e-03
   1.3390327e+01   7.5189658e-03
   1.3401883e+01   7.4325770e-03
   1.3413495e+01   7.3467669e-03
   1.3425164e+01   7.2615350e-03
   1.3436890e+01   7.1768808e-03
   1.3448675e+01   7.0928036e-03
   1.3460517e+01   7.0093030e-03
   1.3472418e+01   6.9263784e-03
   1.3484379e+01   6.8440290e-03
   1.3496399e+01   6.7622543e-03
   1.3508480e+01   6.6810536e-03
   1.3520621e+01   6.6004263e-03
   1.3532824e+01   6.5203715e-03
   1.3545089e+01   6.4408885e-03
   1.3557416e+01   6.3619767e-03
   1.3569807e+01   6.2836352e-03
   1.3582261e+01   6.2058632e-03
   1.3594779e+01   6.1286600e-03
   1.3607362e+01   6.0520246e-03
   1.3620011e+01   5.9759562e-03
   1.3632726e+01   5.9004539e-03
   1.3645508e+01   5.8255169e-03
   1.3658356e+01   5.7511442e-03
   1.3671273e+01   5.6773349e-03
   1.3684259e+01   5.6040881e-03
   1.3697314e+01   5.5314027e-03
   1.3710439e+01   5.4592777e-03
   1.3723634e+01   5.3877122e-03
   1.3736901e+01   5.3167052e-03
   1.3750241e+01   5.2462555e-03
   1.3763653e+01   5.1763622e-03
   1.3777138e+01   5.1070241e-03
   1.3790698e+01   5.0382401e-03
   1.3804334e+01   4.9700092e-03
   1.3818045e+01   4.9023303e-03
   1.3831832e+01   4.8352021e-03
   1.3845698e+01   4.7686235e-03
   1.3859641e+01   4.7025934e-03
   1.3873664e+01   4.6371105e-03
   1.3887767e+01   4.5721736e-03
   1.3901950e+01   4.5077816e-03
   1.3916215e+01   4.4439331e-03
   1.3930563e+01   4.3806270e-03
   1.3944995e+01   4.3178619e-03
   1.3959511e+01   4.2556366e-03
   1.3974112e+01   4.1939499e-03
   1.3988800e+01   4.1328002e-03
   1.4003575e+01   4.0721865e-03
   1.4018439e+01   4.0121072e-03
   1.4033392e+01   3.9525612e-03
   1.4048435e+01   3.8935469e-03
   1.4063569e+01   3.8350631e-03
   1.4078797e+01   3.7771083e-03
   1.4094117e+01   3.7196811e-03
   1.4109533e+01   3.6627801e-03
   1.4125044e+01   3.6064039e-03
   1.4140652e+01   3.5505511e-03
   1.4156359e+01   3.4952201e-03
   1.4172165e+01   3.4404096e-03
   1.4188071e+01   3.3861179e-03
   1.4204049e+01   3.3324439e-03
   1.4220061e+01   3.2795108e-03
   1.4236107e+01   3.2273085e-03
   1.4252187e+01   3.1758276e-03
   1.4268302e+01   3.1250589e-03
   1.4284453e+01   3.0749931e-03
   1.4300639e+01   3.0256212e-03
   1.4316861e+01   2.9769344e-03
   1.4333120e+01   2.9289237e-03
   1.4349416e+01   2.8815807e-03
   1.4365750e+01   2.8348966e-03
   1.4382121e+01   2.7888630e-03
   1.4398531e+01   2.7434717e-03
   1.4414980e+01   2.6987143e-03
   1.4431468e+01   2.6545828e-03
   1.4447995e+01   2.6110692e-03
   1.4464563e+01   2.5681655e-03
   1.4481172e+01   2.5258640e-03
   1.4497822e+01   2.4841570e-03
   1.4514513e+01   2.4430369e-03
   1.4531247e+01   2.4024961e-03
   1.4548023e+01   2.3625274e-03
   1.4564843e+01   2.3231233e-03
   1.4581706e+01   2.2842767e-03
   1.4598613e+01   2.2459805e-03
   1.4615565e+01   2.2082277e-03
   1.4632562e+01   2.1710113e-03
   1.4649605e+01   2.1343244e-03
   1.4666694e+01   2.0981605e-03
   1.4683830e+01   2.0625127e-03
   1.4701014e+01   2.0273745e-03
   1.4718245e+01   1.9927395e-03
   1.4735525e+01   1.9586011e-03
   1.4752854e+01   1.9249532e-03
   1.4770232e+01   1.8917893e-03
   1.4787661e+01   1.8591035e-03
   1.4805140e+01   1.8268895e-03
   1.4822671e+01   1.7951414e-03
   1.4840255e+01   1.7638533e-03
   1.4857890e+01   1.7330192e-03
   1.4875579e+01   1.7026334e-03
   1.4893322e+01   1.6726902e-03
   1.4911119e+01   1.6431840e-03
   1.4928972e+01   1.6141092e-03
   1.4946881e+01   1.5854602e-03
   1.4964846e+01   1.5572317e-03
   1.4982868e+01   1.5294183e-03
   1.5000948e+01   1.5020147e-03
   1.5019087e+01   1.4750156e-03
   1.5037285e+01   1.4484160e-03
   1.5055543e+01   1.4222107e-03
   1.5073862e+01   1.3963947e-03
   1.5092242e+01   1.3709630e-03
   1.5110684e+01   1.3459107e-03
   1.5129190e+01   1.3212330e-03
   1.5147759e+01   1.2969250e-03
   1.5166393e+01   1.2729821e-03
   1.5185092e+01   1.2493996e-03
   1.5203857e+01   1.2261728e-03
   1.5222690e+01   1.2032972e-03
   1.5241590e+01   1.1807684e-03
   1.5260559e+01   1.1585818e-03
   1.5279597e+01   1.1367331e-03
   1.5298705e+01   1.1152179e-03
   1.5317885e+01   1.0940319e-03
   1.5337137e+01   1.0731710e-03
   1.5356463e+01   1.0526310e-03
   1.5375862e+01   1.0324076e-03
   1.5395336e+01   1.0124969e-03
   1.5414886e+01   9.9289486e-04
   1.5434513e+01   9.7359743e-04
   1.5454217e+01   9.5460071e-04
   1.5474001e+01   9.3590082e-04
   1.5493865e+01   9.1749393e-04
   1.5513809e+01   8.9937624e-04
   1.5533836e+01   8.8154402e-04
   1.5553945e+01   8.6399357e-04
   1.5574139e+01   8.4672124e-04
   1.5594418e+01   8.2972341e-04
   1.5614784e+01   8.1299653e-04
   1.5635237e+01   7.9653707e-04
   1.5655779e+01   7.8034156e-04
   1.5676411e+01   7.6440655e-04
   1.5697134e+01   7.4872865e-04
   1.5717950e+01   7.3330451e-04
   1.5738859e+01   7.1813080e-04
   1.5759863e+01   7.0320426e-04
   1.5780964e+01   6.8852166e-04
   1.5802162e+01   6.7407978e-04
   1.5823459e+01   6.5987547e-04
   1.5844857e+01   6.4590562e-04
   1.5866357e+01   6.3216713e-04
   1.5887960e+01   6.1865697e-04
   1.5909667e+01   6.0537211e-04
   1.5931481e+01   5.9230958e-04
   1.5953403e+01   5.7946645e-04
   1.5975434e+01   5.6683980e-04
   1.5997576e+01   5.5442678e-04
   1.6019830e+01   5.4222453e-04
   1.6042199e+01   5.3023026e-04
   1.6064684e+01   5.1844120e-04
   1.6087286e+01   5.0685461e-04
   1.6110008e+01   4.9546779e-04
   1.6132851e+01   4.8427806e-04
   1.6155817e+01   4.7328279e-04
   1.6178909e+01   4.6247935e-04
   1.6202127e+01   4.5186518e-04
   1.6225474e+01   4.4143773e-04
   1.6248951e+01   4.3119447e-04
   1.6272562e+01   4.2113292e-04
   1.6296308e+01   4.1125061e-04
   1.6320191e+01   4.0154512e-04
   1.6344213e+01   3.9201404e-04
   1.6368377e+01   3.8265500e-04
   1.6392685e+01   3.7346565e-04
   1.6417139e+01   3.6444367e-04
   1.6441741e+01   3.5558677e-04
   1.6466495e+01   3.4689269e-04
   1.6491403e+01   3.3835918e-04
   1.6516466e+01   3.2998404e-04
   1.6541689e+01   3.2176507e-04
   1.6567073e+01   3.1370011e-04
   1.6592622e+01   3.0578704e-04
   1.6618337e+01   2.9802373e-04
   1.6644223e+01   2.9040810e-04
   1.6670282e+01   2.8293809e-04
   1.6696518e+01   2.7561166e-04
   1.6722932e+01   2.6842679e-04
   1.6749530e+01   2.6138149e-04
   1.6776313e+01   2.5447380e-04
   1.6803285e+01   2.4770177e-04
   1.6830450e+01   2.4106347e-04
   1.6857812e+01   2.3455700e-04
   1.6885374e+01   2.2818049e-04
   1.6913139e+01   2.2193208e-04
   1.6941112e+01   2.1580993e-04
   1.6969298e+01   2.0981223e-04
   1.6997699e+01   2.0393719e-04
   1.7026320e+01   1.9818302e-04
   1.7055165e+01   1.9254798e-04
   1.7084240e+01   1.8703034e-04
   1.7113548e+01   1.8162838e-04
   1.7143094e+01   1.7634041e-04
   1.7172884e+01   1.7116476e-04
   1.7202922e+01   1.6609977e-04
   1.7233213e+01   1.6114381e-04
   1.7263764e+01   1.5629526e-04
   1.7294578e+01   1.5155252e-04
   1.7325663e+01   1.4691402e-04
   1.7357024e+01   1.4237819e-04
   1.7388667e+01   1.3794348e-04
   1.7420598e+01   1.3360837e-04
   1.7452824e+01   1.2937136e-04
   1.7485351e+01   1.2523094e-04
   1.7488635e+01   1.2482041e-04
   1.7491918e+01   1.2441122e-04
   1.7493560e+01   1.2420713e-04
   1.7495202e+01   1.2400338e-04
   1.7496023e+01   1.2390163e-04
   1.7496844e+01   1.2379996e-04
   1.7497254e+01   1.2374916e-04
   1.7497664e+01   1.2369837e-04
   1.7499717e+01   1.2344477e-04
   1.7499973e+01   1.2341311e-04
   1.7499999e+01   1.2340995e-04
   1.7500000e+01   1.2340986e-04
   1.7500000e+01   1.2340984e-04
   1.7500000e+01   1.2340983e-04
   1.7500000e+01   1.2340981e-04
   1.7500000e+01   1.2340980e-04
   1.7500000e+01   1.2340980e-04
   1.7500000e+01   1.2340980e-04
   1.7500000e+01   1.2340980e-04
   1.7500000e+01   1.2340980e-04
   1.7500000e+01   1.2340980e-04
   1.7500000e+01   1.2340980e-04
   1.7500000e+01   1.2340980e-04
   1.7500000e+01   1.2340980e-04
   1.7500000e+01   1.2340980e-04
   1.7500000e+01   1.2340979e-04
   1.7500001e+01   1.2340972e-04
   1.7500003e+01   1.2340937e-04
   1.7500017e+01   1.2340765e-04
   1.7500087e+01   1.2339903e-04
   1.7500437e+01   1.2335592e-04
   1.7502183e+01   1.2314063e-04
   1.7510426e+01   1.2212987e-04
   1.7518674e+01   1.2112666e-04
   1.7526958e+01   1.2012736e-04
   1.7535278e+01   1.1913203e-04
   1.7543635e+01   1.1814067e-04
   1.7552027e+01   1.1715332e-04
   1.7560456e+01   1.1617000e-04
   1.7568921e+01   1.1519072e-04
   1.7577423e+01   1.1421552e-04
   1.7585962e+01   1.1324440e-04
   1.7594538e+01   1.1227740e-04
   1.7603151e+01   1.1131453e-04
   1.7611801e+01   1.1035580e-04
   1.7620488e+01   1.0940124e-04
   1.7629213e+01   1.0845087e-04
   1.7637976e+01   1.0750469e-04
   1.7646777e+01   1.0656274e-04
   1.7655615e+01   1.0562502e-04
   1.7664492e+01   1.0469155e-04
   1.7673407e+01   1.0376234e-04
   1.7682361e+01   1.0283741e-04
   1.7691354e+01   1.0191678e-04
   1.7700386e+01   1.0100045e-04
   1.7709456e+01   1.0008845e-04
   1.7718566e+01   9.9180775e-05
   1.7727716e+01   9.8277446e-05
   1.7736905e+01   9.7378474e-05
   1.7746135e+01   9.6483870e-05
   1.7755404e+01   9.5593645e-05
   1.7764714e+01   9.4707809e-05
   1.7774065e+01   9.3826373e-05
   1.7783456e+01   9.2949346e-05
   1.7792888e+01   9.2076737e-05
   1.7802362e+01   9.1208555e-05
   1.7811877e+01   9.0344808e-05
   1.7821434e+01   8.9485506e-05
   1.7831033e+01   8.8630654e-05
   1.7840674e+01   8.7780261e-05
   1.7850358e+01   8.6934333e-05
   1.7860084e+01   8.6092878e-05
   1.7869853e+01   8.5255900e-05
   1.7879666e+01   8.4423407e-05
   1.7889522e+01   8.3595403e-05
   1.7899422e+01   8.2771895e-05
   1.7909366e+01   8.1952886e-05
   1.7919354e+01   8.1138381e-05
   1.7929388e+01   8.0328385e-05
   1.7939466e+01   7.9522901e-05
   1.7949589e+01   7.8721934e-05
   1.7959758e+01   7.7925485e-05
   1.7969972e+01   7.7133559e-05
   1.7980233e+01   7.6346157e-05
   1.7990540e+01   7.5563283e-05
   1.8000894e+01   7.4784938e-05
   1.8011295e+01   7.4011125e-05
   1.8021744e+01   7.3241844e-05
   1.8032240e+01   7.2477098e-05
   1.8042784e+01   7.1716886e-05
   1.8053377e+01   7.0961210e-05
   1.8064019e+01   7.0210070e-05
   1.8074710e+01   6.9463467e-05
   1.8085450e+01   6.8721400e-05
   1.8096240e+01   6.7983869e-05
   1.8107081e+01   6.7250874e-05
   1.8117972e+01   6.6522414e-05
   1.8128914e+01   6.5798487e-05
   1.8139907e+01   6.5079093e-05
   1.8150953e+01   6.4364229e-05
   1.8162050e+01   6.3653895e-05
   1.8173200e+01   6.2948089e-05
   1.8184403e+01   6.2246807e-05
   1.8195660e+01   6.1550049e-05
   1.8206970e+01   6.0857810e-05
   1.8218335e+01   6.0170089e-05
   1.8229755e+01   5.9486882e-05
   1.8241229e+01   5.8808187e-05
   1.8252760e+01   5.8133999e-05
   1.8264346e+01   5.7464315e-05
   1.8275990e+01   5.6799132e-05
   1.8287690e+01   5.6138444e-05
   1.8299447e+01   5.5482249e-05
   1.8311263e+01   5.4830542e-05
   1.8323137e+01   5.4183317e-05
   1.8335071e+01   5.3540571e-05
   1.8347064e+01   5.2902298e-05
   1.8359117e+01   5.2268494e-05
   1.8371230e+01   5.1639153e-05
   1.8383405e+01   5.1014269e-05
   1.8395642e+01   5.0393836e-05
   1.8407940e+01   4.9777850e-05
   1.8420302e+01   4.9166304e-05
   1.8432727e+01   4.8559192e-05
   1.8445216e+01   4.7956508e-05
   1.8457770e+01   4.7358245e-05
   1.8470388e+01   4.6764396e-05
   1.8483073e+01   4.6174956e-05
   1.8495824e+01   4.5589916e-05
   1.8508642e+01   4.5009270e-05
   1.8521528e+01   4.4433011e-05
   1.8534482e+01   4.3861131e-05
   1.8547505e+01   4.3293623e-05
   1.8560598e+01   4.2730479e-05
   1.8573761e+01   4.2171691e-05
   1.8586996e+01   4.1617252e-05
   1.8600302e+01   4.1067153e-05
   1.8613681e+01   4.0521387e-05
   1.8627133e+01   3.9979944e-05
   1.8640659e+01   3.9442817e-05
   1.8654259e+01   3.8909996e-05
   1.8667936e+01   3.8381474e-05
   1.8681688e+01   3.7857241e-05
   1.8695518e+01   3.7337288e-05
   1.8709426e+01   3.6821606e-05
   1.8723412e+01   3.6310187e-05
   1.8737478e+01   3.5803020e-05
   1.8751625e+01   3.5300096e-05
   1.8765853e+01   3.4801406e-05
   1.8780163e+01   3.4306940e-05
   1.8794556e+01   3.3816688e-05
   1.8809033e+01   3.3330640e-05
   1.8823596e+01   3.2848787e-05
   1.8838244e+01   3.2371117e-05
   1.8852979e+01   3.1897622e-05
   1.8867802e+01   3.1428290e-05
   1.8882714e+01   3.0963111e-05
   1.8897716e+01   3.0502074e-05
   1.8912809e+01   3.0045169e-05
   1.8927993e+01   2.9592385e-05
   1.8943271e+01   2.9143711e-05
   1.8958644e+01   2.8699137e-05
   1.8974111e+01   2.8258650e-05
   1.8989675e+01   2.7822241e-05
   1.9005336e+01   2.7389896e-05
   1.9021097e+01   2.6961607e-05
   1.9036957e+01   2.6537359e-05
   1.9052919e+01   2.6117143e-05
   1.9068983e+01   2.5700947e-05
   1.9085151e+01   2.5288758e-05
   1.9101424e+01   2.4880565e-05
   1.9117803e+01   2.4476356e-05
   1.9134290e+01   2.4076119e-05
   1.9150886e+01   2.3679841e-05
   1.9167593e+01   2.3287511e-05
   1.9184412e+01   2.2899116e-05
   1.9201345e+01   2.2514644e-05
   1.9218392e+01   2.2134082e-05
   1.9235556e+01   2.1757418e-05
   1.9252838e+01   2.1384639e-05
   1.9270239e+01   2.1015731e-05
   1.9287762e+01   2.0650684e-05
   1.9305408e+01   2.0289482e-05
   1.9323178e+01   1.9932114e-05
   1.9341075e+01   1.9578567e-05
   1.9359100e+01   1.9228826e-05
   1.9377255e+01   1.8882879e-05
   1.9395542e+01   1.8540712e-05
   1.9413962e+01   1.8202313e-05
   1.9432518e+01   1.7867667e-05
   1.9451211e+01   1.7536760e-05
   1.9470044e+01   1.7209580e-05
   1.9489019e+01   1.6886112e-05
   1.9508137e+01   1.6566342e-05
   1.9527402e+01   1.6250257e-05
   1.9546814e+01   1.5937842e-05
   1.9566377e+01   1.5629083e-05
   1.9586092e+01   1.5323967e-05
   1.9605963e+01   1.5022478e-05
   1.9625991e+01   1.4724602e-05
   1.9646179e+01   1.4430325e-05
   1.9666529e+01   1.4139633e-05
   1.9687044e+01   1.3852510e-05
   1.9707727e+01   1.3568942e-05
   1.9728580e+01   1.3288915e-05
   1.9749607e+01   1.3012412e-05
   1.9770809e+01   1.2739420e-05
   1.9792191e+01   1.2469924e-05
   1.9813754e+01   1.2203907e-05
   1.9835503e+01   1.1941355e-05
   1.9857440e+01   1.1682253e-05
   1.9879568e+01   1.1426584e-05
   1.9901891e+01   1.1174335e-05
   1.9924412e+01   1.0925489e-05
   1.9947135e+01   1.0680030e-05
   1.9970063e+01   1.0437942e-05
   1.9993200e+01   1.0199211e-05
   2.0000000e+01   1.0130094e-05


==> y_inc.txt <==
   0.0000000e+00   0.0000000e+00
   3.1554436e-30   0.0000000e+00
   9.4971109e-03   3.0056538e-08
   2.0277808e-02   1.3605147e-07
   3.1116055e-02   3.1808186e-07
   4.2023087e-02   5.7604296e-07
   5.3000669e-02   9.0981114e-07
   6.4050757e-02   1.3193104e-06
   7.5175433e-02   1.8045148e-06
   8.6376915e-02   2.3654521e-06
   9.7657578e-02   3.0022079e-06
   1.0901996e-01   3.7149306e-06
   1.2046679e-01   4.5038367e-06
   1.3200100e-01   5.3692169e-06
   1.4362576e-01   6.3114436e-06
   1.5534449e-01   7.3309785e-06
   1.6716092e-01   8.4283825e-06
   1.7907910e-01   9.6043265e-06
   1.9110345e-01   1.0859604e-05
   2.0323883e-01   1.2195148e-05
   2.1549060e-01   1.3612045e-05
   2.2786467e-01   1.5111562e-05
   2.4036764e-01   1.6695170e-05
   2.5279086e-01   1.8335469e-05
   2.6507845e-01   2.0022061e-05
   2.7723921e-01   2.1752896e-05
   2.8928125e-01   2.3526138e-05
   3.0121170e-01   2.5340087e-05
   3.1303686e-01   2.7193157e-05
   3.2476237e-01   2.9083875e-05
   3.3639325e-01   3.1010862e-05
   3.4793407e-01   3.2972828e-05
   3.5938891e-01   3.4968562e-05
   3.7076151e-01   3.6996928e-05
   3.8205529e-01   3.9056858e-05
   3.9327336e-01   4.1147347e-05
   4.0441860e-01   4.3267448e-05
   4.1549364e-01   4.5416266e-05
   4.2650093e-01   4.7592957e-05
   4.3744275e-01   4.9796724e-05
   4.4832118e-01   5.2026814e-05
   4.5913820e-01   5.4282511e-05
   4.6989564e-01   5.6563142e-05
   4.8059522e-01   5.8868067e-05
   4.9123853e-01   6.1196679e-05
   5.0182709e-01   6.3548403e-05
   5.1236232e-01   6.5922697e-05
   5.2284556e-01   6.8319042e-05
   5.3327807e-01   7.0736949e-05
   5.4366105e-01   7.3175952e-05
   5.5399563e-01   7.5635611e-05
   5.6428288e-01   7.8115506e-05
   5.7452383e-01   8.0615241e-05
   5.8471943e-01   8.3134438e-05
   5.9487062e-01   8.5672741e-05
   6.0497828e-01   8.8229808e-05
   6.1504323e-01   9.0805319e-05
   6.2506630e-01   9.3398970e-05
   6.3504823e-01   9.6010469e-05
   6.4498978e-01   9.8639544e-05
   6.5489163e-01   1.0128593e-04
   6.6475446e-01   1.0394939e-04
   6.7457892e-01   1.0662969e-04
   6.8436564e-01   1.0932660e-04
   6.9411522e-01   1.1203992e-04
   7.0382822e-01   1.1476944e-04
   7.1350520e-01   1.1751500e-04
   7.2314671e-01   1.2027641e-04
   7.3275325e-01   1.2305350e-04
   7.4232532e-01   1.2584612e-04
   7.5186341e-01   1.2865412e-04
   7.6136799e-01   1.3147737e-04
   7.7083949e-01   1.3431574e-04
   7.8027835e-01   1.3716910e-04
   7.8968501e-01   1.4003735e-04
   7.9905988e-01   1.4292038e-04
   8.0840333e-01   1.4581809e-04
   8.1771577e-01   1.4873039e-04
   8.2699757e-01   1.5165719e-04
   8.3624910e-01   1.5459843e-04
   8.4547069e-01   1.5755403e-04
   8.5466271e-01   1.6052391e-04
   8.6382548e-01   1.6350803e-04
   8.7295934e-01   1.6650633e-04
   8.8206459e-01   1.6951876e-04
   8.9114155e-01   1.7254527e-04
   9.0019052e-01   1.7558583e-04
   9.0921180e-01   1.7864040e-04
   9.1820567e-01   1.8170895e-04
   9.2717242e-01   1.8479146e-04
   9.3611231e-01   1.8788791e-04
   9.4502561e-01   1.9099828e-04
   9.5391259e-01   1.9412255e-04
   9.6277350e-01   1.9726072e-04
   9.7160860e-01   2.0041278e-04
   9.8041812e-01   2.0357874e-04
   9.8920231e-01   2.0675858e-04
   9.9796140e-01   2.0995232e-04
   1.0066956e+00   2.1315996e-04
   1.0154052e+00   2.1638153e-04
   1.0240904e+00   2.1961702e-04
   1.0327513e+00   2.2286645e-04
   1.0413883e+00   2.2612985e-04
   1.0500015e+00   2.2940724e-04
   1.0585911e+00   2.3269864e-04
   1.0671573e+00   2.3600408e-04
   1.0757004e+00   2.3932359e-04
   1.0842204e+00   2.4265720e-04
   1.0927177e+00   2.4600494e-04
   1.1011924e+00   2.4936686e-04
   1.1096446e+00   2.5274299e-04
   1.1180746e+00   2.5613337e-04
   1.1264825e+00   2.5953804e-04
   1.1348685e+00   2.6295704e-04
   1.1432329e+00   2.6639043e-04
   1.1515756e+00   2.6983826e-04
   1.1598970e+00   2.7330056e-04
   1.1681971e+00   2.7677739e-04
   1.1764762e+00   2.8026881e-04
   1.1847344e+00   2.8377487e-04
   1.1929719e+00   2.8729563e-04
   1.2011888e+00   2.9083114e-04
   1.2093852e+00   2.9438146e-04
   1.2175613e+00   2.9794665e-04
   1.2257174e+00   3.0152677e-04
   1.2338534e+00   3.0512189e-04
   1.2419695e+00   3.0873207e-04
   1.2500660e+00   3.1235738e-04
   1.2581429e+00   3.1599787e-04
   1.2662004e+00   3.1965363e-04
   1.2742385e+00   3.2332471e-04
   1.2822575e+00   3.2701119e-04
   1.2902575e+00   3.3071314e-04
   1.2982386e+00   3.3443062e-04
   1.3062009e+00   3.3816372e-04
   1.3141446e+00   3.4191250e-04
   1.3220698e+00   3.4567703e-04
   1.3299766e+00   3.4945741e-04
   1.3378651e+00   3.5325370e-04
   1.3457354e+00   3.5706597e-04
   1.3535878e+00   3.6089432e-04
   1.3614222e+00   3.6473880e-04
   1.3692389e+00   3.6859951e-04
   1.3770378e+00   3.7247653e-04
   1.3848192e+00   3.7636993e-04
   1.3925832e+00   3.8027979e-04
   1.4003298e+00   3.8420620e-04
   1.4080592e+00   3.8814925e-04
   1.4157715e+00   3.9210901e-04
   1.4234668e+00   3.9608557e-04
   1.4311452e+00   4.0007902e-04
   1.4388068e+00   4.0408944e-04
   1.4464517e+00   4.0811691e-04
   1.4540800e+00   4.1216153e-04
   1.4616918e+00   4.1622337e-04
   1.4692873e+00   4.2030253e-04
   1.4768664e+00   4.2439910e-04
   1.4844294e+00   4.2851316e-04
   1.4919763e+00   4.3264481e-04
   1.4995072e+00   4.3679413e-04
   1.5070222e+00   4.4096121e-04
   1.5145214e+00   4.4514615e-04
   1.5220049e+00   4.4934904e-04
   1.5294728e+00   4.5356996e-04
   1.5369252e+00   4.5780901e-04
   1.5443621e+00   4.6206629e-04
   1.5517837e+00   4.6634188e-04
   1.5591901e+00   4.7063588e-04
   1.5665813e+00   4.7494838e-04
   1.5739575e+00   4.7927947e-04
   1.5813186e+00   4.8362926e-04
   1.5886649e+00   4.8799783e-04
   1.5959963e+00   4.9238529e-04
   1.6033131e+00   4.9679172e-04
   1.6106232e+00   5.0122212e-04
   1.6179368e+00   5.0568279e-04
   1.6252540e+00   5.1017401e-04
   1.6325746e+00   5.1469602e-04
   1.6398987e+00   5.1924909e-04
   1.6472263e+00   5.2383350e-04
   1.6545575e+00   5.2844952e-04
   1.6618922e+00   5.3309741e-04
   1.6692305e+00   5.3777747e-04
   1.6765722e+00   5.4248997e-04
   1.6839176e+00   5.4723519e-04
   1.6912665e+00   5.5201343e-04
   1.6986190e+00   5.5682495e-04
   1.7059750e+00   5.6167007e-04
   1.7133346e+00   5.6654907e-04
   1.7206979e+00   5.7146224e-04
   1.7280647e+00   5.7640989e-04
   1.7354351e+00   5.8139232e-04
   1.7428092e+00   5.8640985e-04
   1.7501868e+00   5.9146276e-04
   1.7575682e+00   5.9655139e-04
   1.7649531e+00   6.0167604e-04
   1.7723417e+00   6.0683702e-04
   1.7797340e+00   6.1203467e-04
   1.7871299e+00   6.1726929e-04
   1.7945295e+00   6.2254124e-04
   1.8019327e+00   6.2785081e-04
   1.8093397e+00   6.3319835e-04
   1.8167503e+00   6.3858420e-04
   1.8241647e+00   6.4400869e-04
   1.8315828e+00   6.4947217e-04
   1.8390046e+00   6.5497499e-04
   1.8464301e+00   6.6051748e-04
   1.8538593e+00   6.6610002e-04
   1.8612923e+00   6.7172294e-04
   1.8687291e+00   6.7738661e-04
   1.8761696e+00   6.8309137e-04
   1.8836138e+00   6.8883763e-04
   1.8910619e+00   6.9462572e-04
   1.8985137e+00   7.0045602e-04
   1.9059694e+00   7.0632893e-04
   1.9134288e+00   7.1224480e-04
   1.9208920e+00   7.1820402e-04
   1.9283591e+00   7.2420699e-04
   1.9358300e+00   7.3025408e-04
   1.9433047e+00   7.3634570e-04
   1.9507833e+00   7.4248224e-04
   1.9582657e+00   7.4866410e-04
   1.9657520e+00   7.5489169e-04
   1.9732421e+00   7.6116542e-04
   1.9807361e+00   7.6748569e-04
   1.9882340e+00   7.7385293e-04
   1.9957358e+00   7.8026756e-04
   2.0032415e+00   7.8672999e-04
   2.0107511e+00   7.9324067e-04
   2.0182647e+00   7.9980001e-04
   2.0257822e+00   8.0640847e-04
   2.0333036e+00   8.1306647e-04
   2.0408289e+00   8.1977445e-04
   2.0483582e+00   8.2653289e-04
   2.0558915e+00   8.3334222e-04
   2.0634287e+00   8.4020289e-04
   2.0709699e+00   8.4711538e-04
   2.0785152e+00   8.5408015e-04
   2.0860644e+00   8.6109766e-04
   2.0936176e+00   8.6816839e-04
   2.1011748e+00   8.7529282e-04
   2.1087361e+00   8.8247145e-04
   2.1163014e+00   8.8970475e-04
   2.1238707e+00   8.9699322e-04
   2.1314441e+00   9.0433735e-04
   2.1390216e+00   9.1173764e-04
   2.1466031e+00   9.1919460e-04
   2.1541888e+00   9.2670875e-04
   2.1617785e+00   9.3428061e-04
   2.1693723e+00   9.4191067e-04
   2.1769702e+00   9.4959948e-04
   2.1845722e+00   9.5734758e-04
   2.1921784e+00   9.6515549e-04
   2.1997887e+00   9.7302377e-04
   2.2074032e+00   9.8095294e-04
   2.2150218e+00   9.8894357e-04
   2.2226446e+00   9.9699621e-04
   2.2302715e+00   1.0051114e-03
   2.2379026e+00   1.0132898e-03
   2.2455380e+00   1.0215318e-03
   2.2531775e+00   1.0298382e-03
   2.2608213e+00   1.0382094e-03
   2.2684692e+00   1.0466461e-03
   2.2761214e+00   1.0551488e-03
   2.2837779e+00   1.0637182e-03
   2.2914386e+00   1.0723548e-03
   2.2991036e+00   1.0810594e-03
   2.3067728e+00   1.0898324e-03
   2.3144464e+00   1.0986745e-03
   2.3221242e+00   1.1075864e-03
   2.3298063e+00   1.1165687e-03
   2.3374928e+00   1.1256220e-03
   2.3451835e+00   1.1347469e-03
   2.3528786e+00   1.1439442e-03
   2.3605781e+00   1.1532144e-03
   2.3682819e+00   1.1625584e-03
   2.3759901e+00   1.1719766e-03
   2.3837026e+00   1.1814698e-03
   2.3914196e+00   1.1910387e-03
   2.3991409e+00   1.2006840e-03
   2.4068666e+00   1.2104064e-03
   2.4145968e+00   1.2202066e-03
   2.4223314e+00   1.2300852e-03
   2.4300704e+00   1.2400431e-03
   2.4378139e+00   1.2500809e-03
   2.4455618e+00   1.2601993e-03
   2.4533142e+00   1.2703992e-03
   2.4610711e+00   1.2806813e-03
   2.4688325e+00   1.2910462e-03
   2.4765984e+00   1.3014949e-03
   2.4843688e+00   1.3120279e-03
   2.4921438e+00   1.3226463e-03
   2.4999233e+00   1.3333506e-03
   2.5077073e+00   1.3441417e-03
   2.5154959e+00   1.3550204e-03
   2.5232891e+00   1.3659875e-03
   2.5310868e+00   1.3770438e-03
   2.5388892e+00   1.3881902e-03
   2.5466961e+00   1.3994275e-03
   2.5545077e+00   1.4107564e-03
   2.5623239e+00   1.4221780e-03
   2.5701447e+00   1.4336929e-03
   2.5779702e+00   1.4453021e-03
   2.5858004e+00   1.4570065e-03
   2.5936352e+00   1.4688069e-03
   2.6014747e+00   1.4807042e-03
   2.6093190e+00   1.4926993e-03
   2.6171679e+00   1.5047932e-03
   2.6250215e+00   1.5169867e-03
   2.6328799e+00   1.5292807e-03
   2.6407431e+00   1.5416763e-03
   2.6486110e+00   1.5541743e-03
   2.6564837e+00   1.5667758e-03
   2.6643611e+00   1.5794815e-03
   2.6722434e+00   1.5922926e-03
   2.6801305e+00   1.6052101e-03
   2.6880224e+00   1.6182348e-03
   2.6959191e+00   1.6313678e-03
   2.7038207e+00   1.6446101e-03
   2.7117271e+00   1.6579628e-03
   2.7196384e+00   1.6714268e-03
   2.7275546e+00   1.6850032e-03
   2.7354757e+00   1.6986931e-03
   2.7434018e+00   1.7124975e-03
   2.7513327e+00   1.7264175e-03
   2.7592686e+00   1.7404542e-03
   2.7672094e+00   1.7546086e-03
   2.7751552e+00   1.7688819e-03
   2.7831060e+00   1.7832752e-03
   2.7910617e+00   1.7977896e-03
   2.7990225e+00   1.8124262e-03
   2.8069883e+00   1.8271862e-03
   2.8149591e+00   1.8420709e-03
   2.8229350e+00   1.8570812e-03
   2.8309159e+00   1.8722184e-03
   2.8389019e+00   1.8874838e-03
   2.8468930e+00   1.9028785e-03
   2.8548891e+00   1.9184037e-03
   2.8628904e+00   1.9340607e-03
   2.8708968e+00   1.9498507e-03
   2.8789084e+00   1.9657750e-03
   2.8869251e+00   1.9818348e-03
   2.8949470e+00   1.9980315e-03
   2.9029741e+00   2.0143663e-03
   2.9110064e+00   2.0308406e-03
   2.9190439e+00   2.0474556e-03
   2.9270866e+00   2.0642127e-03
   2.9351346e+00   2.0811132e-03
   2.9431878e+00   2.0981586e-03
   2.9512463e+00   2.1153501e-03
   2.9593101e+00   2.1326893e-03
   2.9673791e+00   2.1501774e-03
   2.9754535e+00   2.1678159e-03
   2.9835333e+00   2.1856062e-03
   2.9916184e+00   2.2035499e-03
   2.9997088e+00   2.2216483e-03
   3.0078047e+00   2.2399030e-03
   3.0159059e+00   2.2583153e-03
   3.0240125e+00   2.2768870e-03
   3.0321246e+00   2.2956193e-03
   3.0402421e+00   2.3145141e-03
   3.0483650e+00   2.3335726e-03
   3.0564934e+00   2.3527966e-03
   3.0646274e+00   2.3721876e-03
   3.0727668e+00   2.3917473e-03
   3.0809117e+00   2.4114772e-03
   3.0890622e+00   2.4313791e-03
   3.0972183e+00   2.4514545e-03
   3.1053799e+00   2.4717051e-03
   3.1135471e+00   2.4921326e-03
   3.1217199e+00   2.5127388e-03
   3.1298983e+00   2.5335253e-03
   3.1380823e+00   2.5544939e-03
   3.1462720e+00   2.5756464e-03
   3.1544674e+00   2.5969845e-03
   3.1626685e+00   2.6185101e-03
   3.1708753e+00   2.6402249e-03
   3.1790878e+00   2.6621309e-03
   3.1873060e+00   2.6842298e-03
   3.1955300e+00   2.7065236e-03
   3.2037598e+00   2.7290140e-03
   3.2119953e+00   2.7517032e-03
   3.2202367e+00   2.7745929e-03
   3.2284839e+00   2.7976852e-03
   3.2367370e+00   2.8209821e-03
   3.2449959e+00   2.8444854e-03
   3.2532607e+00   2.8681973e-03
   3.2615314e+00   2.8921198e-03
   3.2698080e+00   2.9162549e-03
   3.2780906e+00   2.9406048e-03
   3.2863791e+00   2.9651715e-03
   3.2946736e+00   2.9899572e-03
   3.3029741e+00   3.0149641e-03
   3.3112806e+00   3.0401943e-03
   3.3195932e+00   3.0656499e-03
   3.3279118e+00   3.0913333e-03
   3.3362365e+00   3.1172466e-03
   3.3445672e+00   3.1433923e-03
   3.3529041e+00   3.1697724e-03
   3.3612471e+00   3.1963895e-03
   3.3695963e+00   3.2232457e-03
   3.3779516e+00   3.2503435e-03
   3.3863131e+00   3.2776853e-03
   3.3946809e+00   3.3052735e-03
   3.4030548e+00   3.3331105e-03
   3.4114351e+00   3.3611989e-03
   3.4198216e+00   3.3895411e-03
   3.4282144e+00   3.4181396e-03
   3.4366135e+00   3.4469971e-03
   3.4450189e+00   3.4761160e-03
   3.4534307e+00   3.5054990e-03
   3.4618489e+00   3.5351488e-03
   3.4702735e+00   3.5650680e-03
   3.4787045e+00   3.5952593e-03
   3.4871419e+00   3.6257254e-03
   3.4955859e+00   3.6564691e-03
   3.5040363e+00   3.6874933e-03
   3.5124932e+00   3.7188006e-03
   3.5209566e+00   3.7503940e-03
   3.5294266e+00   3.7822763e-03
   3.5379032e+00   3.8144505e-03
   3.5463864e+00   3.8469194e-03
   3.5548762e+00   3.8796862e-03
   3.5633727e+00   3.9127537e-03
   3.5718758e+00   3.9461251e-03
   3.5803856e+00   3.9798034e-03
   3.5889022e+00   4.0137917e-03
   3.5974254e+00   4.0480931e-03
   3.6059555e+00   4.0827108e-03
   3.6144923e+00   4.1176482e-03
   3.6230360e+00   4.1529084e-03
   3.6315864e+00   4.1884946e-03
   3.6401438e+00   4.2244103e-03
   3.6487080e+00   4.2606588e-03
   3.6572792e+00   4.2972435e-03
   3.6658573e+00   4.3341678e-03
   3.6744423e+00   4.3714353e-03
   3.6830344e+00   4.4090494e-03
   3.6916334e+00   4.4470137e-03
   3.7002395e+00   4.4853317e-03
   3.7088527e+00   4.5240072e-03
   3.7174729e+00   4.5630438e-03
   3.7261003e+00   4.6024452e-03
   3.7347348e+00   4.6422152e-03
   3.7433765e+00   4.6823576e-03
   3.7520254e+00   4.7228762e-03
   3.7606815e+00   4.7637750e-03
   3.7693448e+00   4.8050578e-03
   3.7780155e+00   4.8467287e-03
   3.7866934e+00   4.8887916e-03
   3.7953787e+00   4.9312507e-03
   3.8040714e+00   4.9741101e-03
   3.8127714e+00   5.0173739e-03
   3.8214789e+00   5.0610464e-03
   3.8301938e+00   5.1051318e-03
   3.8389162e+00   5.1496344e-03
   3.8476461e+00   5.1945587e-03
   3.8563835e+00   5.2399089e-03
   3.8651285e+00   5.2856896e-03
   3.8738812e+00   5.3319054e-03
   3.8826414e+00   5.3785606e-03
   3.8914093e+00   5.4256601e-03
   3.9001849e+00   5.4732084e-03
   3.9089682e+00   5.5212103e-03
   3.9177592e+00   5.5696705e-03
   3.9265581e+00   5.6185941e-03
   3.9353647e+00   5.6679857e-03
   3.9441792e+00   5.7178504e-03
   3.9530016e+00   5.7681931e-03
   3.9618319e+00   5.8190190e-03
   3.9706701e+00   5.8703332e-03
   3.9795163e+00   5.9221409e-03
   3.9883706e+00   5.9744473e-03
   3.9972328e+00   6.0272577e-03
   4.0061031e+00   6.0805776e-03
   4.0149816e+00   6.1344123e-03
   4.0238682e+00   6.1887674e-03
   4.0327629e+00   6.2436485e-03
   4.0416659e+00   6.2990611e-03
   4.0505771e+00   6.3550111e-03
   4.0594966e+00   6.4115041e-03
   4.0684245e+00   6.4685460e-03
   4.0773606e+00   6.5261428e-03
   4.0863052e+00   6.5843004e-03
   4.0952582e+00   6.6430249e-03
   4.1042197e+00   6.7023223e-03
   4.1131897e+00   6.7621990e-03
   4.1221682e+00   6.8226611e-03
   4.1311552e+00   6.8837151e-03
   4.1401467e+00   6.9453379e-03
   4.1491390e+00   7.0075108e-03
   4.1581321e+00   7.0702389e-03
   4.1671262e+00   7.1335272e-03
   4.1761211e+00   7.1973805e-03
   4.1851170e+00   7.2618040e-03
   4.1941137e+00   7.3268027e-03
   4.2031114e+00   7.3923820e-03
   4.2121100e+00   7.4585469e-03
   4.2211095e+00   7.5253027e-03
   4.2301100e+00   7.5926546e-03
   4.2391114e+00   7.6606082e-03
   4.2481138e+00   7.7291686e-03
   4.2571171e+00   7.7983413e-03
   4.2661215e+00   7.8681320e-03
   4.2751268e+00   7.9385461e-03
   4.2841331e+00   8.0095891e-03
   4.2931404e+00   8.0812668e-03
   4.3021487e+00   8.1535847e-03
   4.3111581e+00   8.2265487e-03
   4.3201685e+00   8.3001645e-03
   4.3291799e+00   8.3744380e-03
   4.3381923e+00   8.4493751e-03
   4.3472059e+00   8.5249816e-03
   4.3562205e+00   8.6012637e-03
   4.3652361e+00   8.6782273e-03
   4.3742529e+00   8.7558786e-03
   4.3832708e+00   8.8342237e-03
   4.3922897e+00   8.9132689e-03
   4.4013098e+00   8.9930204e-03
   4.4103310e+00   9.0734846e-03
   4.4193534e+00   9.1546677e-03
   4.4283769e+00   9.2365764e-03
   4.4374016e+00   9.3192170e-03
   4.4464274e+00   9.4025962e-03
   4.4554544e+00   9.4867206e-03
   4.4644826e+00   9.5715968e-03
   4.4735121e+00   9.6572316e-03
   4.4825427e+00   9.7436317e-03
   4.4915745e+00   9.8308041e-03
   4.5006076e+00   9.9187556e-03
   4.5096420e+00   1.0007493e-02
   4.5186776e+00   1.0097024e-02
   4.5277144e+00   1.0187355e-02
   4.5367526e+00   1.0278494e-02
   4.5457920e+00   1.0370447e-02
   4.5548328e+00   1.0463223e-02
   4.5638748e+00   1.0556827e-02
   4.5729182e+00   1.0651269e-02
   4.5819629e+00   1.0746555e-02
   4.5910090e+00   1.0842693e-02
   4.6000565e+00   1.0939690e-02
   4.6091053e+00   1.1037554e-02
   4.6181555e+00   1.1136294e-02
   4.6272072e+00   1.1235916e-02
   4.6362602e+00   1.1336429e-02
   4.6453147e+00   1.1437841e-02
   4.6543706e+00   1.1540159e-02
   4.6634279e+00   1.1643393e-02
   4.6724868e+00   1.1747549e-02
   4.6815471e+00   1.1852637e-02
   4.6906089e+00   1.1958665e-02
   4.6996722e+00   1.2065640e-02
   4.7087371e+00   1.2173573e-02
   4.7178035e+00   1.2282470e-02
   4.7268714e+00   1.2392342e-02
   4.7359409e+00   1.2503196e-02
   4.7450120e+00   1.2615042e-02
   4.7540847e+00   1.2727888e-02
   4.7631590e+00   1.2841743e-02
   4.7722349e+00   1.2956616e-02
   4.7813124e+00   1.3072518e-02
   4.7903916e+00   1.3189455e-02
   4.7994725e+00   1.3307439e-02
   4.8085550e+00   1.3426478e-02
   4.8176393e+00   1.3546581e-02
   4.8267253e+00   1.3667760e-02
   4.8358130e+00   1.3790022e-02
   4.8449024e+00   1.3913378e-02
   4.8539936e+00   1.4037837e-02
   4.8630866e+00   1.4163410e-02
   4.8721814e+00   1.4290106e-02
   4.8812780e+00   1.4417936e-02
   4.8903764e+00   1.4546909e-02
   4.8994767e+00   1.4677036e-02
   4.9085788e+00   1.4808327e-02
   4.9176828e+00   1.4940794e-02
   4.9267887e+00   1.5074445e-02
   4.9358966e+00   1.5209292e-02
   4.9450063e+00   1.5345346e-02
   4.9541180e+00   1.5482617e-02
   4.9632317e+00   1.5621116e-02
   4.9723473e+00   1.5760855e-02
   4.9814650e+00   1.5901845e-02
   4.9905847e+00   1.6044096e-02
   4.9997064e+00   1.6187619e-02
   5.0088302e+00   1.6332428e-02
   5.0179560e+00   1.6478532e-02
   5.0270840e+00   1.6625944e-02
   5.0362141e+00   1.6774675e-02
   5.0453463e+00   1.6924737e-02
   5.0544807e+00   1.7076143e-02
   5.0636172e+00   1.7228903e-02
   5.0727560e+00   1.7383031e-02
   5.0818969e+00   1.7538538e-02
   5.0910401e+00   1.7695437e-02
   5.1001856e+00   1.7853741e-02
   5.1093333e+00   1.8013462e-02
   5.1184834e+00   1.8174612e-02
   5.1276357e+00   1.8337205e-02
   5.1367904e+00   1.8501254e-02
   5.1459475e+00   1.8666771e-02
   5.1551069e+00   1.8833770e-02
   5.1642688e+00   1.9002264e-02
   5.1734331e+00   1.9172266e-02
   5.1825999e+00   1.9343790e-02
   5.1917691e+00   1.9516851e-02
   5.2009408e+00   1.9691460e-02
   5.2101150e+00   1.9867633e-02
   5.2192918e+00   2.0045384e-02
   5.2284712e+00   2.0224726e-02
   5.2376532e+00   2.0405674e-02
   5.2468378e+00   2.0588242e-02
   5.2560250e+00   2.0772445e-02
   5.2652149e+00   2.0958298e-02
   5.2744074e+00   2.1145815e-02
   5.2836027e+00   2.1335011e-02
   5.2928008e+00   2.1525902e-02
   5.3020016e+00   2.1718502e-02
   5.3112052e+00   2.1912827e-02
   5.3204116e+00   2.2108893e-02
   5.3296209e+00   2.2306715e-02
   5.3388330e+00   2.2506308e-02
   5.3480481e+00   2.2707690e-02
   5.3572660e+00   2.2910875e-02
   5.3664870e+00   2.3115880e-02
   5.3757109e+00   2.3322722e-02
   5.3849378e+00   2.3531417e-02
   5.3941677e+00   2.3741981e-02
   5.4034008e+00   2.3954431e-02
   5.4126369e+00   2.4168785e-02
   5.4218761e+00   2.4385060e-02
   5.4311185e+00   2.4603272e-02
   5.4403641e+00   2.4823439e-02
   5.4496129e+00   2.5045579e-02
   5.4588649e+00   2.5269709e-02
   5.4681203e+00   2.5495847e-02
   5.4773789e+00   2.5724012e-02
   5.4866408e+00   2.5954222e-02
   5.4959062e+00   2.6186494e-02
   5.5051749e+00   2.6420848e-02
   5.5144471e+00   2.6657303e-02
   5.5237227e+00   2.6895876e-02
   5.5330018e+00   2.7136588e-02
   5.5422845e+00   2.7379457e-02
   5.5515707e+00   2.7624502e-02
   5.5608605e+00   2.7871745e-02
   5.5701540e+00   2.8121203e-02
   5.5794511e+00   2.8372898e-02
   5.5887519e+00   2.8626849e-02
   5.5980565e+00   2.8883076e-02
   5.6073648e+00   2.9141601e-02
   5.6166769e+00   2.9402443e-02
   5.6259929e+00   2.9665624e-02
   5.6353128e+00   2.9931164e-02
   5.6446365e+00   3.0199086e-02
   5.6539643e+00   3.0469409e-02
   5.6632960e+00   3.0742157e-02
   5.6726318e+00   3.1017350e-02
   5.6819716e+00   3.1295011e-02
   5.6913156e+00   3.1575163e-02
   5.7006636e+00   3.1857826e-02
   5.7100159e+00   3.2143025e-02
   5.7193724e+00   3.2430782e-02
   5.7287332e+00   3.2721120e-02
   5.7380983e+00   3.3014062e-02
   5.7474677e+00   3.3309631e-02
   5.7568416e+00   3.3607853e-02
   5.7662198e+00   3.3908749e-02
   5.7756026e+00   3.4212344e-02
   5.7849898e+00   3.4518664e-02
   5.7943817e+00   3.4827732e-02
   5.8037781e+00   3.5139573e-02
   5.8131792e+00   3.5454212e-02
   5.8225850e+00   3.5771674e-02
   5.8319955e+00   3.6091985e-02
   5.8414109e+00   3.6415171e-02
   5.8508310e+00   3.6741257e-02
   5.8602561e+00   3.7070270e-02
   5.8696861e+00   3.7402235e-02
   5.8791210e+00   3.7737181e-02
   5.8885610e+00   3.8075133e-02
   5.8980061e+00   3.8416118e-02
   5.9074563e+00   3.8760165e-02
   5.9169116e+00   3.9107301e-02
   5.9263722e+00   3.9457553e-02
   5.9358381e+00   3.9810950e-02
   5.9453093e+00   4.0167521e-02
   5.9547859e+00   4.0527293e-02
   5.9642679e+00   4.0890296e-02
   5.9737554e+00   4.1256559e-02
   5.9832485e+00   4.1626112e-02
   5.9927472e+00   4.1998984e-02
   6.0022515e+00   4.2375206e-02
   6.0117615e+00   4.2754806e-02
   6.0212773e+00   4.3137817e-02
   6.0307989e+00   4.3524269e-02
   6.0403263e+00   4.3914193e-02
   6.0498598e+00   4.4307621e-02
   6.0593992e+00   4.4704584e-02
   6.0689447e+00   4.5105114e-02
   6.0784963e+00   4.5509244e-02
   6.0880540e+00   4.5917006e-02
   6.0976180e+00   4.6328433e-02
   6.1071884e+00   4.6743559e-02
   6.1167650e+00   4.7162416e-02
   6.1263482e+00   4.7585039e-02
   6.1359378e+00   4.8011462e-02
   6.1455339e+00   4.8441719e-02
   6.1551367e+00   4.8875846e-02
   6.1647462e+00   4.9313877e-02
   6.1743624e+00   4.9755847e-02
   6.1839855e+00   5.0201792e-02
   6.1936155e+00   5.0651749e-02
   6.2032524e+00   5.1105754e-02
   6.2128964e+00   5.1563844e-02
   6.2225475e+00   5.2026056e-02
   6.2322057e+00   5.2492427e-02
   6.2418713e+00   5.2962995e-02
   6.2515441e+00   5.3437799e-02
   6.2612244e+00   5.3916876e-02
   6.2709121e+00   5.4400266e-02
   6.2806074e+00   5.4888008e-02
   6.2903103e+00   5.5380142e-02
   6.3000210e+00   5.5876707e-02
   6.3097394e+00   5.6377745e-02
   6.3194657e+00   5.6883295e-02
   6.3292000e+00   5.7393400e-02
   6.3389423e+00   5.7908100e-02
   6.3486927e+00   5.8427437e-02
   6.3584514e+00   5.8951454e-02
   6.3682183e+00   5.9480194e-02
   6.3779936e+00   6.0013700e-02
   6.3877774e+00   6.0552014e-02
   6.3975697e+00   6.1095182e-02
   6.4073707e+00   6.1643248e-02
   6.4171804e+00   6.2196256e-02
   6.4269990e+00   6.2754252e-02
   6.4368264e+00   6.3317282e-02
   6.4466629e+00   6.3885390e-02
   6.4565085e+00   6.4458625e-02
   6.4663633e+00   6.5037033e-02
   6.4762274e+00   6.5620662e-02
   6.4861010e+00   6.6209560e-02
   6.4959840e+00   6.6803774e-02
   6.5058766e+00   6.7403354e-02
   6.5157790e+00   6.8008350e-02
   6.5256912e+00   6.8618811e-02
   6.5356133e+00   6.9234787e-02
   6.5455454e+00   6.9856330e-02
   6.5554877e+00   7.0483490e-02
   6.5654402e+00   7.1116320e-02
   6.5754031e+00   7.1754871e-02
   6.5853765e+00   7.2399198e-02
   6.5953605e+00   7.3049352e-02
   6.6053552e+00   7.3705389e-02
   6.6153607e+00   7.4367362e-02
   6.6253772e+00   7.5035327e-02
   6.6354047e+00   7.5709338e-02
   6.6454435e+00   7.6389453e-02
   6.6554936e+00   7.7075729e-02
   6.6655551e+00   7.7768221e-02
   6.6756282e+00   7.8466988e-02
   6.6857129e+00   7.9172089e-02
   6.6958096e+00   7.9883582e-02
   6.7059182e+00   8.0601528e-02
   6.7160389e+00   8.1325986e-02
   6.7261719e+00   8.2057018e-02
   6.7363172e+00   8.2794685e-02
   6.7464751e+00   8.3539049e-02
   6.7566457e+00   8.4290172e-02
   6.7668291e+00   8.5048120e-02
   6.7770254e+00   8.5812955e-02
   6.7872349e+00   8.6584742e-02
   6.7974577e+00   8.7363548e-02
   6.8076938e+00   8.8149438e-02
   6.8179436e+00   8.8942479e-02
   6.8282072e+00   8.9742739e-02
   6.8384846e+00   9.0550287e-02
   6.8487761e+00   9.1365191e-02
   6.8590819e+00   9.2187521e-02
   6.8694021e+00   9.3017348e-02
   6.8797369e+00   9.3854744e-02
   6.8900865e+00   9.4699780e-02
   6.9004510e+00   9.5552531e-02
   6.9108306e+00   9.6413070e-02
   6.9212256e+00   9.7281471e-02
   6.9316361e+00   9.8157810e-02
   6.9420622e+00   9.9042163e-02
   6.9525043e+00   9.9934609e-02
   6.9629625e+00   1.0083522e-01
   6.9734369e+00   1.0174409e-01
   6.9839279e+00   1.0266128e-01
   6.9944356e+00   1.0358689e-01
   7.0049602e+00   1.0452099e-01
   7.0155019e+00   1.0546366e-01
   7.0260610e+00   1.0641499e-01
   7.0366377e+00   1.0737507e-01
   7.0472322e+00   1.0834398e-01
   7.0578447e+00   1.0932181e-01
   7.0684755e+00   1.1030864e-01
   7.0791249e+00   1.1130457e-01
   7.0897930e+00   1.1230968e-01
   7.1004802e+00   1.1332407e-01
   7.1111866e+00   1.1434784e-01
   7.1219126e+00   1.1538106e-01
   7.1326583e+00   1.1642385e-01
   7.1434242e+00   1.1747629e-01
   7.1542104e+00   1.1853849e-01
   7.1650172e+00   1.1961055e-01
   7.1758450e+00   1.2069255e-01
   7.1866939e+00   1.2178462e-01
   7.1975644e+00   1.2288684e-01
   7.2084567e+00   1.2399933e-01
   7.2193712e+00   1.2512220e-01
   7.2303081e+00   1.2625554e-01
   7.2412678e+00   1.2739947e-01
   7.2522506e+00   1.2855410e-01
   7.2632568e+00   1.2971955e-01
   7.2742869e+00   1.3089593e-01
   7.2853411e+00   1.3208335e-01
   7.2964199e+00   1.3328193e-01
   7.3075235e+00   1.3449180e-01
   7.3186524e+00   1.3571308e-01
   7.3298070e+00   1.3694588e-01
   7.3409877e+00   1.3819035e-01
   7.3521949e+00   1.3944660e-01
   7.3634290e+00   1.4071476e-01
   7.3746904e+00   1.4199498e-01
   7.3859796e+00   1.4328738e-01
   7.3972970e+00   1.4459210e-01
   7.4086432e+00   1.4590929e-01
   7.4200184e+00   1.4723908e-01
   7.4314234e+00   1.4858163e-01
   7.4428586e+00   1.4993707e-01
   7.4543244e+00   1.5130557e-01
   7.4658214e+00   1.5268728e-01
   7.4773502e+00   1.5408235e-01
   7.4889114e+00   1.5549095e-01
   7.5005054e+00   1.5691324e-01
   7.5121330e+00   1.5834939e-01
   7.5237946e+00   1.5979957e-01
   7.5354911e+00   1.6126396e-01
   7.5472229e+00   1.6274273e-01
   7.5589908e+00   1.6423608e-01
   7.5707954e+00   1.6574419e-01
   7.5826376e+00   1.6726725e-01
   7.5945180e+00   1.6880546e-01
   7.6064373e+00   1.7035902e-01
   7.6183965e+00   1.7192815e-01
   7.6303963e+00   1.7351305e-01
   7.6424375e+00   1.7511396e-01
   7.6545210e+00   1.7673109e-01
   7.6666478e+00   1.7836467e-01
   7.6788187e+00   1.8001496e-01
   7.6910349e+00   1.8168218e-01
   7.7032972e+00   1.8336661e-01
   7.7156067e+00   1.8506850e-01
   7.7279646e+00   1.8678813e-01
   7.7403720e+00   1.8852577e-01
   7.7528301e+00   1.9028172e-01
   7.7653401e+00   1.9205628e-01
   7.7779034e+00   1.9384976e-01
   7.7905212e+00   1.9566249e-01
   7.8031951e+00   1.9749479e-01
   7.8159266e+00   1.9934704e-01
   7.8287171e+00   2.0121958e-01
   7.8415683e+00   2.0311280e-01
   7.8544820e+00   2.0502710e-01
   7.8674355e+00   2.0695923e-01
   7.8803662e+00   2.0889985e-01
   7.8932745e+00   2.1084893e-01
   7.9061611e+00   2.1280647e-01
   7.9190265e+00   2.1477244e-01
   7.9318711e+00   2.1674684e-01
   7.9446954e+00   2.1872963e-01
   7.9575000e+00   2.2072080e-01
   7.9702852e+00   2.2272033e-01
   7.9830515e+00   2.2472819e-01
   7.9957993e+00   2.2674435e-01
   8.0085291e+00   2.2876878e-01
   8.0212412e+00   2.3080146e-01
   8.0339362e+00   2.3284236e-01
   8.0466142e+00   2.3489143e-01
   8.0592759e+00   2.3694865e-01
   8.0719214e+00   2.3901399e-01
   8.0845512e+00   2.4108739e-01
   8.0971657e+00   2.4316884e-01
   8.1097651e+00   2.4525827e-01
   8.1223499e+00   2.4735567e-01
   8.1349203e+00   2.4946097e-01
   8.1474766e+00   2.5157414e-01
   8.1600193e+00   2.5369514e-01
   8.1725486e+00   2.5582391e-01
   8.1850647e+00   2.5796041e-01
   8.1975681e+00   2.6010459e-01
   8.2100590e+00   2.6225640e-01
   8.2225376e+00   2.6441579e-01
   8.2350043e+00   2.6658270e-01
   8.2474594e+00   2.6875709e-01
   8.2599031e+00   2.7093889e-01
   8.2723356e+00   2.7312806e-01
   8.2847573e+00   2.7532452e-01
   8.2971684e+00   2.7752824e-01
   8.3095691e+00   2.7973914e-01
   8.3219597e+00   2.8195717e-01
   8.3343404e+00   2.8418226e-01
   8.3467116e+00   2.8641436e-01
   8.3590733e+00   2.8865340e-01
   8.3714259e+00   2.9089931e-01
   8.3837696e+00   2.9315203e-01
   8.3961046e+00   2.9541150e-01
   8.4084311e+00   2.9767765e-01
   8.4207493e+00   2.9995040e-01
   8.4330595e+00   3.0222970e-01
   8.4453619e+00   3.0451546e-01
   8.4576566e+00   3.0680763e-01
   8.4699440e+00   3.0910613e-01
   8.4822241e+00   3.1141088e-01
   8.4944972e+00   3.1372181e-01
   8.5067636e+00   3.1603885e-01
   8.5190233e+00   3.1836193e-01
   8.5312766e+00   3.2069097e-01
   8.5435237e+00   3.2302589e-01
   8.5557648e+00   3.2536662e-01
   8.5680000e+00   3.2771307e-01
   8.5802296e+00   3.3006518e-01
   8.5924538e+00   3.3242285e-01
   8.6046726e+00   3.3478602e-01
   8.6168864e+00   3.3715460e-01
   8.6290952e+00   3.3952851e-01
   8.6412993e+00   3.4190767e-01
   8.6534988e+00   3.4429199e-01
   8.6656940e+00   3.4668140e-01
   8.6778849e+00   3.4907581e-01
   8.6900718e+00   3.5147514e-01
   8.7022548e+00   3.5387930e-01
   8.7144341e+00   3.5628821e-01
   8.7266099e+00   3.5870178e-01
   8.7387823e+00   3.6111993e-01
   8.7509515e+00   3.6354256e-01
   8.7631177e+00   3.6596961e-01
   8.7752810e+00   3.6840097e-01
   8.7874416e+00   3.7083656e-01
   8.7995997e+00   3.7327629e-01
   8.8117554e+00   3.7572007e-01
   8.8239089e+00   3.7816782e-01
   8.8360604e+00   3.8061945e-01
   8.8482099e+00   3.8307486e-01
   8.8603577e+00   3.8553398e-01
   8.8725040e+00   3.8799670e-01
   8.8846488e+00   3.9046293e-01
   8.8967924e+00   3.9293260e-01
   8.9089348e+00   3.9540560e-01
   8.9210763e+00   3.9788185e-01
   8.9332171e+00   4.0036126e-01
   8.9453572e+00   4.0284373e-01
   8.9574968e+00   4.0532918e-01
   8.9696361e+00   4.0781750e-01
   8.9817753e+00   4.1030862e-01
   8.9939145e+00   4.1280244e-01
   9.0060539e+00   4.1529888e-01
   9.0181937e+00   4.1779788e-01
   9.0303343e+00   4.2029934e-01
   9.0424758e+00   4.2280321e-01
   9.0546185e+00   4.2530940e-01
   9.0667626e+00   4.2781784e-01
   9.0789084e+00   4.3032845e-01
   9.0910560e+00   4.3284117e-01
   9.1032058e+00   4.3535591e-01
   9.1153579e+00   4.3787259e-01
   9.1275127e+00   4.4039116e-01
   9.1396703e+00   4.4291152e-01
   9.1518310e+00   4.4543362e-01
   9.1639950e+00   4.4795736e-01
   9.1761625e+00   4.5048268e-01
   9.1883339e+00   4.5300951e-01
   9.2005094e+00   4.5553777e-01
   9.2126891e+00   4.5806739e-01
   9.2248734e+00   4.6059829e-01
   9.2370625e+00   4.6313041e-01
   9.2492566e+00   4.6566366e-01
   9.2614560e+00   4.6819798e-01
   9.2736610e+00   4.7073330e-01
   9.2858717e+00   4.7326954e-01
   9.2980886e+00   4.7580663e-01
   9.3103117e+00   4.7834450e-01
   9.3225413e+00   4.8088308e-01
   9.3347778e+00   4.8342230e-01
   9.3470214e+00   4.8596209e-01
   9.3592724e+00   4.8850237e-01
   9.3715309e+00   4.9104309e-01
   9.3837973e+00   4.9358417e-01
   9.3960719e+00   4.9612553e-01
   9.4083549e+00   4.9866713e-01
   9.4206466e+00   5.0120887e-01
   9.4329473e+00   5.0375071e-01
   9.4452572e+00   5.0629257e-01
   9.4575767e+00   5.0883438e-01
   9.4699059e+00   5.1137608e-01
   9.4822453e+00   5.1391761e-01
   9.4945951e+00   5.1645889e-01
   9.5069556e+00   5.1899987e-01
   9.5193271e+00   5.2154048e-01
   9.5317099e+00   5.2408066e-01
   9.5441043e+00   5.2662034e-01
   9.5565105e+00   5.2915947e-01
   9.5689290e+00   5.3169798e-01
   9.5813601e+00   5.3423581e-01
   9.5938040e+00   5.3677290e-01
   9.6062611e+00   5.3930919e-01
   9.6187317e+00   5.4184463e-01
   9.6312161e+00   5.4437915e-01
   9.6437147e+00   5.4691270e-01
   9.6562279e+00   5.4944522e-01
   9.6687559e+00   5.5197665e-01
   9.6812992e+00   5.5450695e-01
   9.6938580e+00   5.5703605e-01
   9.7064329e+00   5.5956391e-01
   9.7190240e+00   5.6209046e-01
   9.7316318e+00   5.6461567e-01
   9.7442568e+00   5.6713947e-01
   9.7568992e+00   5.6966183e-01
   9.7695594e+00   5.7218268e-01
   9.7822380e+00   5.7470199e-01
   9.7949353e+00   5.7721970e-01
   9.8076516e+00   5.7973577e-01
   9.8203875e+00   5.8225015e-01
   9.8331434e+00   5.8476281e-01
   9.8459197e+00   5.8727370e-01
   9.8587169e+00   5.8978278e-01
   9.8715354e+00   5.9229000e-01
   9.8843758e+00   5.9479533e-01
   9.8972384e+00   5.9729873e-01
   9.9101238e+00   5.9980017e-01
   9.9230325e+00   6.0229961e-01
   9.9359650e+00   6.0479702e-01
   9.9489219e+00   6.0729236e-01
   9.9619036e+00   6.0978561e-01
   9.9749107e+00   6.1227673e-01
   9.9879439e+00   6.1476570e-01
   1.0001004e+01   6.1725249e-01
   1.0014090e+01   6.1973708e-01
   1.0027205e+01   6.2221944e-01
   1.0040348e+01   6.2469956e-01
   1.0053520e+01   6.2717742e-01
   1.0066722e+01   6.2965300e-01
   1.0079954e+01   6.3212628e-01
   1.0093218e+01   6.3459726e-01
   1.0106513e+01   6.3706593e-01
   1.0119841e+01   6.3953227e-01
   1.0133202e+01   6.4199628e-01
   1.0146597e+01   6.4445796e-01
   1.0160027e+01   6.4691731e-01
   1.0173493e+01   6.4937433e-01
   1.0186995e+01   6.5182903e-01
   1.0200535e+01   6.5428142e-01
   1.0214113e+01   6.5673150e-01
   1.0227731e+01   6.5917930e-01
   1.0241389e+01   6.6162483e-01
   1.0255089e+01   6.6406812e-01
   1.0268831e+01   6.6650920e-01
   1.0282617e+01   6.6894809e-01
   1.0296447e+01   6.7138483e-01
   1.0310323e+01   6.7381947e-01
   1.0324247e+01   6.7625204e-01
   1.0338219e+01   6.7868260e-01
   1.0352241e+01   6.8111120e-01
   1.0366314e+01   6.8353791e-01
   1.0380440e+01   6.8596280e-01
   1.0394620e+01   6.8838595e-01
   1.0408855e+01   6.9080743e-01
   1.0423149e+01   6.9322734e-01
   1.0437502e+01   6.9564578e-01
   1.0451916e+01   6.9806286e-01
   1.0466393e+01   7.0047870e-01
   1.0480935e+01   7.0289343e-01
   1.0495545e+01   7.0530719e-01
   1.0510200e+01   7.0771610e-01
   1.0524875e+01   7.1011600e-01
   1.0539571e+01   7.1250682e-01
   1.0554289e+01   7.1488854e-01
   1.0569028e+01   7.1726108e-01
   1.0583788e+01   7.1962440e-01
   1.0598571e+01   7.2197844e-01
   1.0613376e+01   7.2432317e-01
   1.0628204e+01   7.2665851e-01
   1.0643055e+01   7.2898443e-01
   1.0657929e+01   7.3130088e-01
   1.0672826e+01   7.3360780e-01
   1.0687748e+01   7.3590515e-01
   1.0702693e+01   7.3819288e-01
   1.0717663e+01   7.4047094e-01
   1.0732658e+01   7.4273929e-01
   1.0747678e+01   7.4499788e-01
   1.0762723e+01   7.4724666e-01
   1.0777794e+01   7.4948560e-01
   1.0792891e+01   7.5171465e-01
   1.0808014e+01   7.5393376e-01
   1.0823163e+01   7.5614289e-01
   1.0838340e+01   7.5834200e-01
   1.0853543e+01   7.6053105e-01
   1.0868774e+01   7.6271001e-01
   1.0884033e+01   7.6487882e-01
   1.0899319e+01   7.6703745e-01
   1.0914635e+01   7.6918586e-01
   1.0929978e+01   7.7132402e-01
   1.0945351e+01   7.7345188e-01
   1.0960753e+01   7.7556942e-01
   1.0976184e+01   7.7767659e-01
   1.0991646e+01   7.7977336e-01
   1.1007137e+01   7.8185970e-01
   1.1022659e+01   7.8393557e-01
   1.1038212e+01   7.8600094e-01
   1.1053796e+01   7.8805578e-01
   1.1069412e+01   7.9010006e-01
   1.1085059e+01   7.9213375e-01
   1.1100738e+01   7.9415681e-01
   1.1116449e+01   7.9616922e-01
   1.1132194e+01   7.9817095e-01
   1.1147971e+01   8.0016197e-01
   1.1163782e+01   8.0214226e-01
   1.1179626e+01   8.0411179e-01
   1.1195504e+01   8.0607053e-01
   1.1211417e+01   8.0801846e-01
   1.1227364e+01   8.0995556e-01
   1.1243346e+01   8.1188180e-01
   1.1259364e+01   8.1379716e-01
   1.1275417e+01   8.1570162e-01
   1.1291506e+01   8.1759516e-01
   1.1307632e+01   8.1947776e-01
   1.1323794e+01   8.2134939e-01
   1.1339993e+01   8.2321005e-01
   1.1356229e+01   8.2505971e-01
   1.1372503e+01   8.2689835e-01
   1.1388815e+01   8.2872597e-01
   1.1405165e+01   8.3054253e-01
   1.1421554e+01   8.3234804e-01
   1.1437982e+01   8.3414247e-01
   1.1454450e+01   8.3592581e-01
   1.1470957e+01   8.3769806e-01
   1.1487505e+01   8.3945919e-01
   1.1504092e+01   8.4120920e-01
   1.1520721e+01   8.4294807e-01
   1.1537391e+01   8.4467580e-01
   1.1554046e+01   8.4638659e-01
   1.1570589e+01   8.4807076e-01
   1.1587027e+01   8.4972933e-01
   1.1603366e+01   8.5136326e-01
   1.1619611e+01   8.5297342e-01
   1.1635768e+01   8.5456063e-01
   1.1651841e+01   8.5612564e-01
   1.1667834e+01   8.5766913e-01
   1.1683752e+01   8.5919177e-01
   1.1699597e+01   8.6069416e-01
   1.1715374e+01   8.6217686e-01
   1.1731085e+01   8.6364040e-01
   1.1746735e+01   8.6508529e-01
   1.1762324e+01   8.6651200e-01
   1.1777856e+01   8.6792098e-01
   1.1793334e+01   8.6931264e-01
   1.1808759e+01   8.7068739e-01
   1.1824135e+01   8.7204562e-01
   1.1839462e+01   8.7338767e-01
   1.1854743e+01   8.7471390e-01
   1.1869980e+01   8.7602464e-01
   1.1885175e+01   8.7732020e-01
   1.1900328e+01   8.7860088e-01
   1.1915443e+01   8.7986698e-01
   1.1930519e+01   8.8111877e-01
   1.1945560e+01   8.8235651e-01
   1.1960566e+01   8.8358046e-01
   1.1975538e+01   8.8479087e-01
   1.1990478e+01   8.8598798e-01
   1.2005387e+01   8.8717201e-01
   1.2020266e+01   8.8834319e-01
   1.2035116e+01   8.8950172e-01
   1.2049939e+01   8.9064782e-01
   1.2064735e+01   8.9178169e-01
   1.2079506e+01   8.9290351e-01
   1.2094252e+01   8.9401347e-01
   1.2108975e+01   8.9511176e-01
   1.2123675e+01   8.9619855e-01
   1.2138353e+01   8.9727401e-01
   1.2153010e+01   8.9833832e-01
   1.2167647e+01   8.9939162e-01
   1.2182264e+01   9.0043408e-01
   1.2196863e+01   9.0146584e-01
   1.2211444e+01   9.0248707e-01
   1.2226008e+01   9.0349790e-01
   1.2240556e+01   9.0449847e-01
   1.2255088e+01   9.0548892e-01
   1.2269605e+01   9.0646939e-01
   1.2284108e+01   9.0744000e-01
   1.2298596e+01   9.0840089e-01
   1.2313072e+01   9.0935217e-01
   1.2327536e+01   9.1029398e-01
   1.2341987e+01   9.1122643e-01
   1.2356428e+01   9.1214964e-01
   1.2370857e+01   9.1306371e-01
   1.2385277e+01   9.1396877e-01
   1.2399687e+01   9.1486492e-01
   1.2414087e+01   9.1575227e-01
   1.2428479e+01   9.1663093e-01
   1.2442864e+01   9.1750099e-01
   1.2457240e+01   9.1836255e-01
   1.2471610e+01   9.1921573e-01
   1.2485973e+01   9.2006060e-01
   1.2500330e+01   9.2089728e-01
   1.2514681e+01   9.2172584e-01
   1.2529027e+01   9.2254639e-01
   1.2543369e+01   9.2335901e-01
   1.2557706e+01   9.2416378e-01
   1.2572039e+01   9.2496081e-01
   1.2586369e+01   9.2575017e-01
   1.2600696e+01   9.2653194e-01
   1.2615020e+01   9.2730621e-01
   1.2629343e+01   9.2807306e-01
   1.2643663e+01   9.2883256e-01
   1.2657982e+01   9.2958480e-01
   1.2672301e+01   9.3032986e-01
   1.2686618e+01   9.3106780e-01
   1.2700936e+01   9.3179870e-01
   1.2715254e+01   9.3252264e-01
   1.2729572e+01   9.3323969e-01
   1.2743891e+01   9.3394992e-01
   1.2758212e+01   9.3465339e-01
   1.2772534e+01   9.3535019e-01
   1.2786858e+01   9.3604036e-01
   1.2801185e+01   9.3672399e-01
   1.2815514e+01   9.3740114e-01
   1.2829847e+01   9.3807187e-01
   1.2844183e+01   9.3873625e-01
   1.2858522e+01   9.3939434e-01
   1.2872866e+01   9.4004619e-01
   1.2887215e+01   9.4069189e-01
   1.2901568e+01   9.4133147e-01
   1.2915926e+01   9.4196501e-01
   1.2930290e+01   9.4259256e-01
   1.2944660e+01   9.4321418e-01
   1.2959035e+01   9.4382992e-01
   1.2973417e+01   9.4443985e-01
   1.2987806e+01   9.4504402e-01
   1.3002202e+01   9.4564248e-01
   1.3016606e+01   9.4623529e-01
   1.3031017e+01   9.4682250e-01
   1.3045436e+01   9.4740417e-01
   1.3059863e+01   9.4798035e-01
   1.3074299e+01   9.4855108e-01
   1.3088745e+01   9.4911642e-01
   1.3103199e+01   9.4967642e-01
   1.3117663e+01   9.5023113e-01
   1.3132137e+01   9.5078060e-01
   1.3146621e+01   9.5132488e-01
   1.3161116e+01   9.5186401e-01
   1.3175621e+01   9.5239805e-01
   1.3190138e+01   9.5292703e-01
   1.3204666e+01   9.5345101e-01
   1.3219205e+01   9.5397003e-01
   1.3233757e+01   9.5448414e-01
   1.3248321e+01   9.5499338e-01
   1.3262898e+01   9.5549779e-01
   1.3277488e+01   9.5599743e-01
   1.3292090e+01   9.5649232e-01
   1.3306707e+01   9.5698252e-01
   1.3321337e+01   9.5746807e-01
   1.3335982e+01   9.5794900e-01
   1.3350640e+01   9.5842537e-01
   1.3365314e+01   9.5889720e-01
   1.3380003e+01   9.5936455e-01
   1.3394707e+01   9.5982745e-01
   1.3409427e+01   9.6028594e-01
   1.3424162e+01   9.6074006e-01
   1.3438914e+01   9.6118984e-01
   1.3453683e+01   9.6163534e-01
   1.3468468e+01   9.6207658e-01
   1.3483271e+01   9.6251360e-01
   1.3498091e+01   9.6294644e-01
   1.3512928e+01   9.6337513e-01
   1.3527784e+01   9.6379972e-01
   1.3542659e+01   9.6422024e-01
   1.3557552e+01   9.6463672e-01
   1.3572464e+01   9.6504920e-01
   1.3587395e+01   9.6545771e-01
   1.3602346e+01   9.6586230e-01
   1.3617317e+01   9.6626298e-01
   1.3632308e+01   9.6665980e-01
   1.3647320e+01   9.6705279e-01
   1.3662353e+01   9.6744199e-01
   1.3677407e+01   9.6782742e-01
   1.3692482e+01   9.6820912e-01
   1.3707580e+01   9.6858712e-01
   1.3722699e+01   9.6896145e-01
   1.3737841e+01   9.6933215e-01
   1.3753006e+01   9.6969924e-01
   1.3768194e+01   9.7006276e-01
   1.3783406e+01   9.7042273e-01
   1.3798641e+01   9.7077920e-01
   1.3813901e+01   9.7113218e-01
   1.3829185e+01   9.7148171e-01
   1.3844494e+01   9.7182782e-01
   1.3859828e+01   9.7217053e-01
   1.3875188e+01   9.7250988e-01
   1.3890573e+01   9.7284589e-01
   1.3905985e+01   9.7317859e-01
   1.3921423e+01   9.7350802e-01
   1.3936888e+01   9.7383419e-01
   1.3952380e+01   9.7415714e-01
   1.3967900e+01   9.7447690e-01
   1.3983448e+01   9.7479348e-01
   1.3999024e+01   9.7510693e-01
   1.4014629e+01   9.7541725e-01
   1.4030263e+01   9.7572449e-01
   1.4045926e+01   9.7602867e-01
   1.4061619e+01   9.7632981e-01
   1.4077342e+01   9.7662794e-01
   1.4093096e+01   9.7692308e-01
   1.4108881e+01   9.7721526e-01
   1.4124697e+01   9.7750451e-01
   1.4140545e+01   9.7779085e-01
   1.4156425e+01   9.7807430e-01
   1.4172337e+01   9.7835489e-01
   1.4188282e+01   9.7863264e-01
   1.4204260e+01   9.7890758e-01
   1.4220273e+01   9.7917974e-01
   1.4236319e+01   9.7944912e-01
   1.4252399e+01   9.7971576e-01
   1.4268515e+01   9.7997969e-01
   1.4284666e+01   9.8024092e-01
   1.4300853e+01   9.8049947e-01
   1.4317076e+01   9.8075537e-01
   1.4333335e+01   9.8100865e-01
   1.4349632e+01   9.8125932e-01
   1.4365966e+01   9.8150740e-01
   1.4382337e+01   9.8175292e-01
   1.4398748e+01   9.8199590e-01
   1.4415197e+01   9.8223637e-01
   1.4431685e+01   9.8247433e-01
   1.4448214e+01   9.8270981e-01
   1.4464782e+01   9.8294284e-01
   1.4481391e+01   9.8317344e-01
   1.4498042e+01   9.8340162e-01
   1.4514734e+01   9.8362740e-01
   1.4531468e+01   9.8385081e-01
   1.4548245e+01   9.8407187e-01
   1.4565065e+01   9.8429059e-01
   1.4581928e+01   9.8450700e-01
   1.4598836e+01   9.8472111e-01
   1.4615789e+01   9.8493295e-01
   1.4632787e+01   9.8514253e-01
   1.4649830e+01   9.8534987e-01
   1.4666920e+01   9.8555500e-01
   1.4684056e+01   9.8575792e-01
   1.4701240e+01   9.8595867e-01
   1.4718472e+01   9.8615725e-01
   1.4735753e+01   9.8635369e-01
   1.4753082e+01   9.8654800e-01
   1.4770461e+01   9.8674020e-01
   1.4787891e+01   9.8693031e-01
   1.4805371e+01   9.8711836e-01
   1.4822903e+01   9.8730434e-01
   1.4840486e+01   9.8748829e-01
   1.4858123e+01   9.8767022e-01
   1.4875812e+01   9.8785014e-01
   1.4893556e+01   9.8802808e-01
   1.4911354e+01   9.8820405e-01
   1.4929208e+01   9.8837807e-01
   1.4947117e+01   9.8855015e-01
   1.4965083e+01   9.8872032e-01
   1.4983105e+01   9.8888858e-01
   1.5001186e+01   9.8905495e-01
   1.5019326e+01   9.8921946e-01
   1.5037525e+01   9.8938211e-01
   1.5055783e+01   9.8954292e-01
   1.5074103e+01   9.8970191e-01
   1.5092484e+01   9.8985909e-01
   1.5110927e+01   9.9001448e-01
   1.5129434e+01   9.9016809e-01
   1.5148004e+01   9.9031994e-01
   1.5166639e+01   9.9047005e-01
   1.5185339e+01   9.9061842e-01
   1.5204105e+01   9.9076508e-01
   1.5222938e+01   9.9091004e-01
   1.5241839e+01   9.9105331e-01
   1.5260809e+01   9.9119491e-01
   1.5279848e+01   9.9133485e-01
   1.5298957e+01   9.9147315e-01
   1.5318138e+01   9.9160982e-01
   1.5337391e+01   9.9174487e-01
   1.5356717e+01   9.9187833e-01
   1.5376117e+01   9.9201019e-01
   1.5395592e+01   9.9214049e-01
   1.5415143e+01   9.9226922e-01
   1.5434771e+01   9.9239641e-01
   1.5454477e+01   9.9252206e-01
   1.5474262e+01   9.9264619e-01
   1.5494126e+01   9.9276882e-01
   1.5514072e+01   9.9288996e-01
   1.5534099e+01   9.9300962e-01
   1.5554210e+01   9.9312781e-01
   1.5574405e+01   9.9324454e-01
   1.5594685e+01   9.9335984e-01
   1.5615052e+01   9.9347370e-01
   1.5635506e+01   9.9358615e-01
   1.5656049e+01   9.9369720e-01
   1.5676682e+01   9.9380685e-01
   1.5697407e+01   9.9391513e-01
   1.5718224e+01   9.9402204e-01
   1.5739134e+01   9.9412759e-01
   1.5760140e+01   9.9423181e-01
   1.5781242e+01   9.9433469e-01
   1.5802441e+01   9.9443625e-01
   1.5823740e+01   9.9453651e-01
   1.5845139e+01   9.9463547e-01
   1.5866640e+01   9.9473315e-01
   1.5888244e+01   9.9482956e-01
   1.5909953e+01   9.9492470e-01
   1.5931768e+01   9.9501860e-01
   1.5953691e+01   9.9511125e-01
   1.5975724e+01   9.9520268e-01
   1.5997867e+01   9.9529290e-01
   1.6020123e+01   9.9538190e-01
   1.6042494e+01   9.9546972e-01
   1.6064980e+01   9.9555635e-01
   1.6087584e+01   9.9564181e-01
   1.6110307e+01   9.9572611e-01
   1.6133152e+01   9.9580925e-01
   1.6156120e+01   9.9589125e-01
   1.6179212e+01   9.9597213e-01
   1.6202432e+01   9.9605188e-01
   1.6225781e+01   9.9613053e-01
   1.6249260e+01   9.9620807e-01
   1.6272873e+01   9.9628452e-01
   1.6296620e+01   9.9635990e-01
   1.6320505e+01   9.9643421e-01
   1.6344529e+01   9.9650745e-01
   1.6368695e+01   9.9657965e-01
   1.6393004e+01   9.9665081e-01
   1.6417460e+01   9.9672093e-01
   1.6442065e+01   9.9679004e-01
   1.6466821e+01   9.9685813e-01
   1.6491730e+01   9.9692522e-01
   1.6516796e+01   9.9699133e-01
   1.6542021e+01   9.9705644e-01
   1.6567407e+01   9.9712059e-01
   1.6592958e+01   9.9718377e-01
   1.6618676e+01   9.9724599e-01
   1.6644564e+01   9.9730727e-01
   1.6670625e+01   9.9736761e-01
   1.6696863e+01   9.9742702e-01
   1.6723280e+01   9.9748552e-01
   1.6749879e+01   9.9754310e-01
   1.6776665e+01   9.9759978e-01
   1.6803640e+01   9.9765557e-01
   1.6830808e+01   9.9771048e-01
   1.6858172e+01   9.9776450e-01
   1.6885736e+01   9.9781767e-01
   1.6913504e+01   9.9786997e-01
   1.6941480e+01   9.9792142e-01
   1.6969668e+01   9.9797203e-01
   1.6998072e+01   9.9802180e-01
   1.7026696e+01   9.9807075e-01
   1.7055545e+01   9.9811889e-01
   1.7084622e+01   9.9816621e-01
   1.7113933e+01   9.9821273e-01
   1.7143483e+01   9.9825846e-01
   1.7173276e+01   9.9830340e-01
   1.7203317e+01   9.9834757e-01
   1.7233612e+01   9.9839096e-01
   1.7264165e+01   9.9843359e-01
   1.7294984e+01   9.9847547e-01
   1.7326072e+01   9.9851661e-01
   1.7357436e+01   9.9855700e-01
   1.7389083e+01   9.9859666e-01
   1.7421018e+01   9.9863560e-01
   1.7453247e+01   9.9867382e-01
   1.7485779e+01   9.9871133e-01
   1.7518619e+01   9.9874814e-01
   1.7551774e+01   9.9878426e-01
   1.7585253e+01   9.9881969e-01
   1.7619063e+01   9.9885443e-01
   1.7653211e+01   9.9888851e-01
   1.7687706e+01   9.9892192e-01
   1.7722557e+01   9.9895467e-01
   1.7757773e+01   9.9898677e-01
   1.7793361e+01   9.9901823e-01
   1.7829333e+01   9.9904904e-01
   1.7865698e+01   9.9907923e-01
   1.7902466e+01   9.9910879e-01
   1.7939648e+01   9.9913773e-01
   1.7977255e+01   9.9916607e-01
   1.8015298e+01   9.9919380e-01
   1.8053790e+01   9.9922093e-01
   1.8092743e+01   9.9924747e-01
   1.8132170e+01   9.9927343e-01
   1.8172085e+01   9.9929881e-01
   1.8212501e+01   9.9932361e-01
   1.8253434e+01   9.9934786e-01
   1.8294898e+01   9.9937154e-01
   1.8336911e+01   9.9939468e-01
   1.8379489e+01   9.9941727e-01
   1.8422649e+01   9.9943931e-01
   1.8466410e+01   9.9946083e-01
   1.8510791e+01   9.9948182e-01
   1.8555766e+01   9.9950226e-01
   1.8601128e+01   9.9952208e-01
   1.8646886e+01   9.9954128e-01
   1.8693049e+01   9.9955988e-01
   1.8739624e+01   9.9957789e-01
   1.8786619e+01   9.9959533e-01
   1.8834042e+01   9.9961220e-01
   1.8881901e+01   9.9962852e-01
   1.8930205e+01   9.9964431e-01
   1.8978963e+01   9.9965958e-01
   1.9028184e+01   9.9967433e-01
   1.9077877e+01   9.9968858e-01
   1.9128051e+01   9.9970235e-01
   1.9178717e+01   9.9971564e-01
   1.9229885e+01   9.9972846e-01
   1.9281564e+01   9.9974084e-01
   1.9333766e+01   9.9975277e-01
   1.9386502e+01   9.9976427e-01
   1.9439783e+01   9.9977536e-01
   1.9493620e+01   9.9978603e-01
   1.9548026e+01   9.9979631e-01
   1.9603013e+01   9.9980621e-01
   1.9658594e+01   9.9981572e-01
   1.9714783e+01   9.9982487e-01
   1.9771591e+01   9.9983367e-01
   1.9829035e+01   9.9984212e-01
   1.9887128e+01   9.9985023e-01
   1.9945886e+01   9.9985801e-01
   2.0000000e+01   9.9986483e-01


==> y_inc1.txt <==
   0.0000000e+00   0.0000000e+00
   3.1554436e-30   0.0000000e+00
   9.4971109e-03   0.0000000e+00
   2.0277808e-02   0.0000000e+00
   3.1116055e-02   0.0000000e+00
   4.2023087e-02   0.0000000e+00
   5.3000669e-02   0.0000000e+00
   6.4050757e-02   0.0000000e+00
   7.5175433e-02   0.0000000e+00
   8.6376915e-02   0.0000000e+00
   9.7657578e-02   0.0000000e+00
   1.0901996e-01   0.0000000e+00
   1.2046679e-01   0.0000000e+00
   1.3200100e-01   0.0000000e+00
   1.4362576e-01   0.0000000e+00
   1.5534449e-01   0.0000000e+00
   1.6716092e-01   0.0000000e+00
   1.7907910e-01   0.0000000e+00
   1.9110345e-01   0.0000000e+00
   2.0323883e-01   0.0000000e+00
   2.1549060e-01   0.0000000e+00
   2.2786467e-01   0.0000000e+00
   2.4036764e-01   0.0000000e+00
   2.5279086e-01   0.0000000e+00
   2.6507845e-01   0.0000000e+00
   2.7723921e-01   0.0000000e+00
   2.8928125e-01   0.0000000e+00
   3.0121170e-01   0.0000000e+00
   3.1303686e-01   0.0000000e+00
   3.2476237e-01   0.0000000e+00
   3.3639325e-01   0.0000000e+00
   3.4793407e-01   0.0000000e+00
   3.5938891e-01   0.0000000e+00
   3.7076151e-01   0.0000000e+00
   3.8205529e-01   0.0000000e+00
   3.9327336e-01   0.0000000e+00
   4.0441860e-01   0.0000000e+00
   4.1549364e-01   0.0000000e+00
   4.2650093e-01   0.0000000e+00
   4.3744275e-01   0.0000000e+00
   4.4832118e-01   0.0000000e+00
   4.5913820e-01   0.0000000e+00
   4.6989564e-01   0.0000000e+00
   4.8059522e-01   0.0000000e+00
   4.9123853e-01   0.0000000e+00
   5.0182709e-01   0.0000000e+00
   5.1236232e-01   0.0000000e+00
   5.2284556e-01   0.0000000e+00
   5.3327807e-01   0.0000000e+00
   5.4366105e-01   0.0000000e+00
   5.5399563e-01   0.0000000e+00
   5.6428288e-01   0.0000000e+00
   5.7452383e-01   0.0000000e+00
   5.8471943e-01   0.0000000e+00
   5.9487062e-01   0.0000000e+00
   6.0497828e-01   0.0000000e+00
   6.1504323e-01   0.0000000e+00
   6.2506630e-01   0.0000000e+00
   6.3504823e-01   0.0000000e+00
   6.4498978e-01   0.0000000e+00
   6.5489163e-01   0.0000000e+00
   6.6475446e-01   0.0000000e+00
   6.7457892e-01   0.0000000e+00
   6.8436564e-01   0.0000000e+00
   6.9411522e-01   0.0000000e+00
   7.0382822e-01   0.0000000e+00
   7.1350520e-01   0.0000000e+00
   7.2314671e-01   0.0000000e+00
   7.3275325e-01   0.0000000e+00
   7.4232532e-01   0.0000000e+00
   7.5186341e-01   0.0000000e+00
   7.6136799e-01   0.0000000e+00
   7.7083949e-01   0.0000000e+00
   7.8027835e-01   0.0000000e+00
   7.8968501e-01   0.0000000e+00
   7.9905988e-01   0.0000000e+00
   8.0840333e-01   0.0000000e+00
   8.1771577e-01   0.0000000e+00
   8.2699757e-01   0.0000000e+00
   8.3624910e-01   0.0000000e+00
   8.4547069e-01   0.0000000e+00
   8.5466271e-01   0.0000000e+00
   8.6382548e-01   0.0000000e+00
   8.7295934e-01   0.0000000e+00
   8.8206459e-01   0.0000000e+00
   8.9114155e-01   0.0000000e+00
   9.0019052e-01   0.0000000e+00
   9.0921180e-01   0.0000000e+00
   9.1820567e-01   0.0000000e+00
   9.2717242e-01   0.0000000e+00
   9.3611231e-01   0.0000000e+00
   9.4502561e-01   0.0000000e+00
   9.5391259e-01   0.0000000e+00
   9.6277350e-01   0.0000000e+00
   9.7160860e-01   0.0000000e+00
   9.8041812e-01   0.0000000e+00
   9.8920231e-01   0.0000000e+00
   9.9796140e-01   0.0000000e+00
   1.0066956e+00   0.0000000e+00
   1.0154052e+00   0.0000000e+00
   1.0240904e+00   0.0000000e+00
   1.0327513e+00   0.0000000e+00
   1.0413883e+00   0.0000000e+00
   1.0500015e+00   0.0000000e+00
   1.0585911e+00   0.0000000e+00
   1.0671573e+00   0.0000000e+00
   1.0757004e+00   0.0000000e+00
   1.0842204e+00   0.0000000e+00
   1.0927177e+00   0.0000000e+00
   1.1011924e+00   0.0000000e+00
   1.1096446e+00   0.0000000e+00
   1.1180746e+00   0.0000000e+00
   1.1264825e+00   0.0000000e+00
   1.1348685e+00   0.0000000e+00
   1.1432329e+00   0.0000000e+00
   1.1515756e+00   0.0000000e+00
   1.1598970e+00   0.0000000e+00
   1.1681971e+00   0.0000000e+00
   1.1764762e+00   0.0000000e+00
   1.1847344e+00   0.0000000e+00
   1.1929719e+00   0.0000000e+00
   1.2011888e+00   0.0000000e+00
   1.2093852e+00   0.0000000e+00
   1.2175613e+00   0.0000000e+00
   1.2257174e+00   0.0000000e+00
   1.2338534e+00   0.0000000e+00
   1.2419695e+00   0.0000000e+00
   1.2500660e+00   0.0000000e+00
   1.2581429e+00   0.0000000e+00
   1.2662004e+00   0.0000000e+00
   1.2742385e+00   0.0000000e+00
   1.2822575e+00   0.0000000e+00
   1.2902575e+00   0.0000000e+00
   1.2982386e+00   0.0000000e+00
   1.3062009e+00   0.0000000e+00
   1.3141446e+00   0.0000000e+00
   1.3220698e+00   0.0000000e+00
   1.3299766e+00   0.0000000e+00
   1.3378651e+00   0.0000000e+00
   1.3457354e+00   0.0000000e+00
   1.3535878e+00   0.0000000e+00
   1.3614222e+00   0.0000000e+00
   1.3692389e+00   0.0000000e+00
   1.3770378e+00   0.0000000e+00
   1.3848192e+00   0.0000000e+00
   1.3925832e+00   0.0000000e+00
   1.4003298e+00   0.0000000e+00
   1.4080592e+00   0.0000000e+00
   1.4157715e+00   0.0000000e+00
   1.4234668e+00   0.0000000e+00
   1.4311452e+00   0.0000000e+00
   1.4388068e+00   0.0000000e+00
   1.4464517e+00   0.0000000e+00
   1.4540800e+00   0.0000000e+00
   1.4616918e+00   0.0000000e+00
   1.4692873e+00   0.0000000e+00
   1.4768664e+00   0.0000000e+00
   1.4844294e+00   0.0000000e+00
   1.4919763e+00   0.0000000e+00
   1.4995072e+00   0.0000000e+00
   1.5070222e+00   0.0000000e+00
   1.5145214e+00   0.0000000e+00
   1.5220049e+00   0.0000000e+00
   1.5294728e+00   0.0000000e+00
   1.5369252e+00   0.0000000e+00
   1.5443621e+00   0.0000000e+00
   1.5517837e+00   0.0000000e+00
   1.5591901e+00   0.0000000e+00
   1.5665813e+00   0.0000000e+00
   1.5739575e+00   0.0000000e+00
   1.5813186e+00   0.0000000e+00
   1.5886649e+00   0.0000000e+00
   1.5959963e+00   0.0000000e+00
   1.6033131e+00   0.0000000e+00
   1.6106232e+00   0.0000000e+00
   1.6179368e+00   0.0000000e+00
   1.6252540e+00   0.0000000e+00
   1.6325746e+00   0.0000000e+00
   1.6398987e+00   0.0000000e+00
   1.6472263e+00   0.0000000e+00
   1.6545575e+00   0.0000000e+00
   1.6618922e+00   0.0000000e+00
   1.6692305e+00   0.0000000e+00
   1.6765722e+00   0.0000000e+00
   1.6839176e+00   0.0000000e+00
   1.6912665e+00   0.0000000e+00
   1.6986190e+00   0.0000000e+00
   1.7059750e+00   0.0000000e+00
   1.7133346e+00   0.0000000e+00
   1.7206979e+00   0.0000000e+00
   1.7280647e+00   0.0000000e+00
   1.7354351e+00   0.0000000e+00
   1.7428092e+00   0.0000000e+00
   1.7501868e+00   0.0000000e+00
   1.7575682e+00   0.0000000e+00
   1.7649531e+00   0.0000000e+00
   1.7723417e+00   0.0000000e+00
   1.7797340e+00   0.0000000e+00
   1.7871299e+00   0.0000000e+00
   1.7945295e+00   0.0000000e+00
   1.8019327e+00   0.0000000e+00
   1.8093397e+00   0.0000000e+00
   1.8167503e+00   0.0000000e+00
   1.8241647e+00   0.0000000e+00
   1.8315828e+00   0.0000000e+00
   1.8390046e+00   0.0000000e+00
   1.8464301e+00   0.0000000e+00
   1.8538593e+00   0.0000000e+00
   1.8612923e+00   0.0000000e+00
   1.8687291e+00   0.0000000e+00
   1.8761696e+00   0.0000000e+00
   1.8836138e+00   0.0000000e+00
   1.8910619e+00   0.0000000e+00
   1.8985137e+00   0.0000000e+00
   1.9059694e+00   0.0000000e+00
   1.9134288e+00   0.0000000e+00
   1.9208920e+00   0.0000000e+00
   1.9283591e+00   0.0000000e+00
   1.9358300e+00   0.0000000e+00
   1.9433047e+00   0.0000000e+00
   1.9507833e+00   0.0000000e+00
   1.9582657e+00   0.0000000e+00
   1.9657520e+00   0.0000000e+00
   1.9732421e+00   0.0000000e+00
   1.9807361e+00   0.0000000e+00
   1.9882340e+00   0.0000000e+00
   1.9957358e+00   0.0000000e+00
   1.9964864e+00   0.0000000e+00
   1.9972370e+00   0.0000000e+00
   1.9976123e+00   0.0000000e+00
   1.9979875e+00   0.0000000e+00
   1.9998640e+00   0.0000000e+00
   1.9999578e+00   0.0000000e+00
   1.9999672e+00   0.0000000e+00
   1.9999766e+00   0.0000000e+00
   1.9999813e+00   0.0000000e+00
   1.9999860e+00   0.0000000e+00
   1.9999883e+00   0.0000000e+00
   1.9999907e+00   0.0000000e+00
   1.9999918e+00   0.0000000e+00
   1.9999930e+00   0.0000000e+00
   1.9999989e+00   0.0000000e+00
   1.9999996e+00   0.0000000e+00
   1.9999997e+00   0.0000000e+00
   1.9999997e+00   0.0000000e+00
   1.9999998e+00   0.0000000e+00
   1.9999998e+00   0.0000000e+00
   1.9999998e+00   0.0000000e+00
   1.9999999e+00   0.0000000e+00
   1.9999999e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0000000e+00   1.4136387e-27
   2.0000000e+00   1.3934439e-26
   2.0000000e+00   2.6576408e-25
   2.0000000e+00   6.2377819e-24
   2.0000000e+00   1.5390729e-22
   2.0000000e+00   3.8374977e-21
   2.0000000e+00   9.5885329e-20
   2.0000000e+00   2.3968840e-18
   2.0000000e+00   5.9920864e-17
   2.0000000e+00   1.4980153e-15
   2.0000001e+00   3.7450349e-14
   2.0000005e+00   9.3625821e-13
   2.0000024e+00   2.3406409e-11
   2.0000121e+00   5.8515456e-10
   2.0000605e+00   1.4628156e-08
   2.0003024e+00   3.6561546e-07
   2.0015119e+00   9.1293394e-06
   2.0035842e+00   5.1203117e-05
   2.0060471e+00   1.4538660e-04
   2.0087822e+00   3.0581382e-04
   2.0117305e+00   5.4400463e-04
   2.0148559e+00   8.6979428e-04
   2.0181343e+00   1.2918119e-03
   2.0215481e+00   1.8177539e-03
   2.0250838e+00   2.4545660e-03
   2.0287309e+00   3.2085676e-03
   2.0324810e+00   4.0855437e-03
   2.0363269e+00   5.0908113e-03
   2.0402627e+00   6.2292753e-03
   2.0442832e+00   7.5054698e-03
   2.0483843e+00   8.9235964e-03
   2.0525619e+00   1.0487551e-02
   2.0568127e+00   1.2200947e-02
   2.0611336e+00   1.4067139e-02
   2.0655221e+00   1.6089242e-02
   2.0699757e+00   1.8270144e-02
   2.0744922e+00   2.0612522e-02
   2.0790696e+00   2.3118855e-02
   2.0837062e+00   2.5791432e-02
   2.0884002e+00   2.8632370e-02
   2.0931501e+00   3.1643612e-02
   2.0979546e+00   3.4826944e-02
   2.1028122e+00   3.8183999e-02
   2.1077220e+00   4.1716265e-02
   2.1126826e+00   4.5425093e-02
   2.1176931e+00   4.9311698e-02
   2.1227525e+00   5.3377170e-02
   2.1278600e+00   5.7622478e-02
   2.1330146e+00   6.2048472e-02
   2.1382155e+00   6.6655891e-02
   2.1434621e+00   7.1445365e-02
   2.1487535e+00   7.6417423e-02
   2.1540893e+00   8.1572490e-02
   2.1594686e+00   8.6910900e-02
   2.1648910e+00   9.2432889e-02
   2.1703559e+00   9.8138607e-02
   2.1758628e+00   1.0402812e-01
   2.1814112e+00   1.1010140e-01
   2.1870005e+00   1.1635835e-01
   2.1926305e+00   1.2279879e-01
   2.1983006e+00   1.2942247e-01
   2.2040104e+00   1.3622907e-01
   2.2097596e+00   1.4321819e-01
   2.2155479e+00   1.5038936e-01
   2.2213748e+00   1.5774207e-01
   2.2272402e+00   1.6527571e-01
   2.2331435e+00   1.7298964e-01
   2.2390847e+00   1.8088315e-01
   2.2450634e+00   1.8895548e-01
   2.2510793e+00   1.9720579e-01
   2.2571322e+00   2.0563323e-01
   2.2632219e+00   2.1423685e-01
   2.2693481e+00   2.2301569e-01
   2.2755107e+00   2.3196873e-01
   2.2817094e+00   2.4109488e-01
   2.2879440e+00   2.5039306e-01
   2.2942145e+00   2.5986208e-01
   2.3005206e+00   2.6950077e-01
   2.3068621e+00   2.7930788e-01
   2.3132389e+00   2.8928213e-01
   2.3196509e+00   2.9942222e-01
   2.3260980e+00   3.0972679e-01
   2.3325799e+00   3.2019446e-01
   2.3390967e+00   3.3082381e-01
   2.3456481e+00   3.4161340e-01
   2.3522342e+00   3.5256174e-01
   2.3588547e+00   3.6366733e-01
   2.3655097e+00   3.7492863e-01
   2.3721990e+00   3.8634407e-01
   2.3789225e+00   3.9791207e-01
   2.3856803e+00   4.0963100e-01
   2.3924722e+00   4.2149924e-01
   2.3992981e+00   4.3351510e-01
   2.4061581e+00   4.4567692e-01
   2.4130521e+00   4.5798299e-01
   2.4199800e+00   4.7043157e-01
   2.4269419e+00   4.8302092e-01
   2.4339376e+00   4.9574929e-01
   2.4409672e+00   5.0861488e-01
   2.4480307e+00   5.2161590e-01
   2.4551279e+00   5.3475054e-01
   2.4622590e+00   5.4801696e-01
   2.4694240e+00   5.6141333e-01
   2.4766227e+00   5.7493780e-01
   2.4838553e+00   5.8858848e-01
   2.4911217e+00   6.0236351e-01
   2.4984220e+00   6.1626098e-01
   2.5057561e+00   6.3027901e-01
   2.5131241e+00   6.4441567e-01
   2.5205261e+00   6.5866906e-01
   2.5279620e+00   6.7303723e-01
   2.5354319e+00   6.8751826e-01
   2.5429358e+00   7.0211020e-01
   2.5504738e+00   7.1681110e-01
   2.5580459e+00   7.3161901e-01
   2.5656522e+00   7.4653196e-01
   2.5732927e+00   7.6154800e-01
   2.5809674e+00   7.7666515e-01
   2.5886765e+00   7.9188144e-01
   2.5964201e+00   8.0719490e-01
   2.6041980e+00   8.2260354e-01
   2.6120106e+00   8.3810539e-01
   2.6198577e+00   8.5369847e-01
   2.6277130e+00   8.6932790e-01
   2.6355730e+00   8.8498460e-01
   2.6434378e+00   9.0066628e-01
   2.6513074e+00   9.1637075e-01
   2.6591817e+00   9.3209578e-01
   2.6670608e+00   9.4783929e-01
   2.6749447e+00   9.6359911e-01
   2.6828334e+00   9.7937321e-01
   2.6907270e+00   9.9515959e-01
   2.6986254e+00   1.0109563e+00
   2.7065286e+00   1.0267613e+00
   2.7144367e+00   1.0425727e+00
   2.7223497e+00   1.0583888e+00
   2.7302676e+00   1.0742076e+00
   2.7381904e+00   1.0900274e+00
   2.7461181e+00   1.1058465e+00
   2.7540507e+00   1.1216631e+00
   2.7619883e+00   1.1374755e+00
   2.7699308e+00   1.1532822e+00
   2.7778783e+00   1.1690814e+00
   2.7858308e+00   1.1848717e+00
   2.7937882e+00   1.2006515e+00
   2.8017507e+00   1.2164193e+00
   2.8097182e+00   1.2321735e+00
   2.8176908e+00   1.2479129e+00
   2.8256683e+00   1.2636359e+00
   2.8336510e+00   1.2793412e+00
   2.8416387e+00   1.2950274e+00
   2.8496315e+00   1.3106932e+00
   2.8576295e+00   1.3263374e+00
   2.8656325e+00   1.3419586e+00
   2.8736407e+00   1.3575556e+00
   2.8816540e+00   1.3731273e+00
   2.8896725e+00   1.3886725e+00
   2.8976962e+00   1.4041899e+00
   2.9057250e+00   1.4196785e+00
   2.9137591e+00   1.4351372e+00
   2.9217984e+00   1.4505649e+00
   2.9298429e+00   1.4659606e+00
   2.9378926e+00   1.4813232e+00
   2.9459477e+00   1.4966518e+00
   2.9540080e+00   1.5119453e+00
   2.9620736e+00   1.5272029e+00
   2.9701445e+00   1.5424236e+00
   2.9782207e+00   1.5576064e+00
   2.9863023e+00   1.5727506e+00
   2.9943892e+00   1.5878553e+00
   3.0024815e+00   1.6029196e+00
   3.0105792e+00   1.6179428e+00
   3.0186822e+00   1.6329240e+00
   3.0267907e+00   1.6478624e+00
   3.0349046e+00   1.6627574e+00
   3.0430240e+00   1.6776081e+00
   3.0511488e+00   1.6924139e+00
   3.0592792e+00   1.7071741e+00
   3.0674150e+00   1.7218880e+00
   3.0755563e+00   1.7365549e+00
   3.0837031e+00   1.7511743e+00
   3.0918555e+00   1.7657455e+00
   3.1000134e+00   1.7802678e+00
   3.1081770e+00   1.7947409e+00
   3.1163461e+00   1.8091639e+00
   3.1245208e+00   1.8235365e+00
   3.1327012e+00   1.8378581e+00
   3.1408871e+00   1.8521282e+00
   3.1490788e+00   1.8663462e+00
   3.1572761e+00   1.8805117e+00
   3.1654792e+00   1.8946243e+00
   3.1736879e+00   1.9086834e+00
   3.1819024e+00   1.9226887e+00
   3.1901226e+00   1.9366398e+00
   3.1983486e+00   1.9505361e+00
   3.2065803e+00   1.9643773e+00
   3.2148179e+00   1.9781631e+00
   3.2230612e+00   1.9918931e+00
   3.2313104e+00   2.0055669e+00
   3.2395655e+00   2.0191843e+00
   3.2478264e+00   2.0327448e+00
   3.2560933e+00   2.0462481e+00
   3.2643660e+00   2.0596940e+00
   3.2726447e+00   2.0730822e+00
   3.2809293e+00   2.0864124e+00
   3.2892198e+00   2.0996843e+00
   3.2975164e+00   2.1128977e+00
   3.3058189e+00   2.1260524e+00
   3.3141275e+00   2.1391481e+00
   3.3224421e+00   2.1521845e+00
   3.3307628e+00   2.1651616e+00
   3.3390896e+00   2.1780791e+00
   3.3474224e+00   2.1909368e+00
   3.3557614e+00   2.2037345e+00
   3.3641065e+00   2.2164721e+00
   3.3724578e+00   2.2291494e+00
   3.3808152e+00   2.2417663e+00
   3.3891789e+00   2.2543226e+00
   3.3975488e+00   2.2668183e+00
   3.4059249e+00   2.2792531e+00
   3.4143073e+00   2.2916270e+00
   3.4226959e+00   2.3039399e+00
   3.4310909e+00   2.3161917e+00
   3.4394921e+00   2.3283823e+00
   3.4478998e+00   2.3405116e+00
   3.4563137e+00   2.3525796e+00
   3.4647341e+00   2.3645862e+00
   3.4731609e+00   2.3765314e+00
   3.4815941e+00   2.3884151e+00
   3.4900338e+00   2.4002373e+00
   3.4984799e+00   2.4119979e+00
   3.5069326e+00   2.4236969e+00
   3.5153917e+00   2.4353344e+00
   3.5238574e+00   2.4469103e+00
   3.5323297e+00   2.4584246e+00
   3.5408085e+00   2.4698773e+00
   3.5492940e+00   2.4812684e+00
   3.5577860e+00   2.4925979e+00
   3.5662848e+00   2.5038660e+00
   3.5747902e+00   2.5150725e+00
   3.5833023e+00   2.5262176e+00
   3.5918212e+00   2.5373013e+00
   3.6003467e+00   2.5483236e+00
   3.6088791e+00   2.5592846e+00
   3.6174183e+00   2.5701843e+00
   3.6259643e+00   2.5810229e+00
   3.6345171e+00   2.5918003e+00
   3.6430768e+00   2.6025167e+00
   3.6516434e+00   2.6131722e+00
   3.6602169e+00   2.6237667e+00
   3.6687974e+00   2.6343005e+00
   3.6773848e+00   2.6447736e+00
   3.6859793e+00   2.6551860e+00
   3.6945807e+00   2.6655380e+00
   3.7031892e+00   2.6758297e+00
   3.7118048e+00   2.6860610e+00
   3.7204275e+00   2.6962322e+00
   3.7290573e+00   2.7063434e+00
   3.7376943e+00   2.7163947e+00
   3.7463384e+00   2.7263862e+00
   3.7549898e+00   2.7363180e+00
   3.7636484e+00   2.7461904e+00
   3.7723142e+00   2.7560034e+00
   3.7809874e+00   2.7657571e+00
   3.7896678e+00   2.7754518e+00
   3.7983556e+00   2.7850875e+00
   3.8070508e+00   2.7946645e+00
   3.8157534e+00   2.8041829e+00
   3.8244634e+00   2.8136428e+00
   3.8331809e+00   2.8230444e+00
   3.8419059e+00   2.8323878e+00
   3.8506384e+00   2.8416733e+00
   3.8593784e+00   2.8509010e+00
   3.8681260e+00   2.8600711e+00
   3.8768812e+00   2.8691838e+00
   3.8856441e+00   2.8782392e+00
   3.8944146e+00   2.8872374e+00
   3.9031928e+00   2.8961788e+00
   3.9119788e+00   2.9050635e+00
   3.9207725e+00   2.9138917e+00
   3.9295740e+00   2.9226635e+00
   3.9383834e+00   2.9313792e+00
   3.9472006e+00   2.9400389e+00
   3.9560256e+00   2.9486429e+00
   3.9648586e+00   2.9571913e+00
   3.9736996e+00   2.9656844e+00
   3.9825485e+00   2.9741223e+00
   3.9914055e+00   2.9825053e+00
   4.0002705e+00   2.9908335e+00
   4.0091436e+00   2.9991072e+00
   4.0180249e+00   3.0073266e+00
   4.0269142e+00   3.0154919e+00
   4.0358090e+00   3.0236007e+00
   4.0447038e+00   3.0316484e+00
   4.0535985e+00   3.0396355e+00
   4.0624933e+00   3.0475622e+00
   4.0713880e+00   3.0554288e+00
   4.0802828e+00   3.0632358e+00
   4.0891776e+00   3.0709835e+00
   4.0980723e+00   3.0786723e+00
   4.1069671e+00   3.0863024e+00
   4.1158618e+00   3.0938744e+00
   4.1247566e+00   3.1013884e+00
   4.1336513e+00   3.1088448e+00
   4.1425461e+00   3.1162441e+00
   4.1514408e+00   3.1235865e+00
   4.1603356e+00   3.1308724e+00
   4.1692303e+00   3.1381022e+00
   4.1781251e+00   3.1452762e+00
   4.1870198e+00   3.1523947e+00
   4.1959146e+00   3.1594582e+00
   4.2048093e+00   3.1664669e+00
   4.2137041e+00   3.1734211e+00
   4.2225988e+00   3.1803214e+00
   4.2314935e+00   3.1871679e+00
   4.2403883e+00   3.1939611e+00
   4.2492830e+00   3.2007012e+00
   4.2581778e+00   3.2073887e+00
   4.2670725e+00   3.2140238e+00
   4.2759673e+00   3.2206069e+00
   4.2848620e+00   3.2271384e+00
   4.2937567e+00   3.2336186e+00
   4.3026515e+00   3.2400478e+00
   4.3115462e+00   3.2464264e+00
   4.3204410e+00   3.2527547e+00
   4.3293357e+00   3.2590330e+00
   4.3382304e+00   3.2652617e+00
   4.3471252e+00   3.2714411e+00
   4.3560199e+00   3.2775715e+00
   4.3649146e+00   3.2836534e+00
   4.3738094e+00   3.2896869e+00
   4.3827041e+00   3.2956725e+00
   4.3915989e+00   3.3016104e+00
   4.4004936e+00   3.3075010e+00
   4.4093883e+00   3.3133447e+00
   4.4182831e+00   3.3191416e+00
   4.4271778e+00   3.3248923e+00
   4.4360726e+00   3.3305969e+00
   4.4449673e+00   3.3362559e+00
   4.4538620e+00   3.3418695e+00
   4.4627567e+00   3.3474380e+00
   4.4716515e+00   3.3529618e+00
   4.4805462e+00   3.3584411e+00
   4.4894410e+00   3.3638764e+00
   4.4983357e+00   3.3692678e+00
   4.5072304e+00   3.3746158e+00
   4.5161252e+00   3.3799206e+00
   4.5250199e+00   3.3851825e+00
   4.5339146e+00   3.3904019e+00
   4.5428094e+00   3.3955791e+00
   4.5517041e+00   3.4007142e+00
   4.5605988e+00   3.4058078e+00
   4.5694935e+00   3.4108600e+00
   4.5783883e+00   3.4158711e+00
   4.5872830e+00   3.4208415e+00
   4.5961777e+00   3.4257715e+00
   4.6050725e+00   3.4306613e+00
   4.6139672e+00   3.4355112e+00
   4.6228619e+00   3.4403216e+00
   4.6317567e+00   3.4450927e+00
   4.6406514e+00   3.4498248e+00
   4.6495461e+00   3.4545182e+00
   4.6584409e+00   3.4591732e+00
   4.6673356e+00   3.4637901e+00
   4.6762303e+00   3.4683691e+00
   4.6851251e+00   3.4729106e+00
   4.6940198e+00   3.4774147e+00
   4.7029145e+00   3.4818819e+00
   4.7118092e+00   3.4863123e+00
   4.7207040e+00   3.4907063e+00
   4.7295987e+00   3.4950641e+00
   4.7384934e+00   3.4993860e+00
   4.7473881e+00   3.5036723e+00
   4.7562829e+00   3.5079232e+00
   4.7651776e+00   3.5121390e+00
   4.7740723e+00   3.5163200e+00
   4.7829671e+00   3.5204664e+00
   4.7918618e+00   3.5245784e+00
   4.8007565e+00   3.5286565e+00
   4.8096513e+00   3.5327007e+00
   4.8185460e+00   3.5367115e+00
   4.8274407e+00   3.5406889e+00
   4.8363354e+00   3.5446334e+00
   4.8452302e+00   3.5485450e+00
   4.8541249e+00   3.5524242e+00
   4.8630196e+00   3.5562711e+00
   4.8719143e+00   3.5600860e+00
   4.8808091e+00   3.5638692e+00
   4.8897038e+00   3.5676208e+00
   4.8985985e+00   3.5713411e+00
   4.9074933e+00   3.5750304e+00
   4.9163880e+00   3.5786889e+00
   4.9252827e+00   3.5823169e+00
   4.9341774e+00   3.5859146e+00
   4.9430722e+00   3.5894821e+00
   4.9519669e+00   3.5930199e+00
   4.9608616e+00   3.5965280e+00
   4.9697563e+00   3.6000068e+00
   4.9786511e+00   3.6034564e+00
   4.9875458e+00   3.6068770e+00
   4.9964405e+00   3.6102690e+00
   5.0053353e+00   3.6136326e+00
   5.0142300e+00   3.6169679e+00
   5.0231247e+00   3.6202752e+00
   5.0320194e+00   3.6235546e+00
   5.0409142e+00   3.6268065e+00
   5.0498089e+00   3.6300311e+00
   5.0587036e+00   3.6332285e+00
   5.0675983e+00   3.6363990e+00
   5.0764931e+00   3.6395428e+00
   5.0853878e+00   3.6426600e+00
   5.0942825e+00   3.6457510e+00
   5.1031772e+00   3.6488159e+00
   5.1120720e+00   3.6518550e+00
   5.1209667e+00   3.6548683e+00
   5.1298614e+00   3.6578562e+00
   5.1387561e+00   3.6608189e+00
   5.1476509e+00   3.6637565e+00
   5.1565456e+00   3.6666693e+00
   5.1654403e+00   3.6695574e+00
   5.1743350e+00   3.6724210e+00
   5.1832298e+00   3.6752604e+00
   5.1921245e+00   3.6780758e+00
   5.2010192e+00   3.6808673e+00
   5.2099139e+00   3.6836351e+00
   5.2188087e+00   3.6863794e+00
   5.2277034e+00   3.6891004e+00
   5.2365981e+00   3.6917983e+00
   5.2454929e+00   3.6944733e+00
   5.2543876e+00   3.6971256e+00
   5.2632823e+00   3.6997553e+00
   5.2721770e+00   3.7023626e+00
   5.2810718e+00   3.7049478e+00
   5.2899665e+00   3.7075110e+00
   5.2988612e+00   3.7100523e+00
   5.3077559e+00   3.7125720e+00
   5.3166507e+00   3.7150703e+00
   5.3255454e+00   3.7175472e+00
   5.3344401e+00   3.7200030e+00
   5.3433348e+00   3.7224379e+00
   5.3522295e+00   3.7248520e+00
   5.3611243e+00   3.7272455e+00
   5.3700190e+00   3.7296185e+00
   5.3789137e+00   3.7319713e+00
   5.3878084e+00   3.7343040e+00
   5.3967032e+00   3.7366168e+00
   5.4055979e+00   3.7389097e+00
   5.4144926e+00   3.7411831e+00
   5.4233874e+00   3.7434370e+00
   5.4322821e+00   3.7456716e+00
   5.4411768e+00   3.7478871e+00
   5.4500715e+00   3.7500836e+00
   5.4589663e+00   3.7522613e+00
   5.4678610e+00   3.7544204e+00
   5.4767557e+00   3.7565609e+00
   5.4856504e+00   3.7586831e+00
   5.4945452e+00   3.7607871e+00
   5.5034399e+00   3.7628730e+00
   5.5123346e+00   3.7649411e+00
   5.5212293e+00   3.7669913e+00
   5.5301241e+00   3.7690240e+00
   5.5390188e+00   3.7710392e+00
   5.5479135e+00   3.7730371e+00
   5.5568082e+00   3.7750179e+00
   5.5657030e+00   3.7769816e+00
   5.5745977e+00   3.7789284e+00
   5.5834924e+00   3.7808585e+00
   5.5923871e+00   3.7827719e+00
   5.6012819e+00   3.7846689e+00
   5.6101766e+00   3.7865496e+00
   5.6190713e+00   3.7884141e+00
   5.6279660e+00   3.7902625e+00
   5.6368608e+00   3.7920950e+00
   5.6457555e+00   3.7939117e+00
   5.6546502e+00   3.7957128e+00
   5.6635449e+00   3.7974983e+00
   5.6724397e+00   3.7992684e+00
   5.6813344e+00   3.8010233e+00
   5.6902291e+00   3.8027630e+00
   5.6991238e+00   3.8044877e+00
   5.7080186e+00   3.8061975e+00
   5.7169133e+00   3.8078926e+00
   5.7258080e+00   3.8095730e+00
   5.7347027e+00   3.8112389e+00
   5.7435975e+00   3.8128904e+00
   5.7524922e+00   3.8145277e+00
   5.7613869e+00   3.8161508e+00
   5.7702816e+00   3.8177598e+00
   5.7791764e+00   3.8193550e+00
   5.7880711e+00   3.8209363e+00
   5.7969658e+00   3.8225040e+00
   5.8058605e+00   3.8240581e+00
   5.8147553e+00   3.8255987e+00
   5.8236500e+00   3.8271260e+00
   5.8325447e+00   3.8286401e+00
   5.8414394e+00   3.8301411e+00
   5.8503342e+00   3.8316291e+00
   5.8592289e+00   3.8331042e+00
   5.8681236e+00   3.8345665e+00
   5.8770183e+00   3.8360161e+00
   5.8859131e+00   3.8374532e+00
   5.8948078e+00   3.8388778e+00
   5.9037025e+00   3.8402900e+00
   5.9125972e+00   3.8416900e+00
   5.9214920e+00   3.8430779e+00
   5.9303867e+00   3.8444537e+00
   5.9392814e+00   3.8458176e+00
   5.9481761e+00   3.8471696e+00
   5.9570709e+00   3.8485099e+00
   5.9659656e+00   3.8498385e+00
   5.9748603e+00   3.8511556e+00
   5.9837550e+00   3.8524613e+00
   5.9926498e+00   3.8537556e+00
   5.9935392e+00   3.8538845e+00
   5.9944287e+00   3.8540132e+00
   5.9988761e+00   3.8546550e+00
   5.9997656e+00   3.8547830e+00
   5.9998545e+00   3.8547958e+00
   5.9999435e+00   3.8548086e+00
   5.9999880e+00   3.8548150e+00
   5.9999924e+00   3.8548156e+00
   5.9999969e+00   3.8548163e+00
   5.9999991e+00   3.8548166e+00
   5.9999993e+00   3.8548166e+00
   5.9999996e+00   3.8548167e+00
   5.9999998e+00   3.8548167e+00
   5.9999999e+00   3.8548167e+00
   5.9999999e+00   3.8548167e+00
   6.0000000e+00   3.8548167e+00
   6.0000000e+00   3.8548167e+00
   6.0000000e+00   3.8548167e+00
   6.0000000e+00   3.8548167e+00
   6.0000000e+00   3.8548167e+00
   6.0000000e+00   3.8548167e+00
   6.0000000e+00   3.8548167e+00
   6.0000001e+00   3.8548168e+00
   6.0000004e+00   3.8548168e+00
   6.0000019e+00   3.8548170e+00
   6.0000095e+00   3.8548181e+00
   6.0000473e+00   3.8548236e+00
   6.0002365e+00   3.8548510e+00
   6.0011823e+00   3.8549923e+00
   6.0059117e+00   3.8558036e+00
   6.0125395e+00   3.8572305e+00
   6.0191949e+00   3.8589977e+00
   6.0258847e+00   3.8611049e+00
   6.0326087e+00   3.8635502e+00
   6.0393670e+00   3.8663318e+00
   6.0461593e+00   3.8694479e+00
   6.0529857e+00   3.8728964e+00
   6.0598462e+00   3.8766752e+00
   6.0667406e+00   3.8807822e+00
   6.0736690e+00   3.8852151e+00
   6.0806314e+00   3.8899717e+00
   6.0876275e+00   3.8950497e+00
   6.0946576e+00   3.9004465e+00
   6.1017215e+00   3.9061597e+00
   6.1088192e+00   3.9121867e+00
   6.1159508e+00   3.9185251e+00
   6.1231162e+00   3.9251720e+00
   6.1303154e+00   3.9321248e+00
   6.1375484e+00   3.9393807e+00
   6.1448153e+00   3.9469370e+00
   6.1521160e+00   3.9547908e+00
   6.1594507e+00   3.9629392e+00
   6.1668191e+00   3.9713793e+00
   6.1742216e+00   3.9801080e+00
   6.1816579e+00   3.9891225e+00
   6.1891283e+00   3.9984196e+00
   6.1966327e+00   4.0079963e+00
   6.2041711e+00   4.0178494e+00
   6.2117437e+00   4.0279758e+00
   6.2193504e+00   4.0383723e+00
   6.2269914e+00   4.0490358e+00
   6.2346666e+00   4.0599630e+00
   6.2423762e+00   4.0711507e+00
   6.2501202e+00   4.0825956e+00
   6.2578987e+00   4.0942943e+00
   6.2657117e+00   4.1062437e+00
   6.2735593e+00   4.1184402e+00
   6.2814416e+00   4.1308807e+00
   6.2893587e+00   4.1435617e+00
   6.2973107e+00   4.1564799e+00
   6.3052977e+00   4.1696318e+00
   6.3133197e+00   4.1830140e+00
   6.3213768e+00   4.1966232e+00
   6.3294693e+00   4.2104558e+00
   6.3375970e+00   4.2245085e+00
   6.3457603e+00   4.2387778e+00
   6.3539591e+00   4.2532602e+00
   6.3621936e+00   4.2679524e+00
   6.3704639e+00   4.2828507e+00
   6.3787702e+00   4.2979518e+00
   6.3871125e+00   4.3132522e+00
   6.3954910e+00   4.3287483e+00
   6.4039058e+00   4.3444368e+00
   6.4123570e+00   4.3603141e+00
   6.4208448e+00   4.3763768e+00
   6.4293694e+00   4.3926214e+00
   6.4379308e+00   4.4090445e+00
   6.4465293e+00   4.4256424e+00
   6.4551649e+00   4.4424119e+00
   6.4638379e+00   4.4593493e+00
   6.4725483e+00   4.4764513e+00
   6.4812964e+00   4.4937145e+00
   6.4900823e+00   4.5111353e+00
   6.4989062e+00   4.5287103e+00
   6.5077683e+00   4.5464361e+00
   6.5166630e+00   4.5642980e+00
   6.5255577e+00   4.5822259e+00
   6.5344524e+00   4.6002154e+00
   6.5433472e+00   4.6182621e+00
   6.5522419e+00   4.6363615e+00
   6.5611366e+00   4.6545096e+00
   6.5700313e+00   4.6727022e+00
   6.5789261e+00   4.6909353e+00
   6.5878208e+00   4.7092049e+00
   6.5967155e+00   4.7275073e+00
   6.6056102e+00   4.7458387e+00
   6.6145050e+00   4.7641955e+00
   6.6233997e+00   4.7825742e+00
   6.6322944e+00   4.8009714e+00
   6.6411891e+00   4.8193836e+00
   6.6500839e+00   4.8378076e+00
   6.6589786e+00   4.8562402e+00
   6.6678733e+00   4.8746783e+00
   6.6767680e+00   4.8931189e+00
   6.6856628e+00   4.9115590e+00
   6.6945575e+00   4.9299958e+00
   6.7034522e+00   4.9484265e+00
   6.7123469e+00   4.9668483e+00
   6.7212417e+00   4.9852587e+00
   6.7301364e+00   5.0036550e+00
   6.7390311e+00   5.0220347e+00
   6.7479258e+00   5.0403955e+00
   6.7568205e+00   5.0587349e+00
   6.7657153e+00   5.0770506e+00
   6.7746100e+00   5.0953405e+00
   6.7835047e+00   5.1136022e+00
   6.7923994e+00   5.1318338e+00
   6.8012942e+00   5.1500332e+00
   6.8101889e+00   5.1681983e+00
   6.8190836e+00   5.1863273e+00
   6.8279783e+00   5.2044183e+00
   6.8368731e+00   5.2224693e+00
   6.8457678e+00   5.2404788e+00
   6.8546625e+00   5.2584449e+00
   6.8635572e+00   5.2763660e+00
   6.8724520e+00   5.2942404e+00
   6.8813467e+00   5.3120667e+00
   6.8902414e+00   5.3298433e+00
   6.8991361e+00   5.3475687e+00
   6.9080309e+00   5.3652415e+00
   6.9169256e+00   5.3828604e+00
   6.9258203e+00   5.4004239e+00
   6.9347150e+00   5.4179309e+00
   6.9436098e+00   5.4353801e+00
   6.9525045e+00   5.4527702e+00
   6.9613992e+00   5.4701002e+00
   6.9702939e+00   5.4873688e+00
   6.9791887e+00   5.5045751e+00
   6.9880834e+00   5.5217179e+00
   6.9969781e+00   5.5387963e+00
   7.0058728e+00   5.5558092e+00
   7.0147676e+00   5.5727559e+00
   7.0236623e+00   5.5896353e+00
   7.0325570e+00   5.6064465e+00
   7.0414517e+00   5.6231889e+00
   7.0503465e+00   5.6398615e+00
   7.0592412e+00   5.6564636e+00
   7.0681359e+00   5.6729944e+00
   7.0770306e+00   5.6894533e+00
   7.0859254e+00   5.7058396e+00
   7.0948201e+00   5.7221526e+00
   7.1037148e+00   5.7383918e+00
   7.1126095e+00   5.7545564e+00
   7.1215043e+00   5.7706461e+00
   7.1303990e+00   5.7866601e+00
   7.1392937e+00   5.8025981e+00
   7.1481884e+00   5.8184595e+00
   7.1570832e+00   5.8342439e+00
   7.1659779e+00   5.8499507e+00
   7.1748726e+00   5.8655798e+00
   7.1837673e+00   5.8811305e+00
   7.1926621e+00   5.8966026e+00
   7.2015568e+00   5.9119958e+00
   7.2104515e+00   5.9273096e+00
   7.2193462e+00   5.9425438e+00
   7.2282409e+00   5.9576981e+00
   7.2371357e+00   5.9727723e+00
   7.2460304e+00   5.9877661e+00
   7.2549251e+00   6.0026793e+00
   7.2638199e+00   6.0175116e+00
   7.2727146e+00   6.0322629e+00
   7.2816093e+00   6.0469331e+00
   7.2905040e+00   6.0615219e+00
   7.2993987e+00   6.0760292e+00
   7.3082935e+00   6.0904549e+00
   7.3171882e+00   6.1047990e+00
   7.3260829e+00   6.1190612e+00
   7.3349776e+00   6.1332416e+00
   7.3438724e+00   6.1473401e+00
   7.3527671e+00   6.1613566e+00
   7.3616618e+00   6.1752911e+00
   7.3705565e+00   6.1891436e+00
   7.3794513e+00   6.2029142e+00
   7.3883460e+00   6.2166027e+00
   7.3972407e+00   6.2302092e+00
   7.4061354e+00   6.2437338e+00
   7.4150302e+00   6.2571765e+00
   7.4239249e+00   6.2705373e+00
   7.4328196e+00   6.2838163e+00
   7.4417143e+00   6.2970137e+00
   7.4506091e+00   6.3101295e+00
   7.4595038e+00   6.3231637e+00
   7.4683985e+00   6.3361166e+00
   7.4772932e+00   6.3489882e+00
   7.4861880e+00   6.3617787e+00
   7.4950827e+00   6.3744881e+00
   7.5039774e+00   6.3871167e+00
   7.5128721e+00   6.3996646e+00
   7.5217669e+00   6.4121320e+00
   7.5306616e+00   6.4245190e+00
   7.5395563e+00   6.4368259e+00
   7.5484510e+00   6.4490527e+00
   7.5573458e+00   6.4611998e+00
   7.5662405e+00   6.4732673e+00
   7.5751352e+00   6.4852554e+00
   7.5840299e+00   6.4971644e+00
   7.5929247e+00   6.5089944e+00
   7.6018194e+00   6.5207458e+00
   7.6107141e+00   6.5324186e+00
   7.6196088e+00   6.5440133e+00
   7.6285036e+00   6.5555300e+00
   7.6373983e+00   6.5669690e+00
   7.6462930e+00   6.5783305e+00
   7.6551877e+00   6.5896148e+00
   7.6640825e+00   6.6008223e+00
   7.6729772e+00   6.6119530e+00
   7.6818719e+00   6.6230075e+00
   7.6907666e+00   6.6339858e+00
   7.6996614e+00   6.6448884e+00
   7.7085561e+00   6.6557154e+00
   7.7174508e+00   6.6664673e+00
   7.7263455e+00   6.6771443e+00
   7.7352403e+00   6.6877466e+00
   7.7441350e+00   6.6982747e+00
   7.7530297e+00   6.7087289e+00
   7.7619244e+00   6.7191093e+00
   7.7708192e+00   6.7294165e+00
   7.7797139e+00   6.7396506e+00
   7.7886086e+00   6.7498120e+00
   7.7975033e+00   6.7599011e+00
   7.8063981e+00   6.7699181e+00
   7.8152928e+00   6.7798635e+00
   7.8241875e+00   6.7897374e+00
   7.8330822e+00   6.7995404e+00
   7.8419770e+00   6.8092726e+00
   7.8508717e+00   6.8189345e+00
   7.8597664e+00   6.8285264e+00
   7.8686611e+00   6.8380487e+00
   7.8775559e+00   6.8475016e+00
   7.8864506e+00   6.8568856e+00
   7.8953453e+00   6.8662010e+00
   7.9042400e+00   6.8754481e+00
   7.9131348e+00   6.8846273e+00
   7.9220295e+00   6.8937390e+00
   7.9309242e+00   6.9027835e+00
   7.9398189e+00   6.9117611e+00
   7.9487137e+00   6.9206723e+00
   7.9576084e+00   6.9295173e+00
   7.9665031e+00   6.9382966e+00
   7.9753978e+00   6.9470105e+00
   7.9842926e+00   6.9556593e+00
   7.9931873e+00   6.9642435e+00
   8.0020820e+00   6.9727634e+00
   8.0109767e+00   6.9812193e+00
   8.0198715e+00   6.9896116e+00
   8.0287662e+00   6.9979407e+00
   8.0376609e+00   7.0062070e+00
   8.0465556e+00   7.0144107e+00
   8.0554504e+00   7.0225523e+00
   8.0643451e+00   7.0306322e+00
   8.0732398e+00   7.0386507e+00
   8.0821345e+00   7.0466081e+00
   8.0910292e+00   7.0545049e+00
   8.0999240e+00   7.0623413e+00
   8.1088187e+00   7.0701179e+00
   8.1177134e+00   7.0778348e+00
   8.1266081e+00   7.0854925e+00
   8.1355029e+00   7.0930914e+00
   8.1443976e+00   7.1006318e+00
   8.1532923e+00   7.1081141e+00
   8.1621870e+00   7.1155386e+00
   8.1710818e+00   7.1229057e+00
   8.1799765e+00   7.1302158e+00
   8.1888712e+00   7.1374692e+00
   8.1977659e+00   7.1446663e+00
   8.2066607e+00   7.1518074e+00
   8.2155554e+00   7.1588929e+00
   8.2244501e+00   7.1659232e+00
   8.2333448e+00   7.1728986e+00
   8.2422396e+00   7.1798194e+00
   8.2511343e+00   7.1866861e+00
   8.2600290e+00   7.1934990e+00
   8.2689237e+00   7.2002584e+00
   8.2778185e+00   7.2069647e+00
   8.2867132e+00   7.2136182e+00
   8.2956079e+00   7.2202193e+00
   8.3045026e+00   7.2267684e+00
   8.3133974e+00   7.2332657e+00
   8.3222921e+00   7.2397117e+00
   8.3311868e+00   7.2461066e+00
   8.3400815e+00   7.2524509e+00
   8.3489763e+00   7.2587449e+00
   8.3578710e+00   7.2649888e+00
   8.3667657e+00   7.2711831e+00
   8.3756604e+00   7.2773281e+00
   8.3845552e+00   7.2834241e+00
   8.3934499e+00   7.2894715e+00
   8.4023446e+00   7.2954706e+00
   8.4112393e+00   7.3014218e+00
   8.4201341e+00   7.3073253e+00
   8.4290288e+00   7.3131815e+00
   8.4379235e+00   7.3189907e+00
   8.4468182e+00   7.3247534e+00
   8.4557130e+00   7.3304697e+00
   8.4646077e+00   7.3361400e+00
   8.4735024e+00   7.3417647e+00
   8.4823971e+00   7.3473440e+00
   8.4912919e+00   7.3528784e+00
   8.4921813e+00   7.3534293e+00
   8.4930708e+00   7.3539799e+00
   8.4975182e+00   7.3567258e+00
   8.4984077e+00   7.3572737e+00
   8.4992972e+00   7.3578211e+00
   8.4997764e+00   7.3581158e+00
   8.4999113e+00   7.3581988e+00
   8.4999566e+00   7.3582267e+00
   8.4999802e+00   7.3582411e+00
   8.4999989e+00   7.3582526e+00
   8.5000176e+00   7.3582641e+00
   8.5000393e+00   7.3582775e+00
   8.5001478e+00   7.3583442e+00
   8.5006904e+00   7.3586776e+00
   8.5034033e+00   7.3603424e+00
   8.5096647e+00   7.3641689e+00
   8.5159389e+00   7.3679814e+00
   8.5222402e+00   7.3717884e+00
   8.5285685e+00   7.3755897e+00
   8.5349240e+00   7.3793853e+00
   8.5413065e+00   7.3831748e+00
   8.5477162e+00   7.3869582e+00
   8.5541529e+00   7.3907353e+00
   8.5606168e+00   7.3945059e+00
   8.5671078e+00   7.3982699e+00
   8.5736260e+00   7.4020272e+00
   8.5801714e+00   7.4057776e+00
   8.5867440e+00   7.4095209e+00
   8.5933440e+00   7.4132571e+00
   8.5999713e+00   7.4169860e+00
   8.6066260e+00   7.4207074e+00
   8.6133081e+00   7.4244213e+00
   8.6200178e+00   7.4281276e+00
   8.6267550e+00   7.4318260e+00
   8.6335199e+00   7.4355165e+00
   8.6403125e+00   7.4391991e+00
   8.6471329e+00   7.4428735e+00
   8.6539812e+00   7.4465396e+00
   8.6608574e+00   7.4501975e+00
   8.6677618e+00   7.4538469e+00
   8.6746943e+00   7.4574878e+00
   8.6816552e+00   7.4611200e+00
   8.6886444e+00   7.4647436e+00
   8.6956621e+00   7.4683584e+00
   8.7027085e+00   7.4719642e+00
   8.7097837e+00   7.4755612e+00
   8.7168877e+00   7.4791490e+00
   8.7240208e+00   7.4827278e+00
   8.7311831e+00   7.4862973e+00
   8.7383747e+00   7.4898576e+00
   8.7455958e+00   7.4934086e+00
   8.7528466e+00   7.4969502e+00
   8.7601272e+00   7.5004823e+00
   8.7674378e+00   7.5040049e+00
   8.7747786e+00   7.5075179e+00
   8.7821498e+00   7.5110213e+00
   8.7895516e+00   7.5145150e+00
   8.7969842e+00   7.5179990e+00
   8.8044480e+00   7.5214733e+00
   8.8119432e+00   7.5249378e+00
   8.8194704e+00   7.5283928e+00
   8.8270299e+00   7.5318381e+00
   8.8346221e+00   7.5352738e+00
   8.8422475e+00   7.5387000e+00
   8.8499066e+00   7.5421166e+00
   8.8575996e+00   7.5455238e+00
   8.8653272e+00   7.5489215e+00
   8.8730898e+00   7.5523099e+00
   8.8808878e+00   7.5556889e+00
   8.8887219e+00   7.5590586e+00
   8.8965924e+00   7.5624190e+00
   8.9045000e+00   7.5657703e+00
   8.9124451e+00   7.5691123e+00
   8.9204284e+00   7.5724453e+00
   8.9284503e+00   7.5757693e+00
   8.9365116e+00   7.5790842e+00
   8.9446128e+00   7.5823903e+00
   8.9527546e+00   7.5856874e+00
   8.9609376e+00   7.5889758e+00
   8.9691625e+00   7.5922554e+00
   8.9774300e+00   7.5955264e+00
   8.9857408e+00   7.5987888e+00
   8.9940957e+00   7.6020427e+00
   9.0024955e+00   7.6052882e+00
   9.0109409e+00   7.6085254e+00
   9.0194328e+00   7.6117543e+00
   9.0279721e+00   7.6149751e+00
   9.0365596e+00   7.6181879e+00
   9.0451963e+00   7.6213927e+00
   9.0538832e+00   7.6245896e+00
   9.0626212e+00   7.6277789e+00
   9.0714115e+00   7.6309606e+00
   9.0802552e+00   7.6341348e+00
   9.0891533e+00   7.6373017e+00
   9.0981071e+00   7.6404614e+00
   9.1071178e+00   7.6436141e+00
   9.1161868e+00   7.6467600e+00
   9.1253155e+00   7.6498991e+00
   9.1345052e+00   7.6530317e+00
   9.1437575e+00   7.6561580e+00
   9.1530740e+00   7.6592782e+00
   9.1624564e+00   7.6623925e+00
   9.1719065e+00   7.6655011e+00
   9.1814262e+00   7.6686043e+00
   9.1910174e+00   7.6717024e+00
   9.2006822e+00   7.6747955e+00
   9.2104229e+00   7.6778842e+00
   9.2202420e+00   7.6809685e+00
   9.2301418e+00   7.6840490e+00
   9.2401252e+00   7.6871261e+00
   9.2501951e+00   7.6902000e+00
   9.2603546e+00   7.6932713e+00
   9.2706071e+00   7.6963405e+00
   9.2809562e+00   7.6994081e+00
   9.2914060e+00   7.7024746e+00
   9.3019606e+00   7.7055409e+00
   9.3126248e+00   7.7086075e+00
   9.3234037e+00   7.7116752e+00
   9.3343030e+00   7.7147450e+00
   9.3453290e+00   7.7178178e+00
   9.3564885e+00   7.7208947e+00
   9.3677894e+00   7.7239771e+00
   9.3792405e+00   7.7270663e+00
   9.3908515e+00   7.7301640e+00
   9.4026340e+00   7.7332722e+00
   9.4146008e+00   7.7363929e+00
   9.4267674e+00   7.7395290e+00
   9.4390730e+00   7.7426636e+00
   9.4513876e+00   7.7457633e+00
   9.4637120e+00   7.7488287e+00
   9.4760463e+00   7.7518602e+00
   9.4883908e+00   7.7548582e+00
   9.5007459e+00   7.7578230e+00
   9.5131118e+00   7.7607551e+00
   9.5254889e+00   7.7636548e+00
   9.5378774e+00   7.7665225e+00
   9.5502777e+00   7.7693587e+00
   9.5626900e+00   7.7721636e+00
   9.5751147e+00   7.7749376e+00
   9.5875522e+00   7.7776811e+00
   9.6000026e+00   7.7803945e+00
   9.6124664e+00   7.7830781e+00
   9.6249438e+00   7.7857322e+00
   9.6374353e+00   7.7883573e+00
   9.6499411e+00   7.7909535e+00
   9.6624616e+00   7.7935214e+00
   9.6749972e+00   7.7960611e+00
   9.6875482e+00   7.7985731e+00
   9.7001150e+00   7.8010576e+00
   9.7126978e+00   7.8035150e+00
   9.7252973e+00   7.8059456e+00
   9.7379136e+00   7.8083497e+00
   9.7505472e+00   7.8107276e+00
   9.7631984e+00   7.8130796e+00
   9.7758678e+00   7.8154060e+00
   9.7885556e+00   7.8177071e+00
   9.8012623e+00   7.8199833e+00
   9.8139884e+00   7.8222347e+00
   9.8267342e+00   7.8244618e+00
   9.8395002e+00   7.8266647e+00
   9.8522868e+00   7.8288437e+00
   9.8650899e+00   7.8309984e+00
   9.8778193e+00   7.8331141e+00
   9.8904810e+00   7.8351926e+00
   9.9030807e+00   7.8372354e+00
   9.9156234e+00   7.8392441e+00
   9.9281138e+00   7.8412201e+00
   9.9405560e+00   7.8431645e+00
   9.9529537e+00   7.8450784e+00
   9.9653103e+00   7.8469631e+00
   9.9776289e+00   7.8488193e+00
   9.9899125e+00   7.8506481e+00
   9.9911376e+00   7.8508293e+00
   9.9923628e+00   7.8510102e+00
   9.9984883e+00   7.8519118e+00
   9.9997115e+00   7.8520912e+00
   9.9998338e+00   7.8521091e+00
   9.9999561e+00   7.8521271e+00
   9.9999867e+00   7.8521315e+00
   9.9999897e+00   7.8521320e+00
   9.9999928e+00   7.8521324e+00
   9.9999943e+00   7.8521327e+00
   9.9999958e+00   7.8521329e+00
   9.9999967e+00   7.8521330e+00
   9.9999975e+00   7.8521331e+00
   9.9999980e+00   7.8521332e+00
   9.9999985e+00   7.8521333e+00
   9.9999988e+00   7.8521333e+00
   9.9999991e+00   7.8521334e+00
   9.9999994e+00   7.8521334e+00
   9.9999996e+00   7.8521334e+00
   9.9999998e+00   7.8521335e+00
   1.0000000e+01   7.8521335e+00
   1.0000000e+01   7.8521335e+00
   1.0000000e+01   7.8521335e+00
   1.0000000e+01   7.8521335e+00
   1.0000000e+01   7.8521335e+00
   1.0000000e+01   7.8521335e+00
   1.0000000e+01   7.8521335e+00
   1.0000000e+01   7.8521335e+00
   1.0000001e+01   7.8521337e+00
   1.0000007e+01   7.8521345e+00
   1.0000033e+01   7.8521383e+00
   1.0000165e+01   7.8521578e+00
   1.0000824e+01   7.8522570e+00
   1.0004122e+01   7.8528040e+00
   1.0011725e+01   7.8543851e+00
   1.0019344e+01   7.8564092e+00
   1.0026997e+01   7.8588752e+00
   1.0034685e+01   7.8617786e+00
   1.0042406e+01   7.8651151e+00
   1.0050163e+01   7.8688802e+00
   1.0057954e+01   7.8730695e+00
   1.0065779e+01   7.8776785e+00
   1.0073639e+01   7.8827024e+00
   1.0081534e+01   7.8881368e+00
   1.0089463e+01   7.8939771e+00
   1.0097428e+01   7.9002184e+00
   1.0105427e+01   7.9068562e+00
   1.0113462e+01   7.9138856e+00
   1.0121532e+01   7.9213020e+00
   1.0129637e+01   7.9291005e+00
   1.0137777e+01   7.9372764e+00
   1.0145953e+01   7.9458248e+00
   1.0154164e+01   7.9547408e+00
   1.0162412e+01   7.9640196e+00
   1.0170695e+01   7.9736564e+00
   1.0179014e+01   7.9836462e+00
   1.0187369e+01   7.9939841e+00
   1.0195761e+01   8.0046652e+00
   1.0204188e+01   8.0156845e+00
   1.0212653e+01   8.0270372e+00
   1.0221154e+01   8.0387183e+00
   1.0229691e+01   8.0507228e+00
   1.0238266e+01   8.0630459e+00
   1.0246878e+01   8.0756824e+00
   1.0255527e+01   8.0886275e+00
   1.0264213e+01   8.1018763e+00
   1.0272937e+01   8.1154236e+00
   1.0281699e+01   8.1292647e+00
   1.0290498e+01   8.1433946e+00
   1.0299335e+01   8.1578083e+00
   1.0308211e+01   8.1725008e+00
   1.0317125e+01   8.1874673e+00
   1.0326078e+01   8.2027028e+00
   1.0335070e+01   8.2182023e+00
   1.0344100e+01   8.2339611e+00
   1.0353169e+01   8.2499741e+00
   1.0362278e+01   8.2662365e+00
   1.0371427e+01   8.2827435e+00
   1.0380615e+01   8.2994901e+00
   1.0389843e+01   8.3164715e+00
   1.0399111e+01   8.3336830e+00
   1.0408420e+01   8.3511196e+00
   1.0417769e+01   8.3687765e+00
   1.0427159e+01   8.3866491e+00
   1.0436591e+01   8.4047324e+00
   1.0446063e+01   8.4230219e+00
   1.0455577e+01   8.4415127e+00
   1.0465132e+01   8.4602002e+00
   1.0474730e+01   8.4790796e+00
   1.0484370e+01   8.4981463e+00
   1.0494052e+01   8.5173957e+00
   1.0503777e+01   8.5368231e+00
   1.0513545e+01   8.5564240e+00
   1.0523357e+01   8.5761938e+00
   1.0533212e+01   8.5961279e+00
   1.0543110e+01   8.6162218e+00
   1.0553053e+01   8.6364710e+00
   1.0563040e+01   8.6568710e+00
   1.0573072e+01   8.6774174e+00
   1.0583148e+01   8.6981059e+00
   1.0593270e+01   8.7189319e+00
   1.0603438e+01   8.7398911e+00
   1.0613651e+01   8.7609792e+00
   1.0623910e+01   8.7821919e+00
   1.0634216e+01   8.8035249e+00
   1.0644569e+01   8.8249739e+00
   1.0654968e+01   8.8465348e+00
   1.0665415e+01   8.8682034e+00
   1.0675910e+01   8.8899754e+00
   1.0686453e+01   8.9118468e+00
   1.0697045e+01   8.9338135e+00
   1.0707685e+01   8.9558713e+00
   1.0718374e+01   8.9780164e+00
   1.0729113e+01   9.0002446e+00
   1.0739902e+01   9.0225519e+00
   1.0750740e+01   9.0449346e+00
   1.0761630e+01   9.0673886e+00
   1.0772571e+01   9.0899100e+00
   1.0783563e+01   9.1124951e+00
   1.0794606e+01   9.1351400e+00
   1.0805702e+01   9.1578410e+00
   1.0816851e+01   9.1805942e+00
   1.0828052e+01   9.2033961e+00
   1.0839307e+01   9.2262429e+00
   1.0850616e+01   9.2491310e+00
   1.0861979e+01   9.2720568e+00
   1.0873397e+01   9.2950167e+00
   1.0884870e+01   9.3180072e+00
   1.0896399e+01   9.3410247e+00
   1.0907984e+01   9.3640659e+00
   1.0919625e+01   9.3871272e+00
   1.0931324e+01   9.4102053e+00
   1.0943080e+01   9.4332969e+00
   1.0954894e+01   9.4563985e+00
   1.0966766e+01   9.4795069e+00
   1.0978698e+01   9.5026188e+00
   1.0990689e+01   9.5257310e+00
   1.1002740e+01   9.5488404e+00
   1.1014852e+01   9.5719437e+00
   1.1027025e+01   9.5950378e+00
   1.1039260e+01   9.6181198e+00
   1.1051556e+01   9.6411864e+00
   1.1063916e+01   9.6642348e+00
   1.1076339e+01   9.6872619e+00
   1.1088826e+01   9.7102647e+00
   1.1101378e+01   9.7332405e+00
   1.1113995e+01   9.7561862e+00
   1.1126677e+01   9.7790991e+00
   1.1139426e+01   9.8019764e+00
   1.1152242e+01   9.8248153e+00
   1.1165126e+01   9.8476131e+00
   1.1178078e+01   9.8703671e+00
   1.1191099e+01   9.8930745e+00
   1.1204146e+01   9.9156571e+00
   1.1217218e+01   9.9381122e+00
   1.1230316e+01   9.9604382e+00
   1.1243440e+01   9.9826339e+00
   1.1256590e+01   1.0004698e+01
   1.1269766e+01   1.0026628e+01
   1.1282969e+01   1.0048425e+01
   1.1296199e+01   1.0070085e+01
   1.1309455e+01   1.0091609e+01
   1.1322740e+01   1.0112995e+01
   1.1336051e+01   1.0134242e+01
   1.1349391e+01   1.0155349e+01
   1.1362758e+01   1.0176316e+01
   1.1376154e+01   1.0197141e+01
   1.1389578e+01   1.0217823e+01
   1.1403031e+01   1.0238363e+01
   1.1416513e+01   1.0258758e+01
   1.1430024e+01   1.0279009e+01
   1.1443564e+01   1.0299115e+01
   1.1457134e+01   1.0319075e+01
   1.1470735e+01   1.0338888e+01
   1.1484365e+01   1.0358555e+01
   1.1498026e+01   1.0378075e+01
   1.1511717e+01   1.0397448e+01
   1.1525439e+01   1.0416672e+01
   1.1539193e+01   1.0435748e+01
   1.1552977e+01   1.0454676e+01
   1.1566794e+01   1.0473455e+01
   1.1580642e+01   1.0492085e+01
   1.1594522e+01   1.0510566e+01
   1.1608435e+01   1.0528898e+01
   1.1622380e+01   1.0547080e+01
   1.1636358e+01   1.0565113e+01
   1.1650370e+01   1.0582997e+01
   1.1664414e+01   1.0600731e+01
   1.1678492e+01   1.0618315e+01
   1.1692604e+01   1.0635751e+01
   1.1706750e+01   1.0653037e+01
   1.1720931e+01   1.0670174e+01
   1.1735146e+01   1.0687161e+01
   1.1749396e+01   1.0704000e+01
   1.1763681e+01   1.0720691e+01
   1.1778002e+01   1.0737233e+01
   1.1792358e+01   1.0753626e+01
   1.1806750e+01   1.0769872e+01
   1.1821178e+01   1.0785970e+01
   1.1835643e+01   1.0801921e+01
   1.1850144e+01   1.0817725e+01
   1.1864682e+01   1.0833382e+01
   1.1879258e+01   1.0848893e+01
   1.1893871e+01   1.0864258e+01
   1.1908522e+01   1.0879477e+01
   1.1923210e+01   1.0894551e+01
   1.1937938e+01   1.0909481e+01
   1.1952703e+01   1.0924267e+01
   1.1967508e+01   1.0938909e+01
   1.1982352e+01   1.0953408e+01
   1.1997235e+01   1.0967764e+01
   1.2012130e+01   1.0981952e+01
   1.2026996e+01   1.0995935e+01
   1.2041834e+01   1.1009715e+01
   1.2056645e+01   1.1023298e+01
   1.2071429e+01   1.1036685e+01
   1.2086189e+01   1.1049882e+01
   1.2100924e+01   1.1062890e+01
   1.2115636e+01   1.1075715e+01
   1.2130326e+01   1.1088357e+01
   1.2144995e+01   1.1100822e+01
   1.2159642e+01   1.1113111e+01
   1.2174270e+01   1.1125228e+01
   1.2188879e+01   1.1137175e+01
   1.2203470e+01   1.1148956e+01
   1.2218043e+01   1.1160573e+01
   1.2232600e+01   1.1172029e+01
   1.2247141e+01   1.1183326e+01
   1.2261666e+01   1.1194467e+01
   1.2276176e+01   1.1205455e+01
   1.2290673e+01   1.1216291e+01
   1.2305155e+01   1.1226979e+01
   1.2319626e+01   1.1237521e+01
   1.2334084e+01   1.1247918e+01
   1.2348530e+01   1.1258174e+01
   1.2362965e+01   1.1268290e+01
   1.2377390e+01   1.1278269e+01
   1.2391805e+01   1.1288112e+01
   1.2406211e+01   1.1297821e+01
   1.2420608e+01   1.1307400e+01
   1.2434996e+01   1.1316849e+01
   1.2449377e+01   1.1326171e+01
   1.2463750e+01   1.1335367e+01
   1.2478117e+01   1.1344440e+01
   1.2492477e+01   1.1353391e+01
   1.2506832e+01   1.1362221e+01
   1.2521180e+01   1.1370934e+01
   1.2535524e+01   1.1379530e+01
   1.2549864e+01   1.1388011e+01
   1.2564199e+01   1.1396380e+01
   1.2578531e+01   1.1404636e+01
   1.2592860e+01   1.1412783e+01
   1.2607185e+01   1.1420821e+01
   1.2621509e+01   1.1428753e+01
   1.2635830e+01   1.1436579e+01
   1.2650150e+01   1.1444302e+01
   1.2664469e+01   1.1451922e+01
   1.2678787e+01   1.1459442e+01
   1.2693104e+01   1.1466862e+01
   1.2707422e+01   1.1474184e+01
   1.2721740e+01   1.1481409e+01
   1.2736058e+01   1.1488540e+01
   1.2750378e+01   1.1495576e+01
   1.2764699e+01   1.1502519e+01
   1.2779023e+01   1.1509371e+01
   1.2793348e+01   1.1516133e+01
   1.2807676e+01   1.1522806e+01
   1.2822007e+01   1.1529392e+01
   1.2836341e+01   1.1535891e+01
   1.2850678e+01   1.1542304e+01
   1.2865020e+01   1.1548634e+01
   1.2879366e+01   1.1554881e+01
   1.2893716e+01   1.1561045e+01
   1.2908072e+01   1.1567129e+01
   1.2922433e+01   1.1573134e+01
   1.2936799e+01   1.1579060e+01
   1.2951171e+01   1.1584908e+01
   1.2965550e+01   1.1590680e+01
   1.2979935e+01   1.1596376e+01
   1.2994327e+01   1.1601998e+01
   1.3008726e+01   1.1607547e+01
   1.3023133e+01   1.1613023e+01
   1.3037548e+01   1.1618427e+01
   1.3051971e+01   1.1623761e+01
   1.3066402e+01   1.1629026e+01
   1.3080842e+01   1.1634221e+01
   1.3095292e+01   1.1639349e+01
   1.3109750e+01   1.1644410e+01
   1.3124219e+01   1.1649405e+01
   1.3138697e+01   1.1654335e+01
   1.3153186e+01   1.1659201e+01
   1.3167686e+01   1.1664003e+01
   1.3182196e+01   1.1668743e+01
   1.3196718e+01   1.1673420e+01
   1.3211251e+01   1.1678037e+01
   1.3225796e+01   1.1682594e+01
   1.3240354e+01   1.1687091e+01
   1.3254923e+01   1.1691530e+01
   1.3269506e+01   1.1695910e+01
   1.3284102e+01   1.1700234e+01
   1.3298711e+01   1.1704501e+01
   1.3313333e+01   1.1708712e+01
   1.3327970e+01   1.1712869e+01
   1.3342621e+01   1.1716971e+01
   1.3357286e+01   1.1721020e+01
   1.3371967e+01   1.1725016e+01
   1.3386662e+01   1.1728960e+01
   1.3401374e+01   1.1732852e+01
   1.3416101e+01   1.1736693e+01
   1.3430844e+01   1.1740485e+01
   1.3445603e+01   1.1744226e+01
   1.3460379e+01   1.1747919e+01
   1.3475172e+01   1.1751563e+01
   1.3489983e+01   1.1755160e+01
   1.3504811e+01   1.1758710e+01
   1.3519657e+01   1.1762213e+01
   1.3534521e+01   1.1765671e+01
   1.3549404e+01   1.1769083e+01
   1.3564305e+01   1.1772450e+01
   1.3579226e+01   1.1775773e+01
   1.3594166e+01   1.1779053e+01
   1.3609126e+01   1.1782289e+01
   1.3624106e+01   1.1785484e+01
   1.3639107e+01   1.1788636e+01
   1.3654128e+01   1.1791746e+01
   1.3669171e+01   1.1794816e+01
   1.3684234e+01   1.1797845e+01
   1.3699320e+01   1.1800835e+01
   1.3714427e+01   1.1803785e+01
   1.3729557e+01   1.1806696e+01
   1.3744709e+01   1.1809569e+01
   1.3759885e+01   1.1812404e+01
   1.3775083e+01   1.1815201e+01
   1.3790306e+01   1.1817962e+01
   1.3805552e+01   1.1820686e+01
   1.3820823e+01   1.1823374e+01
   1.3836118e+01   1.1826026e+01
   1.3851438e+01   1.1828643e+01
   1.3866784e+01   1.1831225e+01
   1.3882155e+01   1.1833773e+01
   1.3897552e+01   1.1836288e+01
   1.3912976e+01   1.1838769e+01
   1.3928426e+01   1.1841216e+01
   1.3943903e+01   1.1843632e+01
   1.3959408e+01   1.1846015e+01
   1.3974941e+01   1.1848366e+01
   1.3990501e+01   1.1850686e+01
   1.3992060e+01   1.1850916e+01
   1.3993619e+01   1.1851146e+01
   1.3994399e+01   1.1851261e+01
   1.3995178e+01   1.1851376e+01
   1.3999075e+01   1.1851949e+01
   1.3999858e+01   1.1852064e+01
   1.3999937e+01   1.1852075e+01
   1.3999945e+01   1.1852076e+01
   1.3999952e+01   1.1852077e+01
   1.3999992e+01   1.1852083e+01
   1.3999996e+01   1.1852084e+01
   1.3999997e+01   1.1852084e+01
   1.3999998e+01   1.1852084e+01
   1.3999998e+01   1.1852084e+01
   1.3999999e+01   1.1852084e+01
   1.3999999e+01   1.1852084e+01
   1.3999999e+01   1.1852084e+01
   1.3999999e+01   1.1852084e+01
   1.4000000e+01   1.1852084e+01
   1.4000000e+01   1.1852084e+01
   1.4000000e+01   1.1852084e+01
   1.4000000e+01   1.1852084e+01
   1.4000000e+01   1.1852084e+01
   1.4000000e+01   1.1852084e+01
   1.4000000e+01   1.1852084e+01
   1.4000000e+01   1.1852084e+01
   1.4000000e+01   1.1852084e+01
   1.4000000e+01   1.1852084e+01
   1.4000000e+01   1.1852084e+01
   1.4000000e+01   1.1852084e+01
   1.4000000e+01   1.1852084e+01
   1.4000001e+01   1.1852085e+01
   1.4000007e+01   1.1852085e+01
   1.4000034e+01   1.1852089e+01
   1.4000168e+01   1.1852109e+01
   1.4000839e+01   1.1852210e+01
   1.4004193e+01   1.1852768e+01
   1.4012436e+01   1.1854507e+01
   1.4020693e+01   1.1856764e+01
   1.4028985e+01   1.1859538e+01
   1.4037313e+01   1.1862820e+01
   1.4045678e+01   1.1866606e+01
   1.4054079e+01   1.1870889e+01
   1.4062516e+01   1.1875662e+01
   1.4070989e+01   1.1880920e+01
   1.4079500e+01   1.1886655e+01
   1.4088047e+01   1.1892861e+01
   1.4096631e+01   1.1899533e+01
   1.4105252e+01   1.1906663e+01
   1.4113911e+01   1.1914245e+01
   1.4122607e+01   1.1922273e+01
   1.4131340e+01   1.1930740e+01
   1.4140112e+01   1.1939641e+01
   1.4148921e+01   1.1948967e+01
   1.4157768e+01   1.1958714e+01
   1.4166654e+01   1.1968874e+01
   1.4175578e+01   1.1979441e+01
   1.4184540e+01   1.1990409e+01
   1.4193542e+01   1.2001772e+01
   1.4202582e+01   1.2013522e+01
   1.4211662e+01   1.2025654e+01
   1.4220781e+01   1.2038161e+01
   1.4229939e+01   1.2051037e+01
   1.4239138e+01   1.2064275e+01
   1.4248376e+01   1.2077869e+01
   1.4257655e+01   1.2091813e+01
   1.4266974e+01   1.2106100e+01
   1.4276334e+01   1.2120725e+01
   1.4285734e+01   1.2135680e+01
   1.4295176e+01   1.2150960e+01
   1.4304659e+01   1.2166559e+01
   1.4314184e+01   1.2182469e+01
   1.4323750e+01   1.2198686e+01
   1.4333358e+01   1.2215203e+01
   1.4343009e+01   1.2232013e+01
   1.4352702e+01   1.2249110e+01
   1.4362438e+01   1.2266490e+01
   1.4372218e+01   1.2284144e+01
   1.4382040e+01   1.2302068e+01
   1.4391906e+01   1.2320256e+01
   1.4401816e+01   1.2338701e+01
   1.4411770e+01   1.2357398e+01
   1.4421769e+01   1.2376340e+01
   1.4431812e+01   1.2395522e+01
   1.4441900e+01   1.2414937e+01
   1.4452034e+01   1.2434581e+01
   1.4462213e+01   1.2454447e+01
   1.4472438e+01   1.2474530e+01
   1.4482709e+01   1.2494824e+01
   1.4493027e+01   1.2515322e+01
   1.4503391e+01   1.2536021e+01
   1.4513803e+01   1.2556913e+01
   1.4524263e+01   1.2577994e+01
   1.4534770e+01   1.2599257e+01
   1.4545325e+01   1.2620698e+01
   1.4555929e+01   1.2642311e+01
   1.4566582e+01   1.2664091e+01
   1.4577284e+01   1.2686031e+01
   1.4588035e+01   1.2708128e+01
   1.4598837e+01   1.2730375e+01
   1.4609689e+01   1.2752767e+01
   1.4620591e+01   1.2775300e+01
   1.4631545e+01   1.2797967e+01
   1.4642550e+01   1.2820765e+01
   1.4653607e+01   1.2843687e+01
   1.4664717e+01   1.2866729e+01
   1.4675879e+01   1.2889885e+01
   1.4687094e+01   1.2913151e+01
   1.4698363e+01   1.2936522e+01
   1.4709685e+01   1.2959993e+01
   1.4721063e+01   1.2983560e+01
   1.4732495e+01   1.3007216e+01
   1.4743982e+01   1.3030958e+01
   1.4755525e+01   1.3054781e+01
   1.4767124e+01   1.3078681e+01
   1.4778780e+01   1.3102652e+01
   1.4790493e+01   1.3126690e+01
   1.4802264e+01   1.3150791e+01
   1.4814093e+01   1.3174950e+01
   1.4825981e+01   1.3199163e+01
   1.4837928e+01   1.3223425e+01
   1.4849934e+01   1.3247732e+01
   1.4862001e+01   1.3272080e+01
   1.4874128e+01   1.3296464e+01
   1.4886317e+01   1.3320880e+01
   1.4898568e+01   1.3345325e+01
   1.4910881e+01   1.3369793e+01
   1.4923256e+01   1.3394282e+01
   1.4935696e+01   1.3418786e+01
   1.4948200e+01   1.3443302e+01
   1.4960768e+01   1.3467826e+01
   1.4973401e+01   1.3492355e+01
   1.4986101e+01   1.3516883e+01
   1.4998867e+01   1.3541409e+01
   1.5011701e+01   1.3565926e+01
   1.5024602e+01   1.3590433e+01
   1.5037571e+01   1.3614925e+01
   1.5050610e+01   1.3639399e+01
   1.5063719e+01   1.3663852e+01
   1.5076899e+01   1.3688279e+01
   1.5090149e+01   1.3712677e+01
   1.5103472e+01   1.3737042e+01
   1.5116867e+01   1.3761373e+01
   1.5130336e+01   1.3785664e+01
   1.5143878e+01   1.3809913e+01
   1.5157496e+01   1.3834116e+01
   1.5171190e+01   1.3858271e+01
   1.5184960e+01   1.3882374e+01
   1.5198807e+01   1.3906422e+01
   1.5212733e+01   1.3930411e+01
   1.5226737e+01   1.3954340e+01
   1.5240821e+01   1.3978205e+01
   1.5254986e+01   1.4002002e+01
   1.5269233e+01   1.4025730e+01
   1.5283562e+01   1.4049385e+01
   1.5297974e+01   1.4072964e+01
   1.5312470e+01   1.4096465e+01
   1.5327052e+01   1.4119885e+01
   1.5341720e+01   1.4143221e+01
   1.5356475e+01   1.4166471e+01
   1.5371318e+01   1.4189632e+01
   1.5386250e+01   1.4212701e+01
   1.5401272e+01   1.4235676e+01
   1.5416386e+01   1.4258555e+01
   1.5431592e+01   1.4281335e+01
   1.5446891e+01   1.4304014e+01
   1.5462284e+01   1.4326589e+01
   1.5477774e+01   1.4349058e+01
   1.5493360e+01   1.4371418e+01
   1.5509043e+01   1.4393669e+01
   1.5524826e+01   1.4415807e+01
   1.5540709e+01   1.4437830e+01
   1.5556694e+01   1.4459736e+01
   1.5572782e+01   1.4481524e+01
   1.5588973e+01   1.4503191e+01
   1.5605270e+01   1.4524735e+01
   1.5621674e+01   1.4546154e+01
   1.5638186e+01   1.4567447e+01
   1.5654807e+01   1.4588611e+01
   1.5671539e+01   1.4609645e+01
   1.5688383e+01   1.4630547e+01
   1.5705342e+01   1.4651315e+01
   1.5722415e+01   1.4671948e+01
   1.5739606e+01   1.4692443e+01
   1.5756915e+01   1.4712800e+01
   1.5774344e+01   1.4733017e+01
   1.5791894e+01   1.4753092e+01
   1.5809568e+01   1.4773023e+01
   1.5827367e+01   1.4792810e+01
   1.5845293e+01   1.4812451e+01
   1.5863347e+01   1.4831944e+01
   1.5881531e+01   1.4851288e+01
   1.5899848e+01   1.4870482e+01
   1.5918299e+01   1.4889524e+01
   1.5936886e+01   1.4908414e+01
   1.5955611e+01   1.4927150e+01
   1.5974476e+01   1.4945731e+01
   1.5993483e+01   1.4964155e+01
   1.6012634e+01   1.4982423e+01
   1.6031932e+01   1.5000532e+01
   1.6051378e+01   1.5018481e+01
   1.6070975e+01   1.5036271e+01
   1.6090726e+01   1.5053899e+01
   1.6110632e+01   1.5071364e+01
   1.6130695e+01   1.5088667e+01
   1.6150920e+01   1.5105806e+01
   1.6171307e+01   1.5122780e+01
   1.6191860e+01   1.5139589e+01
   1.6212582e+01   1.5156231e+01
   1.6233474e+01   1.5172706e+01
   1.6254540e+01   1.5189014e+01
   1.6275783e+01   1.5205154e+01
   1.6297205e+01   1.5221125e+01
   1.6318810e+01   1.5236926e+01
   1.6340601e+01   1.5252557e+01
   1.6362581e+01   1.5268018e+01
   1.6384753e+01   1.5283308e+01
   1.6407121e+01   1.5298426e+01
   1.6429687e+01   1.5313373e+01
   1.6452456e+01   1.5328147e+01
   1.6475432e+01   1.5342749e+01
   1.6498617e+01   1.5357178e+01
   1.6522015e+01   1.5371433e+01
   1.6545631e+01   1.5385516e+01
   1.6569469e+01   1.5399424e+01
   1.6593533e+01   1.5413159e+01
   1.6617826e+01   1.5426720e+01
   1.6642354e+01   1.5440107e+01
   1.6667121e+01   1.5453319e+01
   1.6692131e+01   1.5466358e+01
   1.6717390e+01   1.5479221e+01
   1.6742902e+01   1.5491911e+01
   1.6768672e+01   1.5504426e+01
   1.6794706e+01   1.5516767e+01
   1.6821009e+01   1.5528933e+01
   1.6847586e+01   1.5540925e+01
   1.6874443e+01   1.5552744e+01
   1.6901586e+01   1.5564388e+01
   1.6929022e+01   1.5575859e+01
   1.6956756e+01   1.5587156e+01
   1.6984795e+01   1.5598281e+01
   1.7013145e+01   1.5609232e+01
   1.7041814e+01   1.5620010e+01
   1.7070783e+01   1.5630607e+01
   1.7099983e+01   1.5640997e+01
   1.7129419e+01   1.5651182e+01
   1.7159095e+01   1.5661164e+01
   1.7189018e+01   1.5670946e+01
   1.7219192e+01   1.5680531e+01
   1.7249622e+01   1.5689920e+01
   1.7280314e+01   1.5699116e+01
   1.7311273e+01   1.5708121e+01
   1.7342506e+01   1.5716937e+01
   1.7374017e+01   1.5725568e+01
   1.7405814e+01   1.5734014e+01
   1.7437903e+01   1.5742279e+01
   1.7470291e+01   1.5750365e+01
   1.7502983e+01   1.5758274e+01
   1.7535988e+01   1.5766008e+01
   1.7569312e+01   1.5773569e+01
   1.7602964e+01   1.5780961e+01
   1.7636950e+01   1.5788184e+01
   1.7671280e+01   1.5795242e+01
   1.7705961e+01   1.5802136e+01
   1.7741002e+01   1.5808869e+01
   1.7776412e+01   1.5815443e+01
   1.7812201e+01   1.5821860e+01
   1.7848378e+01   1.5828122e+01
   1.7884953e+01   1.5834232e+01
   1.7921937e+01   1.5840192e+01
   1.7959341e+01   1.5846003e+01
   1.7997176e+01   1.5851669e+01
   1.7999088e+01   1.5851950e+01
   1.7999279e+01   1.5851978e+01
   1.7999470e+01   1.5852006e+01
   1.7999566e+01   1.5852020e+01
   1.7999662e+01   1.5852034e+01
   1.7999709e+01   1.5852041e+01
   1.7999757e+01   1.5852048e+01
   1.7999996e+01   1.5852083e+01
   1.8000000e+01   1.5852083e+01
   1.8000000e+01   1.5852083e+01
   1.8000000e+01   1.5852083e+01
   1.8000000e+01   1.5852083e+01
   1.8000000e+01   1.5852083e+01
   1.8000000e+01   1.5852083e+01
   1.8000000e+01   1.5852083e+01
   1.8000000e+01   1.5852083e+01
   1.8000001e+01   1.5852084e+01
   1.8000004e+01   1.5852084e+01
   1.8000021e+01   1.5852087e+01
   1.8000105e+01   1.5852099e+01
   1.8000527e+01   1.5852162e+01
   1.8002637e+01   1.5852497e+01
   1.8011366e+01   1.5854251e+01
   1.8020101e+01   1.5856585e+01
   1.8028873e+01   1.5859496e+01
   1.8037684e+01   1.5862977e+01
   1.8046533e+01   1.5867019e+01
   1.8055420e+01   1.5871615e+01
   1.8064345e+01   1.5876757e+01
   1.8073309e+01   1.5882437e+01
   1.8082312e+01   1.5888647e+01
   1.8091354e+01   1.5895379e+01
   1.8100435e+01   1.5902626e+01
   1.8109556e+01   1.5910379e+01
   1.8118716e+01   1.5918630e+01
   1.8127916e+01   1.5927372e+01
   1.8137156e+01   1.5936597e+01
   1.8146436e+01   1.5946297e+01
   1.8155756e+01   1.5956464e+01
   1.8165118e+01   1.5967091e+01
   1.8174520e+01   1.5978169e+01
   1.8183963e+01   1.5989692e+01
   1.8193448e+01   1.6001651e+01
   1.8202974e+01   1.6014038e+01
   1.8212542e+01   1.6026846e+01
   1.8222152e+01   1.6040068e+01
   1.8231804e+01   1.6053695e+01
   1.8241499e+01   1.6067720e+01
   1.8251237e+01   1.6082136e+01
   1.8261018e+01   1.6096935e+01
   1.8270842e+01   1.6112110e+01
   1.8280709e+01   1.6127653e+01
   1.8290621e+01   1.6143556e+01
   1.8300577e+01   1.6159813e+01
   1.8310577e+01   1.6176416e+01
   1.8320622e+01   1.6193357e+01
   1.8330712e+01   1.6210630e+01
   1.8340847e+01   1.6228227e+01
   1.8351028e+01   1.6246141e+01
   1.8361255e+01   1.6264365e+01
   1.8371528e+01   1.6282892e+01
   1.8381847e+01   1.6301714e+01
   1.8392214e+01   1.6320825e+01
   1.8402627e+01   1.6340218e+01
   1.8413088e+01   1.6359885e+01
   1.8423597e+01   1.6379820e+01
   1.8434155e+01   1.6400017e+01
   1.8444760e+01   1.6420467e+01
   1.8455415e+01   1.6441165e+01
   1.8466119e+01   1.6462104e+01
   1.8476872e+01   1.6483277e+01
   1.8487676e+01   1.6504677e+01
   1.8498529e+01   1.6526298e+01
   1.8509434e+01   1.6548133e+01
   1.8520390e+01   1.6570177e+01
   1.8531397e+01   1.6592422e+01
   1.8542456e+01   1.6614862e+01
   1.8553567e+01   1.6637491e+01
   1.8564731e+01   1.6660303e+01
   1.8575949e+01   1.6683291e+01
   1.8587219e+01   1.6706449e+01
   1.8598544e+01   1.6729771e+01
   1.8609923e+01   1.6753252e+01
   1.8621358e+01   1.6776884e+01
   1.8632847e+01   1.6800663e+01
   1.8644392e+01   1.6824582e+01
   1.8655994e+01   1.6848635e+01
   1.8667652e+01   1.6872817e+01
   1.8679367e+01   1.6897122e+01
   1.8691140e+01   1.6921543e+01
   1.8702971e+01   1.6946077e+01
   1.8714861e+01   1.6970716e+01
   1.8726810e+01   1.6995456e+01
   1.8738819e+01   1.7020291e+01
   1.8750888e+01   1.7045215e+01
   1.8763018e+01   1.7070224e+01
   1.8775209e+01   1.7095312e+01
   1.8787462e+01   1.7120473e+01
   1.8799777e+01   1.7145703e+01
   1.8812155e+01   1.7170996e+01
   1.8824597e+01   1.7196348e+01
   1.8837103e+01   1.7221752e+01
   1.8849674e+01   1.7247205e+01
   1.8862310e+01   1.7272702e+01
   1.8875012e+01   1.7298237e+01
   1.8887781e+01   1.7323806e+01
   1.8900617e+01   1.7349404e+01
   1.8913521e+01   1.7375026e+01
   1.8926493e+01   1.7400668e+01
   1.8939535e+01   1.7426324e+01
   1.8952646e+01   1.7451992e+01
   1.8965828e+01   1.7477666e+01
   1.8979081e+01   1.7503341e+01
   1.8992407e+01   1.7529014e+01
   1.9005805e+01   1.7554679e+01
   1.9019276e+01   1.7580334e+01
   1.9032822e+01   1.7605973e+01
   1.9046442e+01   1.7631592e+01
   1.9060139e+01   1.7657188e+01
   1.9073912e+01   1.7682756e+01
   1.9087762e+01   1.7708293e+01
   1.9101691e+01   1.7733794e+01
   1.9115698e+01   1.7759256e+01
   1.9129785e+01   1.7784674e+01
   1.9143953e+01   1.7810046e+01
   1.9158203e+01   1.7835367e+01
   1.9172535e+01   1.7860633e+01
   1.9186950e+01   1.7885842e+01
   1.9201450e+01   1.7910989e+01
   1.9216035e+01   1.7936071e+01
   1.9230706e+01   1.7961085e+01
   1.9245464e+01   1.7986027e+01
   1.9260311e+01   1.8010894e+01
   1.9275246e+01   1.8035683e+01
   1.9290272e+01   1.8060390e+01
   1.9305389e+01   1.8085013e+01
   1.9320598e+01   1.8109547e+01
   1.9335901e+01   1.8133990e+01
   1.9351298e+01   1.8158340e+01
   1.9366791e+01   1.8182593e+01
   1.9382381e+01   1.8206746e+01
   1.9398068e+01   1.8230796e+01
   1.9413855e+01   1.8254740e+01
   1.9429742e+01   1.8278577e+01
   1.9445731e+01   1.8302302e+01
   1.9461822e+01   1.8325914e+01
   1.9478018e+01   1.8349409e+01
   1.9494319e+01   1.8372786e+01
   1.9510726e+01   1.8396041e+01
   1.9527242e+01   1.8419173e+01
   1.9543868e+01   1.8442178e+01
   1.9560604e+01   1.8465055e+01
   1.9577453e+01   1.8487801e+01
   1.9594415e+01   1.8510414e+01
   1.9611493e+01   1.8532892e+01
   1.9628688e+01   1.8555232e+01
   1.9646002e+01   1.8577433e+01
   1.9663435e+01   1.8599491e+01
   1.9680990e+01   1.8621406e+01
   1.9698669e+01   1.8643176e+01
   1.9716473e+01   1.8664797e+01
   1.9734403e+01   1.8686270e+01
   1.9752462e+01   1.8707590e+01
   1.9770652e+01   1.8728758e+01
   1.9788974e+01   1.8749771e+01
   1.9807430e+01   1.8770627e+01
   1.9826022e+01   1.8791324e+01
   1.9844752e+01   1.8811862e+01
   1.9863622e+01   1.8832239e+01
   1.9882635e+01   1.8852452e+01
   1.9901792e+01   1.8872501e+01
   1.9921095e+01   1.8892384e+01
   1.9940547e+01   1.8912100e+01
   1.9960150e+01   1.8931647e+01
   1.9979906e+01   1.8951025e+01
   2.0000000e+01   1.8970405e+01


==> y_msd_gauss.txt <==
   0.0000000e+00   0.0000000e+00
   3.1554436e-30 -1.6175667e-119
   4.0000000e-01   1.3714549e-64
   8.0000000e-01   7.0374423e-39
   1.2000000e+00   4.0638389e-20
   1.4168404e+00   1.2767684e-12
   1.5434419e+00   1.1255484e-09
   1.6304571e+00   6.1141849e-08
   1.7174722e+00   1.9330200e-06
   1.7967169e+00   2.6024320e-05
   1.8703918e+00   1.8829465e-04
   1.9794761e+00   1.7564409e-03
   2.0892160e+00   8.3057322e-03
   2.2214937e+00   2.8223918e-02
   2.4193325e+00   8.3955833e-02
   2.6575599e+00   1.7850359e-01
   3.0437844e+00   3.2974227e-01
   3.4104017e+00   3.8830274e-01
   3.7911331e+00   3.2282859e-01
   4.1664356e+00   1.7781394e-01
   4.5533741e+00   4.7460256e-02
   4.9269740e+00   2.4378060e-02
   5.3231804e+00   1.2446140e-01
   5.6984014e+00   2.7000085e-01
   6.0936136e+00   3.6907330e-01
   6.4698174e+00   3.4784479e-01
   6.8597312e+00   2.2407111e-01
   7.2408220e+00   8.8198664e-02
   7.6250946e+00   3.0595082e-02
   8.0115840e+00   9.1205420e-02
   8.3949566e+00   2.2511783e-01
   8.7904214e+00   3.4156199e-01
   9.1717035e+00   3.5478574e-01
   9.5717035e+00   2.5656847e-01
   9.9549399e+00   1.2356874e-01
   1.0354305e+01   4.4333924e-02
   1.0739816e+01   7.8495289e-02
   1.1133899e+01   1.9902332e-01
   1.1526509e+01   3.1757369e-01
   1.1915572e+01   3.4989435e-01
   1.2315572e+01   2.7289387e-01
   1.2704659e+01   1.4678995e-01
   1.3104659e+01   5.9460213e-02
   1.3493910e+01   7.6054737e-02
   1.3893910e+01   1.8307815e-01
   1.4288378e+01   2.9925224e-01
   1.4685966e+01   3.4140360e-01
   1.5085966e+01   2.7849645e-01
   1.5481647e+01   1.5996441e-01
   1.5881647e+01   7.2340841e-02
   1.6276083e+01   8.0202119e-02
   1.6676083e+01   1.7604036e-01
   1.7074914e+01   2.8746306e-01
   1.7474914e+01   3.3221263e-01
   1.7874914e+01   2.7811867e-01
   1.8274914e+01   1.6722300e-01
   1.8674914e+01   8.2815128e-02
   1.9074914e+01   8.6904779e-02
   1.9474914e+01   1.7470302e-01
   1.9874914e+01   2.7949800e-01
   2.0000000e+01   3.0256280e-01


==> y_msd_gauss_over.txt <==
   0.0000000e+00   0.0000000e+00
   3.1554436e-30  2.0068869e-115
   4.0000000e-01  -4.3074611e-61
   8.0000000e-01  -5.1745883e-36
   1.2000000e+00  -6.3046703e-18
   1.4168404e+00   4.6224956e-12
   1.5434419e+00   4.5576490e-08
   1.6304571e+00   2.5185868e-06
   1.7174722e+00   6.6160184e-05
   1.7967169e+00   7.2726222e-04
   1.8703918e+00   4.2315086e-03
   1.9391898e+00   1.5051528e-02
   2.0137469e+00   4.1431661e-02
   2.0991234e+00   9.0406602e-02
   2.1869580e+00   1.4880310e-01
   2.2716947e+00   2.0054012e-01
   2.3542446e+00   2.4277377e-01
   2.4409345e+00   2.7866848e-01
   2.5255604e+00   3.0633978e-01
   2.6096919e+00   3.2757758e-01
   2.6949861e+00   3.4357767e-01
   2.7822044e+00   3.5497439e-01
   2.8715797e+00   3.6219713e-01
   2.9573779e+00   3.6551997e-01
   3.0495646e+00   3.6576586e-01
   3.1387800e+00   3.6325804e-01
   3.2303714e+00   3.5836064e-01
   3.3197056e+00   3.5172612e-01
   3.4132068e+00   3.4319864e-01
   3.5076053e+00   3.3329169e-01
   3.5989334e+00   3.2275243e-01
   3.6980681e+00   3.1052755e-01
   3.7931450e+00   2.9826717e-01
   3.8888417e+00   2.8559359e-01
   3.9860330e+00   2.7254788e-01
   4.0841703e+00   2.5934181e-01
   4.1863126e+00   2.4569118e-01
   4.2842541e+00   2.3279402e-01
   4.3862603e+00   2.1964742e-01
   4.4923200e+00   2.0636153e-01
   4.5927149e+00   1.9419876e-01
   4.6986640e+00   1.8184168e-01
   4.8069030e+00   1.6975661e-01
   4.9104002e+00   1.5872998e-01
   5.0197946e+00   1.4764832e-01
   5.1317430e+00   1.3692105e-01
   5.2386757e+00   1.2724983e-01
   5.3507622e+00   1.1770633e-01
   5.4686031e+00   1.0831218e-01
   5.5796760e+00   1.0003847e-01
   5.6943039e+00   9.2068578e-02
   5.8110868e+00   8.4517297e-02
   5.9291940e+00   7.7435708e-02
   6.0475777e+00   7.0868298e-02
   6.1650080e+00   6.4849053e-02
   6.2920177e+00   5.8860052e-02
   6.4171953e+00   5.3452809e-02
   6.5388096e+00   4.8638020e-02
   6.6645590e+00   4.4081676e-02
   6.7911229e+00   3.9897295e-02
   6.9262853e+00   3.5838543e-02
   7.0586608e+00   3.2240332e-02
   7.1882612e+00   2.9048420e-02
   7.3219161e+00   2.6070190e-02
   7.4549171e+00   2.3394979e-02
   7.5963680e+00   2.0836730e-02
   7.7409591e+00   1.8498318e-02
   7.8843275e+00   1.6428541e-02
   8.0302501e+00   1.4550636e-02
   8.1734389e+00   1.2909351e-02
   8.3209414e+00   1.1405542e-02
   8.4663299e+00   1.0089418e-02
   8.6172591e+00   8.8787943e-03
   8.7666934e+00   7.8193094e-03
   8.9225528e+00   6.8451625e-03
   9.0770718e+00   5.9962271e-03
   9.2382653e+00   5.2199603e-03
   9.3977343e+00   4.5487062e-03
   9.5636318e+00   3.9398895e-03
   9.7273491e+00   3.4173925e-03
   9.8973672e+00   2.9465979e-03
   1.0065237e+01   2.5442650e-03
   1.0239867e+01   2.1829101e-03
   1.0413153e+01   1.8742524e-03
   1.0594677e+01   1.5968902e-03
   1.0777171e+01   1.3587969e-03
   1.0972223e+01   1.1428795e-03
   1.1168915e+01   9.5941501e-04
   1.1355586e+01   8.1226765e-04
   1.1549830e+01   6.8276915e-04
   1.1746795e+01   5.7227983e-04
   1.1950982e+01   4.7637029e-04
   1.2154816e+01   3.9649283e-04
   1.2355165e+01   3.3091649e-04
   1.2572592e+01   2.7184662e-04
   1.2787697e+01   2.2369724e-04
   1.2994825e+01   1.8534173e-04
   1.3218043e+01   1.5127506e-04
   1.3436783e+01   1.2392653e-04
   1.3653562e+01   1.0166701e-04
   1.3874718e+01   8.3043379e-05
   1.4097304e+01   6.7718776e-05
   1.4331224e+01   5.4631501e-05
   1.4552039e+01   4.4592201e-05
   1.4789291e+01   3.5839350e-05
   1.5020087e+01   2.8966785e-05
   1.5251591e+01   2.3389412e-05
   1.5477607e+01   1.8976324e-05
   1.5715601e+01   1.5221600e-05
   1.5951704e+01   1.2227563e-05
   1.6185270e+01   9.8428087e-06
   1.6414711e+01   7.9514655e-06
   1.6656334e+01   6.3494523e-06
   1.6894400e+01   5.0856661e-06
   1.7132968e+01   4.0704722e-06
   1.7363454e+01   3.2818220e-06
   1.7612121e+01   2.6007460e-06
   1.7849284e+01   2.0828177e-06
   1.8098759e+01   1.6485132e-06
   1.8328583e+01   1.3287436e-06
   1.8564632e+01   1.0645444e-06
   1.8801629e+01   8.5194236e-07
   1.9046876e+01   6.7639156e-07
   1.9279539e+01   5.4330635e-07
   1.9513582e+01   4.3575981e-07
   1.9754778e+01   3.4708890e-07
   2.0000000e+01   2.7536134e-07


==> y_uni.txt <==
   0.0000000e+00   0.0000000e+00
   3.1554436e-30   0.0000000e+00
   9.4971109e-03   1.8294412e-08
   2.0277808e-02   8.3112141e-08
   3.1116055e-02   1.9503177e-07
   4.2023087e-02   3.5452921e-07
   5.3000669e-02   5.6208907e-07
   6.4050757e-02   8.1824677e-07
   7.5175433e-02   1.1235917e-06
   8.6376915e-02   1.4787713e-06
   9.7657578e-02   1.8844958e-06
   1.0901996e-01   2.3415436e-06
   1.2046679e-01   2.8507667e-06
   1.3200100e-01   3.4130979e-06
   1.4362576e-01   4.0295582e-06
   1.5534449e-01   4.7012654e-06
   1.6716092e-01   5.4294444e-06
   1.7907910e-01   6.2154383e-06
   1.9110345e-01   7.0607224e-06
   2.0323883e-01   7.9669195e-06
   2.1549060e-01   8.9358189e-06
   2.2786467e-01   9.9693976e-06
   2.4036764e-01   1.1069848e-05
   2.5279086e-01   1.2219133e-05
   2.6507845e-01   1.3410669e-05
   2.7723921e-01   1.4643631e-05
   2.8928125e-01   1.5917319e-05
   3.0121170e-01   1.7231110e-05
   3.1303686e-01   1.8584442e-05
   3.2476237e-01   1.9976820e-05
   3.3639325e-01   2.1407797e-05
   3.4793407e-01   2.2876978e-05
   3.5938891e-01   2.4384011e-05
   3.7076151e-01   2.5928586e-05
   3.8205529e-01   2.7510432e-05
   3.9327336e-01   2.9129313e-05
   4.0441860e-01   3.0785025e-05
   4.1549364e-01   3.2477394e-05
   4.2650093e-01   3.4206276e-05
   4.3744275e-01   3.5971551e-05
   4.4832118e-01   3.7773127e-05
   4.5913820e-01   3.9610932e-05
   4.6989564e-01   4.1484918e-05
   4.8059522e-01   4.3395058e-05
   4.9123853e-01   4.5341344e-05
   5.0182709e-01   4.7323786e-05
   5.1236232e-01   4.9342414e-05
   5.2284556e-01   5.1397271e-05
   5.3327807e-01   5.3488419e-05
   5.4366105e-01   5.5615934e-05
   5.5399563e-01   5.7779906e-05
   5.6428288e-01   5.9980439e-05
   5.7452383e-01   6.2217652e-05
   5.8471943e-01   6.4491676e-05
   5.9487062e-01   6.6802651e-05
   6.0497828e-01   6.9150733e-05
   6.1504323e-01   7.1536086e-05
   6.2506630e-01   7.3958888e-05
   6.3504823e-01   7.6419325e-05
   6.4498978e-01   7.8917593e-05
   6.5489163e-01   8.1453898e-05
   6.6475446e-01   8.4028457e-05
   6.7457892e-01   8.6641492e-05
   6.8436564e-01   8.9293238e-05
   6.9411522e-01   9.1983936e-05
   7.0382822e-01   9.4713836e-05
   7.1350520e-01   9.7483196e-05
   7.2314671e-01   1.0029228e-04
   7.3275325e-01   1.0314137e-04
   7.4232532e-01   1.0603073e-04
   7.5186341e-01   1.0896065e-04
   7.6136799e-01   1.1193144e-04
   7.7083949e-01   1.1494338e-04
   7.8027835e-01   1.1799679e-04
   7.8968501e-01   1.2109198e-04
   7.9905988e-01   1.2422928e-04
   8.0840333e-01   1.2740899e-04
   8.1771577e-01   1.3063146e-04
   8.2699757e-01   1.3389703e-04
   8.3624910e-01   1.3720603e-04
   8.4547069e-01   1.4055882e-04
   8.5466271e-01   1.4395574e-04
   8.6382548e-01   1.4739717e-04
   8.7295934e-01   1.5088345e-04
   8.8206459e-01   1.5441497e-04
   8.9114155e-01   1.5799209e-04
   9.0019052e-01   1.6161519e-04
   9.0921180e-01   1.6528466e-04
   9.1820567e-01   1.6900088e-04
   9.2717242e-01   1.7276425e-04
   9.3611231e-01   1.7657517e-04
   9.4502561e-01   1.8043404e-04
   9.5391259e-01   1.8434126e-04
   9.6277350e-01   1.8829724e-04
   9.7160860e-01   1.9230240e-04
   9.8041812e-01   1.9635716e-04
   9.8920231e-01   2.0046193e-04
   9.9796140e-01   2.0461716e-04
   1.0066956e+00   2.0882327e-04
   1.0154052e+00   2.1308069e-04
   1.0240904e+00   2.1738986e-04
   1.0327513e+00   2.2175123e-04
   1.0413883e+00   2.2616524e-04
   1.0500015e+00   2.3063234e-04
   1.0585911e+00   2.3515299e-04
   1.0671573e+00   2.3972764e-04
   1.0757004e+00   2.4435676e-04
   1.0842204e+00   2.4904081e-04
   1.0927177e+00   2.5378026e-04
   1.1011924e+00   2.5857557e-04
   1.1096446e+00   2.6342724e-04
   1.1180746e+00   2.6833572e-04
   1.1264825e+00   2.7330151e-04
   1.1348685e+00   2.7832509e-04
   1.1432329e+00   2.8340695e-04
   1.1515756e+00   2.8854759e-04
   1.1598970e+00   2.9374749e-04
   1.1681971e+00   2.9900716e-04
   1.1764762e+00   3.0432710e-04
   1.1847344e+00   3.0970781e-04
   1.1929719e+00   3.1514981e-04
   1.2011888e+00   3.2065360e-04
   1.2093852e+00   3.2621969e-04
   1.2175613e+00   3.3184862e-04
   1.2257174e+00   3.3754089e-04
   1.2338534e+00   3.4329703e-04
   1.2419695e+00   3.4911757e-04
   1.2500660e+00   3.5500304e-04
   1.2581429e+00   3.6095397e-04
   1.2662004e+00   3.6697090e-04
   1.2742385e+00   3.7305436e-04
   1.2822575e+00   3.7920491e-04
   1.2902575e+00   3.8542307e-04
   1.2982386e+00   3.9170940e-04
   1.3062009e+00   3.9806446e-04
   1.3141446e+00   4.0448878e-04
   1.3220698e+00   4.1098294e-04
   1.3299766e+00   4.1754750e-04
   1.3378651e+00   4.2418301e-04
   1.3457354e+00   4.3089004e-04
   1.3535878e+00   4.3766916e-04
   1.3614222e+00   4.4452093e-04
   1.3692389e+00   4.5144594e-04
   1.3770378e+00   4.5844476e-04
   1.3848192e+00   4.6551797e-04
   1.3925832e+00   4.7266614e-04
   1.4003298e+00   4.7988988e-04
   1.4080592e+00   4.8718975e-04
   1.4157715e+00   4.9456637e-04
   1.4234668e+00   5.0202031e-04
   1.4311452e+00   5.0955218e-04
   1.4388068e+00   5.1716257e-04
   1.4464517e+00   5.2485208e-04
   1.4540800e+00   5.3262134e-04
   1.4616918e+00   5.4047092e-04
   1.4692873e+00   5.4840145e-04
   1.4768664e+00   5.5641354e-04
   1.4844294e+00   5.6450781e-04
   1.4919763e+00   5.7268487e-04
   1.4995072e+00   5.8094534e-04
   1.5070222e+00   5.8928986e-04
   1.5145214e+00   5.9771903e-04
   1.5220049e+00   6.0623351e-04
   1.5294728e+00   6.1483390e-04
   1.5369252e+00   6.2352086e-04
   1.5443621e+00   6.3229502e-04
   1.5517837e+00   6.4115701e-04
   1.5591901e+00   6.5010749e-04
   1.5665813e+00   6.5914708e-04
   1.5739575e+00   6.6827644e-04
   1.5813186e+00   6.7749623e-04
   1.5886649e+00   6.8680709e-04
   1.5959963e+00   6.9620968e-04
   1.6033131e+00   7.0570466e-04
   1.6106232e+00   7.1530333e-04
   1.6179368e+00   7.2502008e-04
   1.6252540e+00   7.3485634e-04
   1.6325746e+00   7.4481354e-04
   1.6398987e+00   7.5489312e-04
   1.6472263e+00   7.6509656e-04
   1.6545575e+00   7.7542536e-04
   1.6618922e+00   7.8588101e-04
   1.6692305e+00   7.9646503e-04
   1.6765722e+00   8.0717898e-04
   1.6839176e+00   8.1802439e-04
   1.6912665e+00   8.2900286e-04
   1.6986190e+00   8.4011595e-04
   1.7059750e+00   8.5136530e-04
   1.7133346e+00   8.6275252e-04
   1.7206979e+00   8.7427927e-04
   1.7280647e+00   8.8594719e-04
   1.7354351e+00   8.9775800e-04
   1.7428092e+00   9.0971339e-04
   1.7501868e+00   9.2181507e-04
   1.7575682e+00   9.3406482e-04
   1.7649531e+00   9.4646437e-04
   1.7723417e+00   9.5901551e-04
   1.7797340e+00   9.7172005e-04
   1.7871299e+00   9.8457980e-04
   1.7945295e+00   9.9759662e-04
   1.8019327e+00   1.0107723e-03
   1.8093397e+00   1.0241089e-03
   1.8167503e+00   1.0376081e-03
   1.8241647e+00   1.0512720e-03
   1.8315828e+00   1.0651025e-03
   1.8390046e+00   1.0791015e-03
   1.8464301e+00   1.0932711e-03
   1.8538593e+00   1.1076133e-03
   1.8612923e+00   1.1221301e-03
   1.8687291e+00   1.1368235e-03
   1.8761696e+00   1.1516957e-03
   1.8836138e+00   1.1667487e-03
   1.8910619e+00   1.1819847e-03
   1.8985137e+00   1.1974059e-03
   1.9059694e+00   1.2130143e-03
   1.9134288e+00   1.2288123e-03
   1.9208920e+00   1.2448021e-03
   1.9283591e+00   1.2609858e-03
   1.9358300e+00   1.2773658e-03
   1.9433047e+00   1.2939444e-03
   1.9507833e+00   1.3107238e-03
   1.9582657e+00   1.3277065e-03
   1.9657520e+00   1.3448949e-03
   1.9732421e+00   1.3622913e-03
   1.9807361e+00   1.3798981e-03
   1.9882340e+00   1.3977179e-03
   1.9957358e+00   1.4157530e-03
   2.0032415e+00   1.4340061e-03
   2.0107511e+00   1.4524796e-03
   2.0182647e+00   1.4711762e-03
   2.0257822e+00   1.4900983e-03
   2.0333036e+00   1.5092488e-03
   2.0408289e+00   1.5286300e-03
   2.0483582e+00   1.5482449e-03
   2.0558915e+00   1.5680961e-03
   2.0634287e+00   1.5881863e-03
   2.0709699e+00   1.6085182e-03
   2.0785152e+00   1.6290948e-03
   2.0860644e+00   1.6499188e-03
   2.0936176e+00   1.6709931e-03
   2.1011748e+00   1.6923205e-03
   2.1087361e+00   1.7139041e-03
   2.1163014e+00   1.7357467e-03
   2.1238707e+00   1.7578514e-03
   2.1314441e+00   1.7802211e-03
   2.1390216e+00   1.8028589e-03
   2.1466031e+00   1.8257680e-03
   2.1541888e+00   1.8489514e-03
   2.1617785e+00   1.8724122e-03
   2.1693723e+00   1.8961537e-03
   2.1769702e+00   1.9201791e-03
   2.1845722e+00   1.9444916e-03
   2.1921784e+00   1.9690946e-03
   2.1997887e+00   1.9939913e-03
   2.2074032e+00   2.0191851e-03
   2.2150218e+00   2.0446795e-03
   2.2226446e+00   2.0704778e-03
   2.2302715e+00   2.0965835e-03
   2.2379026e+00   2.1230001e-03
   2.2455380e+00   2.1497312e-03
   2.2531775e+00   2.1767803e-03
   2.2608213e+00   2.2041511e-03
   2.2684692e+00   2.2318472e-03
   2.2761214e+00   2.2598724e-03
   2.2837779e+00   2.2882304e-03
   2.2914386e+00   2.3169248e-03
   2.2991036e+00   2.3459597e-03
   2.3067728e+00   2.3753388e-03
   2.3144464e+00   2.4050660e-03
   2.3221242e+00   2.4351452e-03
   2.3298063e+00   2.4655805e-03
   2.3374928e+00   2.4963759e-03
   2.3451835e+00   2.5275355e-03
   2.3528786e+00   2.5590632e-03
   2.3605781e+00   2.5909634e-03
   2.3682819e+00   2.6232401e-03
   2.3759901e+00   2.6558977e-03
   2.3837026e+00   2.6889405e-03
   2.3914196e+00   2.7223727e-03
   2.3991409e+00   2.7561987e-03
   2.4068666e+00   2.7904229e-03
   2.4145968e+00   2.8250499e-03
   2.4223314e+00   2.8600841e-03
   2.4300704e+00   2.8955301e-03
   2.4378139e+00   2.9313925e-03
   2.4455618e+00   2.9676759e-03
   2.4533142e+00   3.0043852e-03
   2.4610711e+00   3.0415250e-03
   2.4688325e+00   3.0791000e-03
   2.4765984e+00   3.1171153e-03
   2.4843688e+00   3.1555757e-03
   2.4921438e+00   3.1944862e-03
   2.4999233e+00   3.2338516e-03
   2.5077073e+00   3.2736773e-03
   2.5154959e+00   3.3139681e-03
   2.5232891e+00   3.3547293e-03
   2.5310868e+00   3.3959661e-03
   2.5388892e+00   3.4376838e-03
   2.5466961e+00   3.4798877e-03
   2.5545077e+00   3.5225832e-03
   2.5623239e+00   3.5657757e-03
   2.5701447e+00   3.6094708e-03
   2.5779702e+00   3.6536740e-03
   2.5858004e+00   3.6983907e-03
   2.5936352e+00   3.7436269e-03
   2.6014747e+00   3.7893880e-03
   2.6093190e+00   3.8356800e-03
   2.6171679e+00   3.8825087e-03
   2.6250215e+00   3.9298799e-03
   2.6328799e+00   3.9777997e-03
   2.6407431e+00   4.0262740e-03
   2.6486110e+00   4.0753090e-03
   2.6564837e+00   4.1249108e-03
   2.6643611e+00   4.1750856e-03
   2.6722434e+00   4.2258396e-03
   2.6801305e+00   4.2771792e-03
   2.6880224e+00   4.3291108e-03
   2.6959191e+00   4.3816408e-03
   2.7038207e+00   4.4347758e-03
   2.7117271e+00   4.4885223e-03
   2.7196384e+00   4.5428870e-03
   2.7275546e+00   4.5978767e-03
   2.7354757e+00   4.6534981e-03
   2.7434018e+00   4.7097582e-03
   2.7513327e+00   4.7666637e-03
   2.7592686e+00   4.8242218e-03
   2.7672094e+00   4.8824396e-03
   2.7751552e+00   4.9413239e-03
   2.7831060e+00   5.0008823e-03
   2.7910617e+00   5.0611220e-03
   2.7990225e+00   5.1220502e-03
   2.8069883e+00   5.1836744e-03
   2.8149591e+00   5.2460022e-03
   2.8229350e+00   5.3090411e-03
   2.8309159e+00   5.3727988e-03
   2.8389019e+00   5.4372829e-03
   2.8468930e+00   5.5025015e-03
   2.8548891e+00   5.5684622e-03
   2.8628904e+00   5.6351730e-03
   2.8708968e+00   5.7026421e-03
   2.8789084e+00   5.7708774e-03
   2.8869251e+00   5.8398873e-03
   2.8949470e+00   5.9096801e-03
   2.9029741e+00   5.9802640e-03
   2.9110064e+00   6.0516476e-03
   2.9190439e+00   6.1238393e-03
   2.9270866e+00   6.1968478e-03
   2.9351346e+00   6.2706818e-03
   2.9431878e+00   6.3453499e-03
   2.9512463e+00   6.4208613e-03
   2.9593101e+00   6.4972248e-03
   2.9673791e+00   6.5744494e-03
   2.9754535e+00   6.6525442e-03
   2.9835333e+00   6.7315186e-03
   2.9916184e+00   6.8113817e-03
   2.9997088e+00   6.8921431e-03
   3.0078047e+00   6.9738123e-03
   3.0159059e+00   7.0563986e-03
   3.0240125e+00   7.1399120e-03
   3.0321246e+00   7.2243622e-03
   3.0402421e+00   7.3097590e-03
   3.0483650e+00   7.3961124e-03
   3.0564934e+00   7.4834323e-03
   3.0646274e+00   7.5717291e-03
   3.0727668e+00   7.6610130e-03
   3.0809117e+00   7.7512943e-03
   3.0890622e+00   7.8425835e-03
   3.0972183e+00   7.9348912e-03
   3.1053799e+00   8.0282279e-03
   3.1135471e+00   8.1226044e-03
   3.1217199e+00   8.2180317e-03
   3.1298983e+00   8.3145206e-03
   3.1380823e+00   8.4120824e-03
   3.1462720e+00   8.5107280e-03
   3.1544674e+00   8.6104689e-03
   3.1626685e+00   8.7113163e-03
   3.1708753e+00   8.8132819e-03
   3.1790878e+00   8.9163772e-03
   3.1873060e+00   9.0206139e-03
   3.1955300e+00   9.1260039e-03
   3.2037598e+00   9.2325590e-03
   3.2119953e+00   9.3402915e-03
   3.2202367e+00   9.4492134e-03
   3.2284839e+00   9.5593370e-03
   3.2367370e+00   9.6706748e-03
   3.2449959e+00   9.7832390e-03
   3.2532607e+00   9.8970428e-03
   3.2615314e+00   1.0012098e-02
   3.2698080e+00   1.0128419e-02
   3.2780906e+00   1.0246017e-02
   3.2863791e+00   1.0364907e-02
   3.2946736e+00   1.0485101e-02
   3.3029741e+00   1.0606612e-02
   3.3112806e+00   1.0729454e-02
   3.3195932e+00   1.0853642e-02
   3.3279118e+00   1.0979187e-02
   3.3362365e+00   1.1106105e-02
   3.3445672e+00   1.1234410e-02
   3.3529041e+00   1.1364114e-02
   3.3612471e+00   1.1495234e-02
   3.3695963e+00   1.1627782e-02
   3.3779516e+00   1.1761775e-02
   3.3863131e+00   1.1897225e-02
   3.3946809e+00   1.2034149e-02
   3.4030548e+00   1.2172560e-02
   3.4114351e+00   1.2312475e-02
   3.4198216e+00   1.2453908e-02
   3.4282144e+00   1.2596875e-02
   3.4366135e+00   1.2741391e-02
   3.4450189e+00   1.2887471e-02
   3.4534307e+00   1.3035132e-02
   3.4618489e+00   1.3184390e-02
   3.4702735e+00   1.3335260e-02
   3.4787045e+00   1.3487758e-02
   3.4871419e+00   1.3641902e-02
   3.4955859e+00   1.3797708e-02
   3.5040363e+00   1.3955191e-02
   3.5124932e+00   1.4114370e-02
   3.5209566e+00   1.4275260e-02
   3.5294266e+00   1.4437880e-02
   3.5379032e+00   1.4602246e-02
   3.5463864e+00   1.4768376e-02
   3.5548762e+00   1.4936288e-02
   3.5633727e+00   1.5105999e-02
   3.5718758e+00   1.5277526e-02
   3.5803856e+00   1.5450889e-02
   3.5889022e+00   1.5626105e-02
   3.5974254e+00   1.5803193e-02
   3.6059555e+00   1.5982170e-02
   3.6144923e+00   1.6163058e-02
   3.6230360e+00   1.6345872e-02
   3.6315864e+00   1.6530634e-02
   3.6401438e+00   1.6717362e-02
   3.6487080e+00   1.6906075e-02
   3.6572792e+00   1.7096794e-02
   3.6658573e+00   1.7289537e-02
   3.6744423e+00   1.7484326e-02
   3.6830344e+00   1.7681179e-02
   3.6916334e+00   1.7880117e-02
   3.7002395e+00   1.8081161e-02
   3.7088527e+00   1.8284331e-02
   3.7174729e+00   1.8489649e-02
   3.7261003e+00   1.8697134e-02
   3.7347348e+00   1.8906808e-02
   3.7433765e+00   1.9118694e-02
   3.7520254e+00   1.9332811e-02
   3.7606815e+00   1.9549182e-02
   3.7693448e+00   1.9767829e-02
   3.7780155e+00   1.9988774e-02
   3.7866934e+00   2.0212039e-02
   3.7953787e+00   2.0437648e-02
   3.8040714e+00   2.0665621e-02
   3.8127714e+00   2.0895984e-02
   3.8214789e+00   2.1128758e-02
   3.8301938e+00   2.1363966e-02
   3.8389162e+00   2.1601634e-02
   3.8476461e+00   2.1841783e-02
   3.8563835e+00   2.2084438e-02
   3.8651285e+00   2.2329624e-02
   3.8738812e+00   2.2577364e-02
   3.8826414e+00   2.2827683e-02
   3.8914093e+00   2.3080607e-02
   3.9001849e+00   2.3336159e-02
   3.9089682e+00   2.3594365e-02
   3.9177592e+00   2.3855250e-02
   3.9265581e+00   2.4118841e-02
   3.9353647e+00   2.4385163e-02
   3.9441792e+00   2.4654241e-02
   3.9530016e+00   2.4926103e-02
   3.9618319e+00   2.5200775e-02
   3.9706701e+00   2.5478283e-02
   3.9795163e+00   2.5758655e-02
   3.9883706e+00   2.6041918e-02
   3.9972328e+00   2.6328098e-02
   4.0061031e+00   2.6617225e-02
   4.0149816e+00   2.6909325e-02
   4.0238682e+00   2.7204427e-02
   4.0327629e+00   2.7502559e-02
   4.0416659e+00   2.7803751e-02
   4.0505771e+00   2.8108030e-02
   4.0594966e+00   2.8415426e-02
   4.0684245e+00   2.8725968e-02
   4.0773606e+00   2.9039685e-02
   4.0863052e+00   2.9356609e-02
   4.0952582e+00   2.9676768e-02
   4.1042197e+00   3.0000194e-02
   4.1131897e+00   3.0326916e-02
   4.1221682e+00   3.0656965e-02
   4.1311552e+00   3.0990373e-02
   4.1401467e+00   3.1327011e-02
   4.1491390e+00   3.1666771e-02
   4.1581321e+00   3.2009678e-02
   4.1671262e+00   3.2355753e-02
   4.1761211e+00   3.2705019e-02
   4.1851170e+00   3.3057499e-02
   4.1941137e+00   3.3413216e-02
   4.2031114e+00   3.3772193e-02
   4.2121100e+00   3.4134453e-02
   4.2211095e+00   3.4500020e-02
   4.2301100e+00   3.4868916e-02
   4.2391114e+00   3.5241165e-02
   4.2481138e+00   3.5616791e-02
   4.2571171e+00   3.5995816e-02
   4.2661215e+00   3.6378265e-02
   4.2751268e+00   3.6764162e-02
   4.2841331e+00   3.7153530e-02
   4.2931404e+00   3.7546393e-02
   4.3021487e+00   3.7942776e-02
   4.3111581e+00   3.8342701e-02
   4.3201685e+00   3.8746194e-02
   4.3291799e+00   3.9153278e-02
   4.3381923e+00   3.9563978e-02
   4.3472059e+00   3.9978318e-02
   4.3562205e+00   4.0396323e-02
   4.3652361e+00   4.0818018e-02
   4.3742529e+00   4.1243426e-02
   4.3832708e+00   4.1672574e-02
   4.3922897e+00   4.2105484e-02
   4.4013098e+00   4.2542184e-02
   4.4103310e+00   4.2982696e-02
   4.4193534e+00   4.3427047e-02
   4.4283769e+00   4.3875261e-02
   4.4374016e+00   4.4327364e-02
   4.4464274e+00   4.4783381e-02
   4.4554544e+00   4.5243338e-02
   4.4644826e+00   4.5707259e-02
   4.4735121e+00   4.6175170e-02
   4.4825427e+00   4.6647098e-02
   4.4915745e+00   4.7123066e-02
   4.5006076e+00   4.7603102e-02
   4.5096420e+00   4.8087231e-02
   4.5186776e+00   4.8575479e-02
   4.5277144e+00   4.9067871e-02
   4.5367526e+00   4.9564434e-02
   4.5457920e+00   5.0065194e-02
   4.5548328e+00   5.0570176e-02
   4.5638748e+00   5.1079408e-02
   4.5729182e+00   5.1592914e-02
   4.5819629e+00   5.2110723e-02
   4.5910090e+00   5.2632860e-02
   4.6000565e+00   5.3159350e-02
   4.6091053e+00   5.3690222e-02
   4.6181555e+00   5.4225501e-02
   4.6272072e+00   5.4765214e-02
   4.6362602e+00   5.5309388e-02
   4.6453147e+00   5.5858050e-02
   4.6543706e+00   5.6411225e-02
   4.6634279e+00   5.6968942e-02
   4.6724868e+00   5.7531227e-02
   4.6815471e+00   5.8098107e-02
   4.6906089e+00   5.8669609e-02
   4.6996722e+00   5.9245760e-02
   4.7087371e+00   5.9826587e-02
   4.7178035e+00   6.0412117e-02
   4.7268714e+00   6.1002378e-02
   4.7359409e+00   6.1597397e-02
   4.7450120e+00   6.2197200e-02
   4.7540847e+00   6.2801817e-02
   4.7631590e+00   6.3411273e-02
   4.7722349e+00   6.4025596e-02
   4.7813124e+00   6.4644815e-02
   4.7903916e+00   6.5268956e-02
   4.7994725e+00   6.5898046e-02
   4.8085550e+00   6.6532114e-02
   4.8176393e+00   6.7171187e-02
   4.8267253e+00   6.7815293e-02
   4.8358130e+00   6.8464459e-02
   4.8449024e+00   6.9118714e-02
   4.8539936e+00   6.9778085e-02
   4.8630866e+00   7.0442600e-02
   4.8721814e+00   7.1112287e-02
   4.8812780e+00   7.1787173e-02
   4.8903764e+00   7.2467287e-02
   4.8994767e+00   7.3152656e-02
   4.9085788e+00   7.3843309e-02
   4.9176828e+00   7.4539273e-02
   4.9267887e+00   7.5240577e-02
   4.9358966e+00   7.5947249e-02
   4.9450063e+00   7.6659316e-02
   4.9541180e+00   7.7376807e-02
   4.9632317e+00   7.8099749e-02
   4.9723473e+00   7.8828172e-02
   4.9814650e+00   7.9562103e-02
   4.9905847e+00   8.0301570e-02
   4.9997064e+00   8.1046602e-02
   5.0088302e+00   8.1797226e-02
   5.0179560e+00   8.2553471e-02
   5.0270840e+00   8.3315366e-02
   5.0362141e+00   8.4082937e-02
   5.0453463e+00   8.4856214e-02
   5.0544807e+00   8.5635225e-02
   5.0636172e+00   8.6419997e-02
   5.0727560e+00   8.7210560e-02
   5.0818969e+00   8.8006941e-02
   5.0910401e+00   8.8809169e-02
   5.1001856e+00   8.9617272e-02
   5.1093333e+00   9.0431278e-02
   5.1184834e+00   9.1251215e-02
   5.1276357e+00   9.2077113e-02
   5.1367904e+00   9.2908998e-02
   5.1459475e+00   9.3746900e-02
   5.1551069e+00   9.4590846e-02
   5.1642688e+00   9.5440865e-02
   5.1734331e+00   9.6296984e-02
   5.1825999e+00   9.7159232e-02
   5.1917691e+00   9.8027638e-02
   5.2009408e+00   9.8902229e-02
   5.2101150e+00   9.9783033e-02
   5.2192918e+00   1.0067008e-01
   5.2284712e+00   1.0156340e-01
   5.2376532e+00   1.0246301e-01
   5.2468378e+00   1.0336895e-01
   5.2560250e+00   1.0428124e-01
   5.2652149e+00   1.0519992e-01
   5.2744074e+00   1.0612500e-01
   5.2836027e+00   1.0705653e-01
   5.2928008e+00   1.0799451e-01
   5.3020016e+00   1.0893900e-01
   5.3112052e+00   1.0989000e-01
   5.3204116e+00   1.1084755e-01
   5.3296209e+00   1.1181169e-01
   5.3388330e+00   1.1278242e-01
   5.3480481e+00   1.1375979e-01
   5.3572660e+00   1.1474382e-01
   5.3664870e+00   1.1573453e-01
   5.3757109e+00   1.1673196e-01
   5.3849378e+00   1.1773614e-01
   5.3941677e+00   1.1874708e-01
   5.4034008e+00   1.1976483e-01
   5.4126369e+00   1.2078939e-01
   5.4218761e+00   1.2182082e-01
   5.4311185e+00   1.2285912e-01
   5.4403641e+00   1.2390432e-01
   5.4496129e+00   1.2495647e-01
   5.4588649e+00   1.2601557e-01
   5.4681203e+00   1.2708166e-01
   5.4773789e+00   1.2815477e-01
   5.4866408e+00   1.2923492e-01
   5.4959062e+00   1.3032214e-01
   5.5051749e+00   1.3141645e-01
   5.5144471e+00   1.3251789e-01
   5.5237227e+00   1.3362648e-01
   5.5330018e+00   1.3474224e-01
   5.5422845e+00   1.3586521e-01
   5.5515707e+00   1.3699540e-01
   5.5608605e+00   1.3813285e-01
   5.5701540e+00   1.3927759e-01
   5.5794511e+00   1.4042963e-01
   5.5887519e+00   1.4158900e-01
   5.5980565e+00   1.4275573e-01
   5.6073648e+00   1.4392985e-01
   5.6166769e+00   1.4511138e-01
   5.6259929e+00   1.4630035e-01
   5.6353128e+00   1.4749678e-01
   5.6446365e+00   1.4870070e-01
   5.6539643e+00   1.4991213e-01
   5.6632960e+00   1.5113111e-01
   5.6726318e+00   1.5235764e-01
   5.6819716e+00   1.5359177e-01
   5.6913156e+00   1.5483352e-01
   5.7006636e+00   1.5608290e-01
   5.7100159e+00   1.5733995e-01
   5.7193724e+00   1.5860469e-01
   5.7287332e+00   1.5987714e-01
   5.7380983e+00   1.6115733e-01
   5.7474677e+00   1.6244529e-01
   5.7568416e+00   1.6374103e-01
   5.7662198e+00   1.6504459e-01
   5.7756026e+00   1.6635598e-01
   5.7849898e+00   1.6767523e-01
   5.7943817e+00   1.6900237e-01
   5.8037781e+00   1.7033741e-01
   5.8131792e+00   1.7168039e-01
   5.8225850e+00   1.7303132e-01
   5.8319955e+00   1.7439023e-01
   5.8414109e+00   1.7575714e-01
   5.8508310e+00   1.7713208e-01
   5.8602561e+00   1.7851506e-01
   5.8696861e+00   1.7990611e-01
   5.8791210e+00   1.8130526e-01
   5.8885610e+00   1.8271252e-01
   5.8980061e+00   1.8412792e-01
   5.9074563e+00   1.8555149e-01
   5.9169116e+00   1.8698323e-01
   5.9263722e+00   1.8842318e-01
   5.9358381e+00   1.8987136e-01
   5.9453093e+00   1.9132778e-01
   5.9547859e+00   1.9279248e-01
   5.9642679e+00   1.9426546e-01
   5.9737554e+00   1.9574676e-01
   5.9832485e+00   1.9723640e-01
   5.9927472e+00   1.9873438e-01
   6.0022515e+00   2.0024075e-01
   6.0117615e+00   2.0175551e-01
   6.0212773e+00   2.0327868e-01
   6.0307989e+00   2.0481029e-01
   6.0403263e+00   2.0635036e-01
   6.0498598e+00   2.0789891e-01
   6.0593992e+00   2.0945596e-01
   6.0689447e+00   2.1102152e-01
   6.0784963e+00   2.1259561e-01
   6.0880540e+00   2.1417827e-01
   6.0976180e+00   2.1576949e-01
   6.1071884e+00   2.1736931e-01
   6.1167650e+00   2.1897775e-01
   6.1263482e+00   2.2059481e-01
   6.1359378e+00   2.2222053e-01
   6.1455339e+00   2.2385491e-01
   6.1551367e+00   2.2549797e-01
   6.1647462e+00   2.2714974e-01
   6.1743624e+00   2.2881023e-01
   6.1839855e+00   2.3047946e-01
   6.1936155e+00   2.3215745e-01
   6.2032524e+00   2.3384421e-01
   6.2128964e+00   2.3553976e-01
   6.2225475e+00   2.3724411e-01
   6.2322057e+00   2.3895729e-01
   6.2418713e+00   2.4067931e-01
   6.2515441e+00   2.4241018e-01
   6.2612244e+00   2.4414993e-01
   6.2709121e+00   2.4589856e-01
   6.2806074e+00   2.4765610e-01
   6.2903103e+00   2.4942255e-01
   6.3000210e+00   2.5119794e-01
   6.3097394e+00   2.5298227e-01
   6.3194657e+00   2.5477557e-01
   6.3292000e+00   2.5657784e-01
   6.3389423e+00   2.5838911e-01
   6.3486927e+00   2.6020938e-01
   6.3584514e+00   2.6203866e-01
   6.3682183e+00   2.6387699e-01
   6.3779936e+00   2.6572435e-01
   6.3877774e+00   2.6758078e-01
   6.3975697e+00   2.6944628e-01
   6.4073707e+00   2.7132086e-01
   6.4171804e+00   2.7320454e-01
   6.4269990e+00   2.7509733e-01
   6.4368264e+00   2.7699925e-01
   6.4466629e+00   2.7891029e-01
   6.4565085e+00   2.8083048e-01
   6.4663633e+00   2.8275982e-01
   6.4762274e+00   2.8469833e-01
   6.4861010e+00   2.8664602e-01
   6.4959840e+00   2.8860290e-01
   6.5058766e+00   2.9056897e-01
   6.5157790e+00   2.9254426e-01
   6.5256912e+00   2.9452876e-01
   6.5356133e+00   2.9652249e-01
   6.5455454e+00   2.9852546e-01
   6.5554877e+00   3.0053768e-01
   6.5654402e+00   3.0255915e-01
   6.5754031e+00   3.0458989e-01
   6.5853765e+00   3.0662989e-01
   6.5953605e+00   3.0867918e-01
   6.6053552e+00   3.1073776e-01
   6.6153607e+00   3.1280564e-01
   6.6253772e+00   3.1488282e-01
   6.6354047e+00   3.1696930e-01
   6.6454435e+00   3.1906511e-01
   6.6554936e+00   3.2117024e-01
   6.6655551e+00   3.2328471e-01
   6.6756282e+00   3.2540850e-01
   6.6857129e+00   3.2754165e-01
   6.6958096e+00   3.2968414e-01
   6.7059182e+00   3.3183598e-01
   6.7160389e+00   3.3399718e-01
   6.7261719e+00   3.3616775e-01
   6.7363172e+00   3.3834768e-01
   6.7464751e+00   3.4053699e-01
   6.7566457e+00   3.4273567e-01
   6.7668291e+00   3.4494374e-01
   6.7770254e+00   3.4716119e-01
   6.7872349e+00   3.4938802e-01
   6.7974577e+00   3.5162425e-01
   6.8076938e+00   3.5386987e-01
   6.8179436e+00   3.5612489e-01
   6.8282072e+00   3.5838930e-01
   6.8384846e+00   3.6066312e-01
   6.8487761e+00   3.6294633e-01
   6.8590819e+00   3.6523895e-01
   6.8694021e+00   3.6754097e-01
   6.8797369e+00   3.6985241e-01
   6.8900865e+00   3.7217324e-01
   6.9004510e+00   3.7450349e-01
   6.9108306e+00   3.7684314e-01
   6.9212256e+00   3.7919220e-01
   6.9316361e+00   3.8155067e-01
   6.9420622e+00   3.8391854e-01
   6.9525043e+00   3.8629582e-01
   6.9629625e+00   3.8868251e-01
   6.9734369e+00   3.9107860e-01
   6.9839279e+00   3.9348410e-01
   6.9944356e+00   3.9589900e-01
   7.0049602e+00   3.9832330e-01
   7.0155019e+00   4.0075699e-01
   7.0260610e+00   4.0320008e-01
   7.0366377e+00   4.0565257e-01
   7.0472322e+00   4.0811445e-01
   7.0578447e+00   4.1058571e-01
   7.0684755e+00   4.1306637e-01
   7.0791249e+00   4.1555640e-01
   7.0897930e+00   4.1805582e-01
   7.1004802e+00   4.2056461e-01
   7.1111866e+00   4.2308277e-01
   7.1219126e+00   4.2561031e-01
   7.1326583e+00   4.2814721e-01
   7.1434242e+00   4.3069347e-01
   7.1542104e+00   4.3324909e-01
   7.1650172e+00   4.3581406e-01
   7.1758450e+00   4.3838838e-01
   7.1866939e+00   4.4097205e-01
   7.1975644e+00   4.4356505e-01
   7.2084567e+00   4.4616740e-01
   7.2193712e+00   4.4877907e-01
   7.2303081e+00   4.5140008e-01
   7.2412678e+00   4.5403040e-01
   7.2522506e+00   4.5667005e-01
   7.2632568e+00   4.5931901e-01
   7.2742869e+00   4.6197728e-01
   7.2853411e+00   4.6464486e-01
   7.2964199e+00   4.6732174e-01
   7.3075235e+00   4.7000792e-01
   7.3186524e+00   4.7270340e-01
   7.3298070e+00   4.7540816e-01
   7.3409877e+00   4.7812222e-01
   7.3521949e+00   4.8084556e-01
   7.3634290e+00   4.8357819e-01
   7.3746904e+00   4.8632009e-01
   7.3859796e+00   4.8907128e-01
   7.3972970e+00   4.9183174e-01
   7.4086432e+00   4.9460148e-01
   7.4200184e+00   4.9738049e-01
   7.4314234e+00   5.0016878e-01
   7.4428586e+00   5.0296635e-01
   7.4543244e+00   5.0577319e-01
   7.4658214e+00   5.0858932e-01
   7.4773502e+00   5.1141473e-01
   7.4889114e+00   5.1424943e-01
   7.5005054e+00   5.1709342e-01
   7.5121330e+00   5.1994671e-01
   7.5237946e+00   5.2280931e-01
   7.5354911e+00   5.2568122e-01
   7.5472229e+00   5.2856246e-01
   7.5589908e+00   5.3145303e-01
   7.5707954e+00   5.3435295e-01
   7.5826376e+00   5.3726224e-01
   7.5945180e+00   5.4018090e-01
   7.6064373e+00   5.4310897e-01
   7.6183965e+00   5.4604645e-01
   7.6303963e+00   5.4899338e-01
   7.6424375e+00   5.5194979e-01
   7.6545210e+00   5.5491568e-01
   7.6666478e+00   5.5789111e-01
   7.6788187e+00   5.6087611e-01
   7.6910349e+00   5.6387071e-01
   7.7032972e+00   5.6687496e-01
   7.7156067e+00   5.6988890e-01
   7.7279646e+00   5.7291259e-01
   7.7403720e+00   5.7594607e-01
   7.7528301e+00   5.7898942e-01
   7.7653401e+00   5.8204270e-01
   7.7779034e+00   5.8510599e-01
   7.7905212e+00   5.8817936e-01
   7.8031951e+00   5.9126290e-01
   7.8159266e+00   5.9435672e-01
   7.8287171e+00   5.9746090e-01
   7.8415683e+00   6.0057558e-01
   7.8544820e+00   6.0370087e-01
   7.8674355e+00   6.0683101e-01
   7.8803662e+00   6.0995061e-01
   7.8932745e+00   6.1305960e-01
   7.9061611e+00   6.1615789e-01
   7.9190265e+00   6.1924540e-01
   7.9318711e+00   6.2232205e-01
   7.9446954e+00   6.2538775e-01
   7.9575000e+00   6.2844240e-01
   7.9702852e+00   6.3148592e-01
   7.9830515e+00   6.3451820e-01
   7.9957993e+00   6.3753915e-01
   8.0085291e+00   6.4054868e-01
   8.0212412e+00   6.4354668e-01
   8.0339362e+00   6.4653304e-01
   8.0466142e+00   6.4950767e-01
   8.0592759e+00   6.5247046e-01
   8.0719214e+00   6.5542130e-01
   8.0845512e+00   6.5836008e-01
   8.0971657e+00   6.6128669e-01
   8.1097651e+00   6.6420102e-01
   8.1223499e+00   6.6710296e-01
   8.1349203e+00   6.6999239e-01
   8.1474766e+00   6.7286921e-01
   8.1600193e+00   6.7573328e-01
   8.1725486e+00   6.7858451e-01
   8.1850647e+00   6.8142276e-01
   8.1975681e+00   6.8424792e-01
   8.2100590e+00   6.8705987e-01
   8.2225376e+00   6.8985850e-01
   8.2350043e+00   6.9264367e-01
   8.2474594e+00   6.9541528e-01
   8.2599031e+00   6.9817319e-01
   8.2723356e+00   7.0091728e-01
   8.2847573e+00   7.0364744e-01
   8.2971684e+00   7.0636354e-01
   8.3095691e+00   7.0906545e-01
   8.3219597e+00   7.1175305e-01
   8.3343404e+00   7.1442621e-01
   8.3467116e+00   7.1708482e-01
   8.3590733e+00   7.1972873e-01
   8.3714259e+00   7.2235784e-01
   8.3837696e+00   7.2497201e-01
   8.3961046e+00   7.2757112e-01
   8.4084311e+00   7.3015503e-01
   8.4207493e+00   7.3272363e-01
   8.4330595e+00   7.3527679e-01
   8.4453619e+00   7.3781437e-01
   8.4576566e+00   7.4033626e-01
   8.4699440e+00   7.4284233e-01
   8.4822241e+00   7.4533245e-01
   8.4944972e+00   7.4780648e-01
   8.5067636e+00   7.5026432e-01
   8.5190233e+00   7.5270582e-01
   8.5312766e+00   7.5513086e-01
   8.5435237e+00   7.5753932e-01
   8.5557648e+00   7.5993107e-01
   8.5680000e+00   7.6230597e-01
   8.5802296e+00   7.6466392e-01
   8.5924538e+00   7.6700477e-01
   8.6046726e+00   7.6932841e-01
   8.6168864e+00   7.7163470e-01
   8.6290952e+00   7.7392353e-01
   8.6412993e+00   7.7619476e-01
   8.6534988e+00   7.7844827e-01
   8.6656940e+00   7.8068394e-01
   8.6778849e+00   7.8290165e-01
   8.6900718e+00   7.8510126e-01
   8.7022548e+00   7.8728265e-01
   8.7144341e+00   7.8944570e-01
   8.7266099e+00   7.9159030e-01
   8.7387823e+00   7.9371630e-01
   8.7509515e+00   7.9582360e-01
   8.7631177e+00   7.9791206e-01
   8.7752810e+00   7.9998158e-01
   8.7874416e+00   8.0203202e-01
   8.7995997e+00   8.0406327e-01
   8.8117554e+00   8.0607520e-01
   8.8239089e+00   8.0806770e-01
   8.8360604e+00   8.1004064e-01
   8.8482099e+00   8.1199391e-01
   8.8603577e+00   8.1392739e-01
   8.8725040e+00   8.1584096e-01
   8.8846488e+00   8.1773450e-01
   8.8967924e+00   8.1960790e-01
   8.9089348e+00   8.2146104e-01
   8.9210763e+00   8.2329381e-01
   8.9332171e+00   8.2510608e-01
   8.9453572e+00   8.2689774e-01
   8.9574968e+00   8.2866869e-01
   8.9696361e+00   8.3041880e-01
   8.9817753e+00   8.3214796e-01
   8.9939145e+00   8.3385607e-01
   9.0060539e+00   8.3554302e-01
   9.0181937e+00   8.3720870e-01
   9.0303343e+00   8.3885302e-01
   9.0424758e+00   8.4047589e-01
   9.0546185e+00   8.4207719e-01
   9.0667626e+00   8.4365682e-01
   9.0789084e+00   8.4521469e-01
   9.0910560e+00   8.4675070e-01
   9.1032058e+00   8.4826475e-01
   9.1153579e+00   8.4975673e-01
   9.1275127e+00   8.5122654e-01
   9.1396703e+00   8.5267409e-01
   9.1518310e+00   8.5409928e-01
   9.1639950e+00   8.5550199e-01
   9.1761625e+00   8.5688215e-01
   9.1883339e+00   8.5823964e-01
   9.2005094e+00   8.5957436e-01
   9.2126891e+00   8.6088621e-01
   9.2248734e+00   8.6217511e-01
   9.2370625e+00   8.6344093e-01
   9.2492566e+00   8.6468359e-01
   9.2614560e+00   8.6590298e-01
   9.2736610e+00   8.6709901e-01
   9.2858717e+00   8.6827158e-01
   9.2980886e+00   8.6942057e-01
   9.3103117e+00   8.7054590e-01
   9.3225413e+00   8.7164747e-01
   9.3347778e+00   8.7272517e-01
   9.3470214e+00   8.7377891e-01
   9.3592724e+00   8.7480857e-01
   9.3715309e+00   8.7581408e-01
   9.3837973e+00   8.7679531e-01
   9.3960719e+00   8.7775218e-01
   9.4083549e+00   8.7868458e-01
   9.4206466e+00   8.7959241e-01
   9.4329473e+00   8.8047558e-01
   9.4452572e+00   8.8133397e-01
   9.4575767e+00   8.8216749e-01
   9.4699059e+00   8.8297604e-01
   9.4822453e+00   8.8375952e-01
   9.4945951e+00   8.8451782e-01
   9.5069556e+00   8.8525084e-01
   9.5193271e+00   8.8595848e-01
   9.5317099e+00   8.8664064e-01
   9.5441043e+00   8.8729722e-01
   9.5565105e+00   8.8792811e-01
   9.5689290e+00   8.8853321e-01
   9.5813601e+00   8.8911241e-01
   9.5938040e+00   8.8966561e-01
   9.6062611e+00   8.9019271e-01
   9.6187317e+00   8.9069361e-01
   9.6312161e+00   8.9116819e-01
   9.6437147e+00   8.9161635e-01
   9.6562279e+00   8.9203798e-01
   9.6687559e+00   8.9243299e-01
   9.6812992e+00   8.9280125e-01
   9.6938580e+00   8.9314267e-01
   9.7064329e+00   8.9345712e-01
   9.7190240e+00   8.9374452e-01
   9.7316318e+00   8.9400473e-01
   9.7442568e+00   8.9423766e-01
   9.7568992e+00   8.9444319e-01
   9.7695594e+00   8.9462121e-01
   9.7822380e+00   8.9477160e-01
   9.7949353e+00   8.9489425e-01
   9.8076516e+00   8.9498904e-01
   9.8203875e+00   8.9505587e-01
   9.8331434e+00   8.9509460e-01
   9.8459197e+00   8.9510512e-01
   9.8587169e+00   8.9508731e-01
   9.8715354e+00   8.9504105e-01
   9.8843758e+00   8.9496622e-01
   9.8972384e+00   8.9486268e-01
   9.9101238e+00   8.9473032e-01
   9.9230325e+00   8.9456900e-01
   9.9359650e+00   8.9437860e-01
   9.9489219e+00   8.9415898e-01
   9.9619036e+00   8.9391002e-01
   9.9749107e+00   8.9363156e-01
   9.9879439e+00   8.9332349e-01
   1.0001004e+01   8.9298564e-01
   1.0014090e+01   8.9261789e-01
   1.0027205e+01   8.9222009e-01
   1.0040348e+01   8.9179209e-01
   1.0053520e+01   8.9133374e-01
   1.0066722e+01   8.9084487e-01
   1.0079954e+01   8.9032535e-01
   1.0093218e+01   8.8977500e-01
   1.0106513e+01   8.8919366e-01
   1.0119841e+01   8.8858116e-01
   1.0133202e+01   8.8793734e-01
   1.0146597e+01   8.8726200e-01
   1.0160027e+01   8.8655498e-01
   1.0173493e+01   8.8581609e-01
   1.0186995e+01   8.8504512e-01
   1.0200535e+01   8.8424190e-01
   1.0214113e+01   8.8340621e-01
   1.0227731e+01   8.8253785e-01
   1.0241389e+01   8.8163660e-01
   1.0255089e+01   8.8070224e-01
   1.0268831e+01   8.7973454e-01
   1.0282617e+01   8.7873327e-01
   1.0296447e+01   8.7769817e-01
   1.0310323e+01   8.7662899e-01
   1.0324247e+01   8.7552547e-01
   1.0338219e+01   8.7438734e-01
   1.0352241e+01   8.7321431e-01
   1.0366314e+01   8.7200607e-01
   1.0380440e+01   8.7076233e-01
   1.0394620e+01   8.6948275e-01
   1.0408855e+01   8.6816701e-01
   1.0423149e+01   8.6681475e-01
   1.0437502e+01   8.6542559e-01
   1.0451916e+01   8.6399915e-01
   1.0466393e+01   8.6253502e-01
   1.0480935e+01   8.6103277e-01
   1.0495545e+01   8.5949194e-01
   1.0510200e+01   8.5791474e-01
   1.0524875e+01   8.5630382e-01
   1.0539571e+01   8.5465921e-01
   1.0554289e+01   8.5298097e-01
   1.0569028e+01   8.5126916e-01
   1.0583788e+01   8.4952384e-01
   1.0598571e+01   8.4774508e-01
   1.0613376e+01   8.4593294e-01
   1.0628204e+01   8.4408748e-01
   1.0643055e+01   8.4220878e-01
   1.0657929e+01   8.4029692e-01
   1.0672826e+01   8.3835197e-01
   1.0687748e+01   8.3637401e-01
   1.0702693e+01   8.3436312e-01
   1.0717663e+01   8.3231939e-01
   1.0732658e+01   8.3024291e-01
   1.0747678e+01   8.2813376e-01
   1.0762723e+01   8.2599205e-01
   1.0777794e+01   8.2381787e-01
   1.0792891e+01   8.2161132e-01
   1.0808014e+01   8.1937250e-01
   1.0823163e+01   8.1710153e-01
   1.0838340e+01   8.1479850e-01
   1.0853543e+01   8.1246355e-01
   1.0868774e+01   8.1009677e-01
   1.0884033e+01   8.0769829e-01
   1.0899319e+01   8.0526824e-01
   1.0914635e+01   8.0280673e-01
   1.0929978e+01   8.0031391e-01
   1.0945351e+01   7.9778990e-01
   1.0960753e+01   7.9523483e-01
   1.0976184e+01   7.9264886e-01
   1.0991646e+01   7.9003212e-01
   1.1007137e+01   7.8738476e-01
   1.1022659e+01   7.8470693e-01
   1.1038212e+01   7.8199878e-01
   1.1053796e+01   7.7926048e-01
   1.1069412e+01   7.7649218e-01
   1.1085059e+01   7.7369404e-01
   1.1100738e+01   7.7086624e-01
   1.1116449e+01   7.6800895e-01
   1.1132194e+01   7.6512234e-01
   1.1147971e+01   7.6220660e-01
   1.1163782e+01   7.5926190e-01
   1.1179626e+01   7.5628844e-01
   1.1195504e+01   7.5328640e-01
   1.1211417e+01   7.5025598e-01
   1.1227364e+01   7.4719738e-01
   1.1243346e+01   7.4411079e-01
   1.1259364e+01   7.4099644e-01
   1.1275417e+01   7.3785452e-01
   1.1291506e+01   7.3468525e-01
   1.1307632e+01   7.3148884e-01
   1.1323794e+01   7.2826553e-01
   1.1339993e+01   7.2501553e-01
   1.1356229e+01   7.2173908e-01
   1.1372503e+01   7.1843640e-01
   1.1388815e+01   7.1510775e-01
   1.1405165e+01   7.1175335e-01
   1.1421554e+01   7.0837345e-01
   1.1437982e+01   7.0496830e-01
   1.1454450e+01   7.0153816e-01
   1.1470957e+01   6.9808329e-01
   1.1487505e+01   6.9460394e-01
   1.1504092e+01   6.9110038e-01
   1.1520721e+01   6.8757289e-01
   1.1537391e+01   6.8402173e-01
   1.1554046e+01   6.8045933e-01
   1.1570589e+01   6.7690694e-01
   1.1587027e+01   6.7336392e-01
   1.1603366e+01   6.6982966e-01
   1.1619611e+01   6.6630360e-01
   1.1635768e+01   6.6278528e-01
   1.1651841e+01   6.5927427e-01
   1.1667834e+01   6.5577023e-01
   1.1683752e+01   6.5227282e-01
   1.1699597e+01   6.4878179e-01
   1.1715374e+01   6.4529689e-01
   1.1731085e+01   6.4181791e-01
   1.1746735e+01   6.3834468e-01
   1.1762324e+01   6.3487704e-01
   1.1777856e+01   6.3141485e-01
   1.1793334e+01   6.2795802e-01
   1.1808759e+01   6.2450644e-01
   1.1824135e+01   6.2106004e-01
   1.1839462e+01   6.1761876e-01
   1.1854743e+01   6.1418254e-01
   1.1869980e+01   6.1075135e-01
   1.1885175e+01   6.0732517e-01
   1.1900328e+01   6.0390397e-01
   1.1915443e+01   6.0048775e-01
   1.1930519e+01   5.9707652e-01
   1.1945560e+01   5.9367027e-01
   1.1960566e+01   5.9026902e-01
   1.1975538e+01   5.8687280e-01
   1.1990478e+01   5.8348164e-01
   1.2005387e+01   5.8009555e-01
   1.2020266e+01   5.7671459e-01
   1.2035116e+01   5.7333878e-01
   1.2049939e+01   5.6996819e-01
   1.2064735e+01   5.6660284e-01
   1.2079506e+01   5.6324281e-01
   1.2094252e+01   5.5988813e-01
   1.2108975e+01   5.5653888e-01
   1.2123675e+01   5.5319510e-01
   1.2138353e+01   5.4985686e-01
   1.2153010e+01   5.4652423e-01
   1.2167647e+01   5.4319728e-01
   1.2182264e+01   5.3987606e-01
   1.2196863e+01   5.3656065e-01
   1.2211444e+01   5.3325113e-01
   1.2226008e+01   5.2994756e-01
   1.2240556e+01   5.2665002e-01
   1.2255088e+01   5.2335857e-01
   1.2269605e+01   5.2007331e-01
   1.2284108e+01   5.1679430e-01
   1.2298596e+01   5.1352161e-01
   1.2313072e+01   5.1025534e-01
   1.2327536e+01   5.0699555e-01
   1.2341987e+01   5.0374233e-01
   1.2356428e+01   5.0049575e-01
   1.2370857e+01   4.9725590e-01
   1.2385277e+01   4.9402285e-01
   1.2399687e+01   4.9079668e-01
   1.2414087e+01   4.8757748e-01
   1.2428479e+01   4.8436532e-01
   1.2442864e+01   4.8116028e-01
   1.2457240e+01   4.7796245e-01
   1.2471610e+01   4.7477190e-01
   1.2485973e+01   4.7158871e-01
   1.2500330e+01   4.6841297e-01
   1.2514681e+01   4.6524475e-01
   1.2529027e+01   4.6208413e-01
   1.2543369e+01   4.5893120e-01
   1.2557706e+01   4.5578603e-01
   1.2572039e+01   4.5264870e-01
   1.2586369e+01   4.4951929e-01
   1.2600696e+01   4.4639788e-01
   1.2615020e+01   4.4328454e-01
   1.2629343e+01   4.4017935e-01
   1.2643663e+01   4.3708240e-01
   1.2657982e+01   4.3399375e-01
   1.2672301e+01   4.3091348e-01
   1.2686618e+01   4.2784167e-01
   1.2700936e+01   4.2477840e-01
   1.2715254e+01   4.2172373e-01
   1.2729572e+01   4.1867774e-01
   1.2743891e+01   4.1564052e-01
   1.2758212e+01   4.1261212e-01
   1.2772534e+01   4.0959262e-01
   1.2786858e+01   4.0658210e-01
   1.2801185e+01   4.0358063e-01
   1.2815514e+01   4.0058827e-01
   1.2829847e+01   3.9760510e-01
   1.2844183e+01   3.9463119e-01
   1.2858522e+01   3.9166660e-01
   1.2872866e+01   3.8871141e-01
   1.2887215e+01   3.8576568e-01
   1.2901568e+01   3.8282948e-01
   1.2915926e+01   3.7990287e-01
   1.2930290e+01   3.7698593e-01
   1.2944660e+01   3.7407872e-01
   1.2959035e+01   3.7118130e-01
   1.2973417e+01   3.6829374e-01
   1.2987806e+01   3.6541609e-01
   1.3002202e+01   3.6254843e-01
   1.3016606e+01   3.5969081e-01
   1.3031017e+01   3.5684330e-01
   1.3045436e+01   3.5400595e-01
   1.3059863e+01   3.5117883e-01
   1.3074299e+01   3.4836200e-01
   1.3088745e+01   3.4555550e-01
   1.3103199e+01   3.4275941e-01
   1.3117663e+01   3.3997378e-01
   1.3132137e+01   3.3719866e-01
   1.3146621e+01   3.3443411e-01
   1.3161116e+01   3.3168019e-01
   1.3175621e+01   3.2893694e-01
   1.3190138e+01   3.2620443e-01
   1.3204666e+01   3.2348270e-01
   1.3219205e+01   3.2077180e-01
   1.3233757e+01   3.1807180e-01
   1.3248321e+01   3.1538273e-01
   1.3262898e+01   3.1270465e-01
   1.3277488e+01   3.1003761e-01
   1.3292090e+01   3.0738165e-01
   1.3306707e+01   3.0473683e-01
   1.3321337e+01   3.0210318e-01
   1.3335982e+01   2.9948076e-01
   1.3350640e+01   2.9686961e-01
   1.3365314e+01   2.9426977e-01
   1.3380003e+01   2.9168130e-01
   1.3394707e+01   2.8910422e-01
   1.3409427e+01   2.8653859e-01
   1.3424162e+01   2.8398444e-01
   1.3438914e+01   2.8144181e-01
   1.3453683e+01   2.7891076e-01
   1.3468468e+01   2.7639130e-01
   1.3483271e+01   2.7388349e-01
   1.3498091e+01   2.7138737e-01
   1.3512928e+01   2.6890295e-01
   1.3527784e+01   2.6643030e-01
   1.3542659e+01   2.6396943e-01
   1.3557552e+01   2.6152038e-01
   1.3572464e+01   2.5908320e-01
   1.3587395e+01   2.5665790e-01
   1.3602346e+01   2.5424453e-01
   1.3617317e+01   2.5184311e-01
   1.3632308e+01   2.4945368e-01
   1.3647320e+01   2.4707626e-01
   1.3662353e+01   2.4471089e-01
   1.3677407e+01   2.4235760e-01
   1.3692482e+01   2.4001640e-01
   1.3707580e+01   2.3768733e-01
   1.3722699e+01   2.3537042e-01
   1.3737841e+01   2.3306569e-01
   1.3753006e+01   2.3077317e-01
   1.3768194e+01   2.2849288e-01
   1.3783406e+01   2.2622484e-01
   1.3798641e+01   2.2396907e-01
   1.3813901e+01   2.2172561e-01
   1.3829185e+01   2.1949446e-01
   1.3844494e+01   2.1727565e-01
   1.3859828e+01   2.1506920e-01
   1.3875188e+01   2.1287513e-01
   1.3890573e+01   2.1069346e-01
   1.3905985e+01   2.0852420e-01
   1.3921423e+01   2.0636737e-01
   1.3936888e+01   2.0422299e-01
   1.3952380e+01   2.0209107e-01
   1.3967900e+01   1.9997162e-01
   1.3983448e+01   1.9786467e-01
   1.3999024e+01   1.9577022e-01
   1.4014629e+01   1.9368828e-01
   1.4030263e+01   1.9161887e-01
   1.4045926e+01   1.8956200e-01
   1.4061619e+01   1.8751768e-01
   1.4077342e+01   1.8548592e-01
   1.4093096e+01   1.8346672e-01
   1.4108881e+01   1.8146010e-01
   1.4124697e+01   1.7946606e-01
   1.4140545e+01   1.7748461e-01
   1.4156425e+01   1.7551575e-01
   1.4172337e+01   1.7355950e-01
   1.4188282e+01   1.7161585e-01
   1.4204260e+01   1.6968480e-01
   1.4220273e+01   1.6776637e-01
   1.4236319e+01   1.6586055e-01
   1.4252399e+01   1.6396734e-01
   1.4268515e+01   1.6208675e-01
   1.4284666e+01   1.6021878e-01
   1.4300853e+01   1.5836342e-01
   1.4317076e+01   1.5652068e-01
   1.4333335e+01   1.5469055e-01
   1.4349632e+01   1.5287303e-01
   1.4365966e+01   1.5106812e-01
   1.4382337e+01   1.4927582e-01
   1.4398748e+01   1.4749611e-01
   1.4415197e+01   1.4572899e-01
   1.4431685e+01   1.4397447e-01
   1.4448214e+01   1.4223252e-01
   1.4464782e+01   1.4050315e-01
   1.4481391e+01   1.3878634e-01
   1.4498042e+01   1.3708210e-01
   1.4514734e+01   1.3539040e-01
   1.4531468e+01   1.3371124e-01
   1.4548245e+01   1.3204460e-01
   1.4565065e+01   1.3039049e-01
   1.4581928e+01   1.2874888e-01
   1.4598836e+01   1.2711976e-01
   1.4615789e+01   1.2550312e-01
   1.4632787e+01   1.2389895e-01
   1.4649830e+01   1.2230722e-01
   1.4666920e+01   1.2072793e-01
   1.4684056e+01   1.1916107e-01
   1.4701240e+01   1.1760660e-01
   1.4718472e+01   1.1606453e-01
   1.4735753e+01   1.1453482e-01
   1.4753082e+01   1.1301746e-01
   1.4770461e+01   1.1151243e-01
   1.4787891e+01   1.1001972e-01
   1.4805371e+01   1.0853930e-01
   1.4822903e+01   1.0707115e-01
   1.4840486e+01   1.0561525e-01
   1.4858123e+01   1.0417158e-01
   1.4875812e+01   1.0274011e-01
   1.4893556e+01   1.0132083e-01
   1.4911354e+01   9.9913706e-02
   1.4929208e+01   9.8518715e-02
   1.4947117e+01   9.7135833e-02
   1.4965083e+01   9.5765035e-02
   1.4983105e+01   9.4406294e-02
   1.5001186e+01   9.3059584e-02
   1.5019326e+01   9.1724877e-02
   1.5037525e+01   9.0402145e-02
   1.5055783e+01   8.9091360e-02
   1.5074103e+01   8.7792493e-02
   1.5092484e+01   8.6505514e-02
   1.5110927e+01   8.5230394e-02
   1.5129434e+01   8.3967100e-02
   1.5148004e+01   8.2715602e-02
   1.5166639e+01   8.1475868e-02
   1.5185339e+01   8.0247865e-02
   1.5204105e+01   7.9031561e-02
   1.5222938e+01   7.7826921e-02
   1.5241839e+01   7.6633913e-02
   1.5260809e+01   7.5452500e-02
   1.5279848e+01   7.4282649e-02
   1.5298957e+01   7.3124323e-02
   1.5318138e+01   7.1977485e-02
   1.5337391e+01   7.0842101e-02
   1.5356717e+01   6.9718131e-02
   1.5376117e+01   6.8605538e-02
   1.5395592e+01   6.7504284e-02
   1.5415143e+01   6.6414330e-02
   1.5434771e+01   6.5335637e-02
   1.5454477e+01   6.4268164e-02
   1.5474262e+01   6.3211873e-02
   1.5494126e+01   6.2166720e-02
   1.5514072e+01   6.1132666e-02
   1.5534099e+01   6.0109669e-02
   1.5554210e+01   5.9097685e-02
   1.5574405e+01   5.8096673e-02
   1.5594685e+01   5.7106589e-02
   1.5615052e+01   5.6127389e-02
   1.5635506e+01   5.5159029e-02
   1.5656049e+01   5.4201465e-02
   1.5676682e+01   5.3254651e-02
   1.5697407e+01   5.2318542e-02
   1.5718224e+01   5.1393091e-02
   1.5739134e+01   5.0478252e-02
   1.5760140e+01   4.9573978e-02
   1.5781242e+01   4.8680222e-02
   1.5802441e+01   4.7796936e-02
   1.5823740e+01   4.6924072e-02
   1.5845139e+01   4.6061580e-02
   1.5866640e+01   4.5209412e-02
   1.5888244e+01   4.4367519e-02
   1.5909953e+01   4.3535850e-02
   1.5931768e+01   4.2714354e-02
   1.5953691e+01   4.1902982e-02
   1.5975724e+01   4.1101681e-02
   1.5997867e+01   4.0310401e-02
   1.6020123e+01   3.9529089e-02
   1.6042494e+01   3.8757694e-02
   1.6064980e+01   3.7996161e-02
   1.6087584e+01   3.7244438e-02
   1.6110307e+01   3.6502472e-02
   1.6133152e+01   3.5770209e-02
   1.6156120e+01   3.5047594e-02
   1.6179212e+01   3.4334573e-02
   1.6202432e+01   3.3631091e-02
   1.6225781e+01   3.2937092e-02
   1.6249260e+01   3.2252521e-02
   1.6272873e+01   3.1577322e-02
   1.6296620e+01   3.0911438e-02
   1.6320505e+01   3.0254813e-02
   1.6344529e+01   2.9607389e-02
   1.6368695e+01   2.8969110e-02
   1.6393004e+01   2.8339918e-02
   1.6417460e+01   2.7719754e-02
   1.6442065e+01   2.7108560e-02
   1.6466821e+01   2.6506278e-02
   1.6491730e+01   2.5912849e-02
   1.6516796e+01   2.5328214e-02
   1.6542021e+01   2.4752313e-02
   1.6567407e+01   2.4185086e-02
   1.6592958e+01   2.3626473e-02
   1.6618676e+01   2.3076414e-02
   1.6644564e+01   2.2534849e-02
   1.6670625e+01   2.2001716e-02
   1.6696863e+01   2.1476954e-02
   1.6723280e+01   2.0960502e-02
   1.6749879e+01   2.0452298e-02
   1.6776665e+01   1.9952281e-02
   1.6803640e+01   1.9460388e-02
   1.6830808e+01   1.8976556e-02
   1.6858172e+01   1.8500724e-02
   1.6885736e+01   1.8032828e-02
   1.6913504e+01   1.7572806e-02
   1.6941480e+01   1.7120594e-02
   1.6969668e+01   1.6676129e-02
   1.6998072e+01   1.6239346e-02
   1.7026696e+01   1.5810183e-02
   1.7055545e+01   1.5388574e-02
   1.7084622e+01   1.4974457e-02
   1.7113933e+01   1.4567766e-02
   1.7143483e+01   1.4168437e-02
   1.7173276e+01   1.3776404e-02
   1.7203317e+01   1.3391604e-02
   1.7233612e+01   1.3013971e-02
   1.7264165e+01   1.2643440e-02
   1.7294984e+01   1.2279945e-02
   1.7326072e+01   1.1923421e-02
   1.7357436e+01   1.1573802e-02
   1.7389083e+01   1.1231022e-02
   1.7421018e+01   1.0895016e-02
   1.7453247e+01   1.0565717e-02
   1.7485779e+01   1.0243060e-02
   1.7518619e+01   9.9269771e-03
   1.7551774e+01   9.6174030e-03
   1.7585253e+01   9.3142708e-03
   1.7619063e+01   9.0175142e-03
   1.7653211e+01   8.7270663e-03
   1.7687706e+01   8.4428605e-03
   1.7722557e+01   8.1648300e-03
   1.7757773e+01   7.8929078e-03
   1.7793361e+01   7.6270271e-03
   1.7829333e+01   7.3671208e-03
   1.7865698e+01   7.1131218e-03
   1.7902466e+01   6.8649630e-03
   1.7939648e+01   6.6225773e-03
   1.7977255e+01   6.3858975e-03
   1.8015298e+01   6.1548564e-03
   1.8053790e+01   5.9293866e-03
   1.8092743e+01   5.7094211e-03
   1.8132170e+01   5.4948923e-03
   1.8172085e+01   5.2857331e-03
   1.8212501e+01   5.0818762e-03
   1.8253434e+01   4.8832543e-03
   1.8294898e+01   4.6898000e-03
   1.8336911e+01   4.5014461e-03
   1.8379489e+01   4.3181253e-03
   1.8422649e+01   4.1397704e-03
   1.8466410e+01   3.9663142e-03
   1.8510791e+01   3.7976894e-03
   1.8555766e+01   3.6339964e-03
   1.8601128e+01   3.4759231e-03
   1.8646886e+01   3.3233211e-03
   1.8693049e+01   3.1760537e-03
   1.8739624e+01   3.0339862e-03
   1.8786619e+01   2.8969855e-03
   1.8834042e+01   2.7649204e-03
   1.8881901e+01   2.6376618e-03
   1.8930205e+01   2.5150822e-03
   1.8978963e+01   2.3970562e-03
   1.9028184e+01   2.2834603e-03
   1.9077877e+01   2.1741730e-03
   1.9128051e+01   2.0690744e-03
   1.9178717e+01   1.9680469e-03
   1.9229885e+01   1.8709746e-03
   1.9281564e+01   1.7777435e-03
   1.9333766e+01   1.6882418e-03
   1.9386502e+01   1.6023592e-03
   1.9439783e+01   1.5199879e-03
   1.9493620e+01   1.4410214e-03
   1.9548026e+01   1.3653557e-03
   1.9603013e+01   1.2928883e-03
   1.9658594e+01   1.2235189e-03
   1.9714783e+01   1.1571489e-03
   1.9771591e+01   1.0936818e-03
   1.9829035e+01   1.0330230e-03
   1.9887128e+01   9.7507976e-04
   1.9945886e+01   9.1976116e-04
   2.0000000e+01   8.7157991e-04


==> y_uni1.txt <==
   0.0000000e+00   0.0000000e+00
   3.1554436e-30   0.0000000e+00
   9.4971109e-03   1.8236347e-08
   2.0277808e-02   8.2547258e-08
   3.1116055e-02   1.9299180e-07
   4.2023087e-02   3.4950661e-07
   5.3000669e-02   5.5201686e-07
   6.4050757e-02   8.0047665e-07
   7.5175433e-02   1.0948704e-06
   8.6376915e-02   1.4352152e-06
   9.7657578e-02   1.8215632e-06
   1.0901996e-01   2.2540047e-06
   1.2046679e-01   2.7326713e-06
   1.3200100e-01   3.2577397e-06
   1.4362576e-01   3.8294359e-06
   1.5534449e-01   4.4480406e-06
   1.6716092e-01   5.1138943e-06
   1.7907910e-01   5.8274043e-06
   1.9110345e-01   6.5890526e-06
   2.0323883e-01   7.3994051e-06
   2.1549060e-01   8.2591224e-06
   2.2786467e-01   9.1689730e-06
   2.4036764e-01   1.0129850e-05
   2.5279086e-01   1.1125128e-05
   2.6507845e-01   1.2148499e-05
   2.7723921e-01   1.3198718e-05
   2.8928125e-01   1.4274673e-05
   3.0121170e-01   1.5375331e-05
   3.1303686e-01   1.6499731e-05
   3.2476237e-01   1.7646979e-05
   3.3639325e-01   1.8816239e-05
   3.4793407e-01   2.0006728e-05
   3.5938891e-01   2.1217710e-05
   3.7076151e-01   2.2448498e-05
   3.8205529e-01   2.3698444e-05
   3.9327336e-01   2.4966937e-05
   4.0441860e-01   2.6253404e-05
   4.1549364e-01   2.7557301e-05
   4.2650093e-01   2.8878117e-05
   4.3744275e-01   3.0215369e-05
   4.4832118e-01   3.1568598e-05
   4.5913820e-01   3.2937372e-05
   4.6989564e-01   3.4321281e-05
   4.8059522e-01   3.5719939e-05
   4.9123853e-01   3.7132976e-05
   5.0182709e-01   3.8560045e-05
   5.1236232e-01   4.0000815e-05
   5.2284556e-01   4.1454973e-05
   5.3327807e-01   4.2922222e-05
   5.4366105e-01   4.4402280e-05
   5.5399563e-01   4.5894879e-05
   5.6428288e-01   4.7399765e-05
   5.7452383e-01   4.8916698e-05
   5.8471943e-01   5.0445449e-05
   5.9487062e-01   5.1985802e-05
   6.0497828e-01   5.3537549e-05
   6.1504323e-01   5.5100497e-05
   6.2506630e-01   5.6674460e-05
   6.3504823e-01   5.8259264e-05
   6.4498978e-01   5.9854741e-05
   6.5489163e-01   6.1460734e-05
   6.6475446e-01   6.3077095e-05
   6.7457892e-01   6.4703681e-05
   6.8436564e-01   6.6340361e-05
   6.9411522e-01   6.7987007e-05
   7.0382822e-01   6.9643500e-05
   7.1350520e-01   7.1309727e-05
   7.2314671e-01   7.2985584e-05
   7.3275325e-01   7.4670970e-05
   7.4232532e-01   7.6365789e-05
   7.5186341e-01   7.8069955e-05
   7.6136799e-01   7.9783384e-05
   7.7083949e-01   8.1505998e-05
   7.8027835e-01   8.3237724e-05
   7.8968501e-01   8.4978495e-05
   7.9905988e-01   8.6728246e-05
   8.0840333e-01   8.8486918e-05
   8.1771577e-01   9.0254458e-05
   8.2699757e-01   9.2030812e-05
   8.3624910e-01   9.3815936e-05
   8.4547069e-01   9.5609785e-05
   8.5466271e-01   9.7412321e-05
   8.6382548e-01   9.9223507e-05
   8.7295934e-01   1.0104331e-04
   8.8206459e-01   1.0287170e-04
   8.9114155e-01   1.0470865e-04
   9.0019052e-01   1.0655415e-04
   9.0921180e-01   1.0840815e-04
   9.1820567e-01   1.1027066e-04
   9.2717242e-01   1.1214166e-04
   9.3611231e-01   1.1402112e-04
   9.4502561e-01   1.1590905e-04
   9.5391259e-01   1.1780543e-04
   9.6277350e-01   1.1971026e-04
   9.7160860e-01   1.2162354e-04
   9.8041812e-01   1.2354527e-04
   9.8920231e-01   1.2547544e-04
   9.9796140e-01   1.2741406e-04
   1.0066956e+00   1.2936113e-04
   1.0154052e+00   1.3131667e-04
   1.0240904e+00   1.3328067e-04
   1.0327513e+00   1.3525316e-04
   1.0413883e+00   1.3723414e-04
   1.0500015e+00   1.3922363e-04
   1.0585911e+00   1.4122164e-04
   1.0671573e+00   1.4322818e-04
   1.0757004e+00   1.4524329e-04
   1.0842204e+00   1.4726697e-04
   1.0927177e+00   1.4929925e-04
   1.1011924e+00   1.5134014e-04
   1.1096446e+00   1.5338969e-04
   1.1180746e+00   1.5544790e-04
   1.1264825e+00   1.5751480e-04
   1.1348685e+00   1.5959043e-04
   1.1432329e+00   1.6167480e-04
   1.1515756e+00   1.6376795e-04
   1.1598970e+00   1.6586992e-04
   1.1681971e+00   1.6798072e-04
   1.1764762e+00   1.7010040e-04
   1.1847344e+00   1.7222899e-04
   1.1929719e+00   1.7436651e-04
   1.2011888e+00   1.7651302e-04
   1.2093852e+00   1.7866853e-04
   1.2175613e+00   1.8083309e-04
   1.2257174e+00   1.8300674e-04
   1.2338534e+00   1.8518952e-04
   1.2419695e+00   1.8738146e-04
   1.2500660e+00   1.8958260e-04
   1.2581429e+00   1.9179299e-04
   1.2662004e+00   1.9401266e-04
   1.2742385e+00   1.9624166e-04
   1.2822575e+00   1.9848004e-04
   1.2902575e+00   2.0072782e-04
   1.2982386e+00   2.0298506e-04
   1.3062009e+00   2.0525180e-04
   1.3141446e+00   2.0752809e-04
   1.3220698e+00   2.0981397e-04
   1.3299766e+00   2.1210949e-04
   1.3378651e+00   2.1441470e-04
   1.3457354e+00   2.1672963e-04
   1.3535878e+00   2.1905435e-04
   1.3614222e+00   2.2138890e-04
   1.3692389e+00   2.2373332e-04
   1.3770378e+00   2.2608766e-04
   1.3848192e+00   2.2845198e-04
   1.3925832e+00   2.3082633e-04
   1.4003298e+00   2.3321075e-04
   1.4080592e+00   2.3560529e-04
   1.4157715e+00   2.3801002e-04
   1.4234668e+00   2.4042497e-04
   1.4311452e+00   2.4285020e-04
   1.4388068e+00   2.4528576e-04
   1.4464517e+00   2.4773171e-04
   1.4540800e+00   2.5018810e-04
   1.4616918e+00   2.5265498e-04
   1.4692873e+00   2.5513240e-04
   1.4768664e+00   2.5762043e-04
   1.4844294e+00   2.6011911e-04
   1.4919763e+00   2.6262849e-04
   1.4995072e+00   2.6514864e-04
   1.5070222e+00   2.6767961e-04
   1.5145214e+00   2.7022145e-04
   1.5220049e+00   2.7277422e-04
   1.5294728e+00   2.7533797e-04
   1.5369252e+00   2.7791277e-04
   1.5443621e+00   2.8049867e-04
   1.5517837e+00   2.8309573e-04
   1.5591901e+00   2.8570399e-04
   1.5665813e+00   2.8832353e-04
   1.5739575e+00   2.9095439e-04
   1.5813186e+00   2.9359664e-04
   1.5886649e+00   2.9625034e-04
   1.5959963e+00   2.9891554e-04
   1.6033131e+00   3.0159229e-04
   1.6106232e+00   3.0428364e-04
   1.6179368e+00   3.0699342e-04
   1.6252540e+00   3.0972178e-04
   1.6325746e+00   3.1246889e-04
   1.6398987e+00   3.1523490e-04
   1.6472263e+00   3.1801999e-04
   1.6545575e+00   3.2082431e-04
   1.6618922e+00   3.2364804e-04
   1.6692305e+00   3.2649135e-04
   1.6765722e+00   3.2935441e-04
   1.6839176e+00   3.3223738e-04
   1.6912665e+00   3.3514045e-04
   1.6986190e+00   3.3806378e-04
   1.7059750e+00   3.4100757e-04
   1.7133346e+00   3.4397198e-04
   1.7206979e+00   3.4695720e-04
   1.7280647e+00   3.4996341e-04
   1.7354351e+00   3.5299080e-04
   1.7428092e+00   3.5603955e-04
   1.7501868e+00   3.5910985e-04
   1.7575682e+00   3.6220190e-04
   1.7649531e+00   3.6531588e-04
   1.7723417e+00   3.6845198e-04
   1.7797340e+00   3.7161042e-04
   1.7871299e+00   3.7479137e-04
   1.7945295e+00   3.7799504e-04
   1.8019327e+00   3.8122163e-04
   1.8093397e+00   3.8447135e-04
   1.8167503e+00   3.8774440e-04
   1.8241647e+00   3.9104098e-04
   1.8315828e+00   3.9436131e-04
   1.8390046e+00   3.9770560e-04
   1.8464301e+00   4.0107405e-04
   1.8538593e+00   4.0446689e-04
   1.8612923e+00   4.0788434e-04
   1.8687291e+00   4.1132661e-04
   1.8761696e+00   4.1479391e-04
   1.8836138e+00   4.1828649e-04
   1.8910619e+00   4.2180455e-04
   1.8985137e+00   4.2534834e-04
   1.9059694e+00   4.2891807e-04
   1.9134288e+00   4.3251399e-04
   1.9208920e+00   4.3613632e-04
   1.9283591e+00   4.3978530e-04
   1.9358300e+00   4.4346117e-04
   1.9433047e+00   4.4716418e-04
   1.9507833e+00   4.5089455e-04
   1.9582657e+00   4.5465255e-04
   1.9657520e+00   4.5843841e-04
   1.9732421e+00   4.6225239e-04
   1.9807361e+00   4.6609474e-04
   1.9882340e+00   4.6996571e-04
   1.9957358e+00   4.7386557e-04
   2.0032415e+00   4.7779456e-04
   2.0107511e+00   4.8175296e-04
   2.0182647e+00   4.8574103e-04
   2.0257822e+00   4.8975903e-04
   2.0333036e+00   4.9380724e-04
   2.0408289e+00   4.9788592e-04
   2.0483582e+00   5.0199535e-04
   2.0558915e+00   5.0613582e-04
   2.0634287e+00   5.1030758e-04
   2.0709699e+00   5.1451095e-04
   2.0785152e+00   5.1874619e-04
   2.0860644e+00   5.2301359e-04
   2.0936176e+00   5.2731344e-04
   2.1011748e+00   5.3164604e-04
   2.1087361e+00   5.3601169e-04
   2.1163014e+00   5.4041068e-04
   2.1238707e+00   5.4484332e-04
   2.1314441e+00   5.4930991e-04
   2.1390216e+00   5.5381075e-04
   2.1466031e+00   5.5834616e-04
   2.1541888e+00   5.6291645e-04
   2.1617785e+00   5.6752195e-04
   2.1693723e+00   5.7216295e-04
   2.1769702e+00   5.7683979e-04
   2.1845722e+00   5.8155280e-04
   2.1921784e+00   5.8630231e-04
   2.1997887e+00   5.9108864e-04
   2.2074032e+00   5.9591213e-04
   2.2150218e+00   6.0077313e-04
   2.2226446e+00   6.0567196e-04
   2.2302715e+00   6.1060897e-04
   2.2379026e+00   6.1558452e-04
   2.2455380e+00   6.2059895e-04
   2.2531775e+00   6.2565261e-04
   2.2608213e+00   6.3074587e-04
   2.2684692e+00   6.3587909e-04
   2.2761214e+00   6.4105262e-04
   2.2837779e+00   6.4626686e-04
   2.2914386e+00   6.5152215e-04
   2.2991036e+00   6.5681889e-04
   2.3067728e+00   6.6215743e-04
   2.3144464e+00   6.6753818e-04
   2.3221242e+00   6.7296150e-04
   2.3298063e+00   6.7842780e-04
   2.3374928e+00   6.8393748e-04
   2.3451835e+00   6.8949092e-04
   2.3528786e+00   6.9508853e-04
   2.3605781e+00   7.0073071e-04
   2.3682819e+00   7.0641788e-04
   2.3759901e+00   7.1215044e-04
   2.3837026e+00   7.1792883e-04
   2.3914196e+00   7.2375344e-04
   2.3991409e+00   7.2962471e-04
   2.4068666e+00   7.3554307e-04
   2.4145968e+00   7.4150895e-04
   2.4223314e+00   7.4752279e-04
   2.4300704e+00   7.5358503e-04
   2.4378139e+00   7.5969613e-04
   2.4455618e+00   7.6585652e-04
   2.4533142e+00   7.7206667e-04
   2.4610711e+00   7.7832703e-04
   2.4688325e+00   7.8463807e-04
   2.4765984e+00   7.9100026e-04
   2.4843688e+00   7.9741407e-04
   2.4921438e+00   8.0387998e-04
   2.4999233e+00   8.1039847e-04
   2.4999719e+00   8.1043938e-04
   2.4999768e+00   8.1044348e-04
   2.4999817e+00   8.1044757e-04
   2.4999841e+00   8.1044961e-04
   2.4999865e+00   8.1045166e-04
   2.4999987e+00   8.1046189e-04
   2.4999994e+00   8.1046253e-04
   2.4999995e+00   8.1046259e-04
   2.4999996e+00   8.1046266e-04
   2.5000000e+00   8.1046298e-04
   2.5000000e+00   8.1046299e-04
   2.5000000e+00   8.1046299e-04
   2.5000000e+00   8.1046299e-04
   2.5000000e+00   8.1046299e-04
   2.5000000e+00   8.1046300e-04
   2.5000000e+00   8.1046300e-04
   2.5000000e+00   8.1046300e-04
   2.5000000e+00   8.1046300e-04
   2.5000000e+00   8.1046300e-04
   2.5000000e+00   8.1046300e-04
   2.5000000e+00   8.1046300e-04
   2.5000000e+00   8.1046300e-04
   2.5000000e+00   8.1046300e-04
   2.5000000e+00   8.1046300e-04
   2.5000000e+00   8.1046300e-04
   2.5000000e+00   8.1046300e-04
   2.5000000e+00   8.1046300e-04
   2.5000000e+00   8.1046300e-04
   2.5000000e+00   8.1046300e-04
   2.5000000e+00   8.1046300e-04
   2.5000000e+00   8.1046300e-04
   2.5000000e+00   8.1046300e-04
   2.5000000e+00   8.1046300e-04
   2.5000000e+00   8.1046301e-04
   2.5000001e+00   8.1046308e-04
   2.5000005e+00   8.1046343e-04
   2.5000026e+00   8.1046518e-04
   2.5000130e+00   8.1047393e-04
   2.5000650e+00   8.1051768e-04
   2.5003251e+00   8.1073645e-04
   2.5016253e+00   8.1183113e-04
   2.5037280e+00   8.1360434e-04
   2.5062103e+00   8.1570232e-04
   2.5089601e+00   8.1803230e-04
   2.5119203e+00   8.2054746e-04
   2.5150559e+00   8.2321953e-04
   2.5183432e+00   8.2602956e-04
   2.5217649e+00   8.2896401e-04
   2.5253078e+00   8.3201270e-04
   2.5289616e+00   8.3516775e-04
   2.5327178e+00   8.3842290e-04
   2.5365694e+00   8.4177309e-04
   2.5405107e+00   8.4521414e-04
   2.5445364e+00   8.4874257e-04
   2.5486423e+00   8.5235548e-04
   2.5528245e+00   8.5605040e-04
   2.5570798e+00   8.5982522e-04
   2.5614051e+00   8.6367816e-04
   2.5657977e+00   8.6760767e-04
   2.5702552e+00   8.7161245e-04
   2.5747756e+00   8.7569137e-04
   2.5793567e+00   8.7984345e-04
   2.5839969e+00   8.8406790e-04
   2.5886944e+00   8.8836400e-04
   2.5934478e+00   8.9273119e-04
   2.5982556e+00   8.9716896e-04
   2.6031166e+00   9.0167694e-04
   2.6080295e+00   9.0625481e-04
   2.6129933e+00   9.1090233e-04
   2.6180069e+00   9.1561933e-04
   2.6230693e+00   9.2040569e-04
   2.6281797e+00   9.2526137e-04
   2.6333372e+00   9.3018637e-04
   2.6385410e+00   9.3518072e-04
   2.6437904e+00   9.4024452e-04
   2.6490846e+00   9.4537791e-04
   2.6544231e+00   9.5058106e-04
   2.6598051e+00   9.5585418e-04
   2.6652302e+00   9.6119752e-04
   2.6706977e+00   9.6661137e-04
   2.6762072e+00   9.7209603e-04
   2.6817581e+00   9.7765186e-04
   2.6873500e+00   9.8327923e-04
   2.6929825e+00   9.8897854e-04
   2.6986550e+00   9.9475023e-04
   2.7043674e+00   1.0005947e-03
   2.7101190e+00   1.0065126e-03
   2.7159097e+00   1.0125043e-03
   2.7217391e+00   1.0185703e-03
   2.7276068e+00   1.0247112e-03
   2.7335125e+00   1.0309277e-03
   2.7394560e+00   1.0372203e-03
   2.7454370e+00   1.0435896e-03
   2.7514552e+00   1.0500363e-03
   2.7575104e+00   1.0565610e-03
   2.7636024e+00   1.0631646e-03
   2.7697309e+00   1.0698476e-03
   2.7758957e+00   1.0766108e-03
   2.7820967e+00   1.0834550e-03
   2.7883336e+00   1.0903809e-03
   2.7946062e+00   1.0973894e-03
   2.8009145e+00   1.1044813e-03
   2.8072583e+00   1.1116575e-03
   2.8136373e+00   1.1189187e-03
   2.8200515e+00   1.1262660e-03
   2.8265007e+00   1.1337001e-03
   2.8329848e+00   1.1412221e-03
   2.8395037e+00   1.1488328e-03
   2.8460573e+00   1.1565334e-03
   2.8526455e+00   1.1643247e-03
   2.8592682e+00   1.1722078e-03
   2.8659253e+00   1.1801837e-03
   2.8726168e+00   1.1882535e-03
   2.8793425e+00   1.1964184e-03
   2.8861023e+00   1.2046793e-03
   2.8928964e+00   1.2130374e-03
   2.8997244e+00   1.2214940e-03
   2.9065866e+00   1.2300501e-03
   2.9134827e+00   1.2387070e-03
   2.9204127e+00   1.2474659e-03
   2.9273767e+00   1.2563281e-03
   2.9343745e+00   1.2652948e-03
   2.9414062e+00   1.2743674e-03
   2.9484717e+00   1.2835472e-03
   2.9555711e+00   1.2928356e-03
   2.9627043e+00   1.3022339e-03
   2.9698714e+00   1.3117435e-03
   2.9770722e+00   1.3213659e-03
   2.9843069e+00   1.3311026e-03
   2.9915754e+00   1.3409551e-03
   2.9988778e+00   1.3509248e-03
   3.0062141e+00   1.3610134e-03
   3.0135842e+00   1.3712224e-03
   3.0209883e+00   1.3815534e-03
   3.0284263e+00   1.3920082e-03
   3.0358983e+00   1.4025883e-03
   3.0434043e+00   1.4132955e-03
   3.0509445e+00   1.4241315e-03
   3.0585187e+00   1.4350981e-03
   3.0661271e+00   1.4461971e-03
   3.0737697e+00   1.4574304e-03
   3.0814466e+00   1.4687998e-03
   3.0891579e+00   1.4803073e-03
   3.0969035e+00   1.4919548e-03
   3.1046837e+00   1.5037444e-03
   3.1124983e+00   1.5156779e-03
   3.1203477e+00   1.5277576e-03
   3.1282317e+00   1.5399854e-03
   3.1361505e+00   1.5523637e-03
   3.1441042e+00   1.5648945e-03
   3.1520928e+00   1.5775800e-03
   3.1601165e+00   1.5904227e-03
   3.1681754e+00   1.6034247e-03
   3.1762696e+00   1.6165885e-03
   3.1843990e+00   1.6299165e-03
   3.1925640e+00   1.6434111e-03
   3.2007646e+00   1.6570748e-03
   3.2089980e+00   1.6709055e-03
   3.2172373e+00   1.6848594e-03
   3.2254824e+00   1.6989377e-03
   3.2337333e+00   1.7131417e-03
   3.2419901e+00   1.7274725e-03
   3.2502528e+00   1.7419315e-03
   3.2585213e+00   1.7565198e-03
   3.2667958e+00   1.7712389e-03
   3.2750762e+00   1.7860900e-03
   3.2833626e+00   1.8010744e-03
   3.2916549e+00   1.8161934e-03
   3.2999532e+00   1.8314484e-03
   3.3082575e+00   1.8468407e-03
   3.3165679e+00   1.8623717e-03
   3.3248843e+00   1.8780429e-03
   3.3332067e+00   1.8938555e-03
   3.3415352e+00   1.9098110e-03
   3.3498699e+00   1.9259109e-03
   3.3582107e+00   1.9421566e-03
   3.3665576e+00   1.9585496e-03
   3.3749107e+00   1.9750913e-03
   3.3832699e+00   1.9917833e-03
   3.3916354e+00   2.0086270e-03
   3.4000071e+00   2.0256240e-03
   3.4083851e+00   2.0427759e-03
   3.4167693e+00   2.0600841e-03
   3.4251598e+00   2.0775504e-03
   3.4335566e+00   2.0951762e-03
   3.4419597e+00   2.1129632e-03
   3.4503692e+00   2.1309131e-03
   3.4587851e+00   2.1490275e-03
   3.4672073e+00   2.1673081e-03
   3.4756360e+00   2.1857565e-03
   3.4840711e+00   2.2043745e-03
   3.4925126e+00   2.2231638e-03
   3.5009607e+00   2.2421262e-03
   3.5094152e+00   2.2612634e-03
   3.5178763e+00   2.2805772e-03
   3.5263439e+00   2.3000695e-03
   3.5348181e+00   2.3197420e-03
   3.5432989e+00   2.3395966e-03
   3.5517863e+00   2.3596351e-03
   3.5602803e+00   2.3798596e-03
   3.5687810e+00   2.4002719e-03
   3.5772884e+00   2.4208739e-03
   3.5858025e+00   2.4416675e-03
   3.5943233e+00   2.4626549e-03
   3.6028509e+00   2.4838379e-03
   3.6113853e+00   2.5052187e-03
   3.6199264e+00   2.5267992e-03
   3.6284744e+00   2.5485815e-03
   3.6370293e+00   2.5705678e-03
   3.6455910e+00   2.5927601e-03
   3.6541596e+00   2.6151606e-03
   3.6627352e+00   2.6377715e-03
   3.6713177e+00   2.6605950e-03
   3.6799072e+00   2.6836332e-03
   3.6885037e+00   2.7068886e-03
   3.6971072e+00   2.7303632e-03
   3.7057178e+00   2.7540595e-03
   3.7143355e+00   2.7779797e-03
   3.7229602e+00   2.8021262e-03
   3.7315921e+00   2.8265014e-03
   3.7402312e+00   2.8511078e-03
   3.7488775e+00   2.8759477e-03
   3.7575309e+00   2.9010235e-03
   3.7661917e+00   2.9263380e-03
   3.7748597e+00   2.9518934e-03
   3.7835349e+00   2.9776925e-03
   3.7922176e+00   3.0037377e-03
   3.8009075e+00   3.0300318e-03
   3.8096049e+00   3.0565773e-03
   3.8183096e+00   3.0833770e-03
   3.8270218e+00   3.1104335e-03
   3.8357415e+00   3.1377497e-03
   3.8444687e+00   3.1653282e-03
   3.8532034e+00   3.1931719e-03
   3.8619456e+00   3.2212837e-03
   3.8706955e+00   3.2496664e-03
   3.8794529e+00   3.2783229e-03
   3.8882180e+00   3.3072563e-03
   3.8969908e+00   3.3364694e-03
   3.9057713e+00   3.3659653e-03
   3.9145595e+00   3.3957471e-03
   3.9233555e+00   3.4258178e-03
   3.9321593e+00   3.4561807e-03
   3.9409710e+00   3.4868387e-03
   3.9497905e+00   3.5177953e-03
   3.9586179e+00   3.5490536e-03
   3.9674532e+00   3.5806170e-03
   3.9762965e+00   3.6124886e-03
   3.9851478e+00   3.6446720e-03
   3.9940071e+00   3.6771706e-03
   4.0028745e+00   3.7099878e-03
   4.0117500e+00   3.7431270e-03
   4.0206336e+00   3.7765919e-03
   4.0295254e+00   3.8103861e-03
   4.0384202e+00   3.8444929e-03
   4.0473149e+00   3.8789040e-03
   4.0562097e+00   3.9136219e-03
   4.0651044e+00   3.9486496e-03
   4.0739992e+00   3.9839896e-03
   4.0828939e+00   4.0196448e-03
   4.0917887e+00   4.0556180e-03
   4.1006835e+00   4.0919121e-03
   4.1095782e+00   4.1285299e-03
   4.1184730e+00   4.1654744e-03
   4.1273677e+00   4.2027485e-03
   4.1362625e+00   4.2403551e-03
   4.1451572e+00   4.2782971e-03
   4.1540520e+00   4.3165777e-03
   4.1629467e+00   4.3551998e-03
   4.1718415e+00   4.3941664e-03
   4.1807362e+00   4.4334808e-03
   4.1896310e+00   4.4731458e-03
   4.1985257e+00   4.5131648e-03
   4.2074204e+00   4.5535409e-03
   4.2163152e+00   4.5942773e-03
   4.2252099e+00   4.6353771e-03
   4.2341047e+00   4.6768436e-03
   4.2429994e+00   4.7186802e-03
   4.2518942e+00   4.7608901e-03
   4.2607889e+00   4.8034767e-03
   4.2696837e+00   4.8464434e-03
   4.2785784e+00   4.8897934e-03
   4.2874731e+00   4.9335304e-03
   4.2963679e+00   4.9776576e-03
   4.3052626e+00   5.0221787e-03
   4.3141574e+00   5.0670971e-03
   4.3230521e+00   5.1124164e-03
   4.3319468e+00   5.1581403e-03
   4.3408416e+00   5.2042722e-03
   4.3497363e+00   5.2508158e-03
   4.3586311e+00   5.2977749e-03
   4.3675258e+00   5.3451532e-03
   4.3764205e+00   5.3929543e-03
   4.3853153e+00   5.4411821e-03
   4.3942100e+00   5.4898404e-03
   4.4031047e+00   5.5389330e-03
   4.4119995e+00   5.5884639e-03
   4.4208942e+00   5.6384369e-03
   4.4297889e+00   5.6888560e-03
   4.4386837e+00   5.7397252e-03
   4.4475784e+00   5.7910485e-03
   4.4564731e+00   5.8428300e-03
   4.4653679e+00   5.8950737e-03
   4.4742626e+00   5.9477839e-03
   4.4831573e+00   6.0009646e-03
   4.4920521e+00   6.0546201e-03
   4.5009468e+00   6.1087547e-03
   4.5098415e+00   6.1633725e-03
   4.5187363e+00   6.2184780e-03
   4.5276310e+00   6.2740754e-03
   4.5365257e+00   6.3301693e-03
   4.5454205e+00   6.3867640e-03
   4.5543152e+00   6.4438639e-03
   4.5632099e+00   6.5014737e-03
   4.5721047e+00   6.5595979e-03
   4.5809994e+00   6.6182410e-03
   4.5898941e+00   6.6774078e-03
   4.5987889e+00   6.7371028e-03
   4.6076836e+00   6.7973309e-03
   4.6165783e+00   6.8580967e-03
   4.6254730e+00   6.9194052e-03
   4.6343678e+00   6.9812611e-03
   4.6432625e+00   7.0436693e-03
   4.6521572e+00   7.1066348e-03
   4.6610520e+00   7.1701626e-03
   4.6699467e+00   7.2342577e-03
   4.6788414e+00   7.2989251e-03
   4.6877362e+00   7.3641699e-03
   4.6966309e+00   7.4299974e-03
   4.7055256e+00   7.4964128e-03
   4.7144203e+00   7.5634212e-03
   4.7233151e+00   7.6310281e-03
   4.7322098e+00   7.6992386e-03
   4.7411045e+00   7.7680584e-03
   4.7499993e+00   7.8374927e-03
   4.7588940e+00   7.9075470e-03
   4.7677887e+00   7.9782271e-03
   4.7766835e+00   8.0495383e-03
   4.7855782e+00   8.1214863e-03
   4.7944729e+00   8.1940770e-03
   4.8033676e+00   8.2673158e-03
   4.8122624e+00   8.3412088e-03
   4.8211571e+00   8.4157617e-03
   4.8300518e+00   8.4909804e-03
   4.8389465e+00   8.5668709e-03
   4.8478413e+00   8.6434392e-03
   4.8567360e+00   8.7206914e-03
   4.8656307e+00   8.7986335e-03
   4.8745255e+00   8.8772717e-03
   4.8834202e+00   8.9566123e-03
   4.8923149e+00   9.0366615e-03
   4.9012096e+00   9.1174256e-03
   4.9101044e+00   9.1989111e-03
   4.9189991e+00   9.2811244e-03
   4.9278938e+00   9.3640720e-03
   4.9367886e+00   9.4477604e-03
   4.9456833e+00   9.5321963e-03
   4.9545780e+00   9.6173864e-03
   4.9634727e+00   9.7033373e-03
   4.9723675e+00   9.7900559e-03
   4.9812622e+00   9.8775492e-03
   4.9901569e+00   9.9658239e-03
   4.9990516e+00   1.0054887e-02
   5.0079464e+00   1.0144746e-02
   5.0168411e+00   1.0235407e-02
   5.0257358e+00   1.0326878e-02
   5.0346306e+00   1.0419166e-02
   5.0435253e+00   1.0512279e-02
   5.0524200e+00   1.0606223e-02
   5.0613147e+00   1.0701006e-02
   5.0702095e+00   1.0796636e-02
   5.0791042e+00   1.0893120e-02
   5.0879989e+00   1.0990466e-02
   5.0968936e+00   1.1088681e-02
   5.1057884e+00   1.1187774e-02
   5.1146831e+00   1.1287752e-02
   5.1235778e+00   1.1388623e-02
   5.1324725e+00   1.1490395e-02
   5.1413673e+00   1.1593076e-02
   5.1502620e+00   1.1696674e-02
   5.1591567e+00   1.1801198e-02
   5.1680514e+00   1.1906655e-02
   5.1769462e+00   1.2013054e-02
   5.1858409e+00   1.2120404e-02
   5.1947356e+00   1.2228713e-02
   5.2036303e+00   1.2337989e-02
   5.2125251e+00   1.2448241e-02
   5.2214198e+00   1.2559478e-02
   5.2303145e+00   1.2671709e-02
   5.2392092e+00   1.2784943e-02
   5.2481040e+00   1.2899188e-02
   5.2569987e+00   1.3014453e-02
   5.2658934e+00   1.3130748e-02
   5.2747881e+00   1.3248082e-02
   5.2836829e+00   1.3366464e-02
   5.2925776e+00   1.3485904e-02
   5.3014723e+00   1.3606410e-02
   5.3103670e+00   1.3727993e-02
   5.3192618e+00   1.3850663e-02
   5.3281565e+00   1.3974428e-02
   5.3370512e+00   1.4099298e-02
   5.3459460e+00   1.4225284e-02
   5.3548407e+00   1.4352396e-02
   5.3637354e+00   1.4480643e-02
   5.3726301e+00   1.4610036e-02
   5.3815249e+00   1.4740584e-02
   5.3904196e+00   1.4872299e-02
   5.3993143e+00   1.5005191e-02
   5.4082090e+00   1.5139269e-02
   5.4171038e+00   1.5274546e-02
   5.4259985e+00   1.5411031e-02
   5.4348932e+00   1.5548735e-02
   5.4437879e+00   1.5687670e-02
   5.4526827e+00   1.5827845e-02
   5.4615774e+00   1.5969273e-02
   5.4704721e+00   1.6111964e-02
   5.4793668e+00   1.6255930e-02
   5.4882616e+00   1.6401182e-02
   5.4971563e+00   1.6547731e-02
   5.5060510e+00   1.6695590e-02
   5.5149457e+00   1.6844770e-02
   5.5238405e+00   1.6995282e-02
   5.5327352e+00   1.7147139e-02
   5.5416299e+00   1.7300353e-02
   5.5505246e+00   1.7454936e-02
   5.5594194e+00   1.7610899e-02
   5.5683141e+00   1.7768256e-02
   5.5772088e+00   1.7927018e-02
   5.5861035e+00   1.8087199e-02
   5.5949983e+00   1.8248811e-02
   5.6038930e+00   1.8411866e-02
   5.6127877e+00   1.8576379e-02
   5.6216824e+00   1.8742361e-02
   5.6305772e+00   1.8909825e-02
   5.6394719e+00   1.9078786e-02
   5.6483666e+00   1.9249257e-02
   5.6572613e+00   1.9421250e-02
   5.6661561e+00   1.9594780e-02
   5.6750508e+00   1.9769860e-02
   5.6839455e+00   1.9946504e-02
   5.6928402e+00   2.0124726e-02
   5.7017350e+00   2.0304541e-02
   5.7106297e+00   2.0485962e-02
   5.7195244e+00   2.0669003e-02
   5.7284191e+00   2.0853681e-02
   5.7373139e+00   2.1040007e-02
   5.7462086e+00   2.1227999e-02
   5.7551033e+00   2.1417670e-02
   5.7639980e+00   2.1609035e-02
   5.7728928e+00   2.1802111e-02
   5.7817875e+00   2.1996911e-02
   5.7906822e+00   2.2193451e-02
   5.7995769e+00   2.2391747e-02
   5.8084717e+00   2.2591815e-02
   5.8173664e+00   2.2793670e-02
   5.8262611e+00   2.2997329e-02
   5.8351558e+00   2.3202806e-02
   5.8440506e+00   2.3410120e-02
   5.8529453e+00   2.3619286e-02
   5.8618400e+00   2.3830320e-02
   5.8707347e+00   2.4043240e-02
   5.8796295e+00   2.4258062e-02
   5.8885242e+00   2.4474804e-02
   5.8974189e+00   2.4693481e-02
   5.9063136e+00   2.4914113e-02
   5.9152083e+00   2.5136715e-02
   5.9241031e+00   2.5361306e-02
   5.9329978e+00   2.5587904e-02
   5.9418925e+00   2.5816526e-02
   5.9507872e+00   2.6047191e-02
   5.9596820e+00   2.6279916e-02
   5.9685767e+00   2.6514721e-02
   5.9774714e+00   2.6751623e-02
   5.9863661e+00   2.6990642e-02
   5.9952609e+00   2.7231797e-02
   6.0041556e+00   2.7475106e-02
   6.0130503e+00   2.7720588e-02
   6.0219451e+00   2.7968264e-02
   6.0308398e+00   2.8218152e-02
   6.0397345e+00   2.8470273e-02
   6.0486292e+00   2.8724647e-02
   6.0575240e+00   2.8981293e-02
   6.0664187e+00   2.9240232e-02
   6.0753134e+00   2.9501484e-02
   6.0842081e+00   2.9765071e-02
   6.0931029e+00   3.0031012e-02
   6.1019976e+00   3.0299329e-02
   6.1108923e+00   3.0570043e-02
   6.1197870e+00   3.0843176e-02
   6.1286818e+00   3.1118750e-02
   6.1375765e+00   3.1396785e-02
   6.1464712e+00   3.1677304e-02
   6.1553659e+00   3.1960330e-02
   6.1642607e+00   3.2245884e-02
   6.1731554e+00   3.2533989e-02
   6.1820501e+00   3.2824668e-02
   6.1909448e+00   3.3117944e-02
   6.1998396e+00   3.3413840e-02
   6.2087343e+00   3.3712380e-02
   6.2176290e+00   3.4013588e-02
   6.2265237e+00   3.4317486e-02
   6.2354185e+00   3.4624099e-02
   6.2443132e+00   3.4933452e-02
   6.2532079e+00   3.5245568e-02
   6.2621026e+00   3.5560473e-02
   6.2709973e+00   3.5878192e-02
   6.2798921e+00   3.6198749e-02
   6.2887868e+00   3.6522170e-02
   6.2976815e+00   3.6848480e-02
   6.3065763e+00   3.7177706e-02
   6.3154710e+00   3.7509873e-02
   6.3243657e+00   3.7845007e-02
   6.3332604e+00   3.8183136e-02
   6.3421552e+00   3.8524286e-02
   6.3510499e+00   3.8868484e-02
   6.3599446e+00   3.9215757e-02
   6.3688393e+00   3.9566132e-02
   6.3777340e+00   3.9919638e-02
   6.3866288e+00   4.0276302e-02
   6.3955235e+00   4.0636153e-02
   6.4044182e+00   4.0999219e-02
   6.4133129e+00   4.1365528e-02
   6.4222077e+00   4.1735110e-02
   6.4311024e+00   4.2107994e-02
   6.4399971e+00   4.2484210e-02
   6.4488918e+00   4.2863786e-02
   6.4577866e+00   4.3246754e-02
   6.4666813e+00   4.3633144e-02
   6.4755760e+00   4.4022985e-02
   6.4844707e+00   4.4416310e-02
   6.4933655e+00   4.4813148e-02
   6.5022602e+00   4.5213532e-02
   6.5111549e+00   4.5617494e-02
   6.5200496e+00   4.6025064e-02
   6.5289444e+00   4.6436276e-02
   6.5378391e+00   4.6851161e-02
   6.5467338e+00   4.7269754e-02
   6.5556285e+00   4.7692085e-02
   6.5645233e+00   4.8118191e-02
   6.5734180e+00   4.8548103e-02
   6.5823127e+00   4.8981856e-02
   6.5912074e+00   4.9419485e-02
   6.6001022e+00   4.9861023e-02
   6.6089969e+00   5.0306506e-02
   6.6178916e+00   5.0755970e-02
   6.6267863e+00   5.1209449e-02
   6.6356811e+00   5.1666979e-02
   6.6445758e+00   5.2128598e-02
   6.6534705e+00   5.2594340e-02
   6.6623652e+00   5.3064244e-02
   6.6712600e+00   5.3538346e-02
   6.6801547e+00   5.4016683e-02
   6.6890494e+00   5.4499294e-02
   6.6979441e+00   5.4986217e-02
   6.7068389e+00   5.5477491e-02
   6.7157336e+00   5.5973153e-02
   6.7246283e+00   5.6473244e-02
   6.7335230e+00   5.6977803e-02
   6.7424178e+00   5.7486870e-02
   6.7513125e+00   5.8000485e-02
   6.7602072e+00   5.8518689e-02
   6.7691019e+00   5.9041522e-02
   6.7779967e+00   5.9569027e-02
   6.7868914e+00   6.0101245e-02
   6.7957861e+00   6.0638218e-02
   6.8046808e+00   6.1179988e-02
   6.8135756e+00   6.1726599e-02
   6.8224703e+00   6.2278093e-02
   6.8313650e+00   6.2834514e-02
   6.8402597e+00   6.3395907e-02
   6.8491545e+00   6.3962315e-02
   6.8580492e+00   6.4533784e-02
   6.8669439e+00   6.5110358e-02
   6.8758386e+00   6.5692084e-02
   6.8847334e+00   6.6279007e-02
   6.8936281e+00   6.6871174e-02
   6.9025228e+00   6.7468632e-02
   6.9114175e+00   6.8071427e-02
   6.9203123e+00   6.8679608e-02
   6.9292070e+00   6.9293223e-02
   6.9381017e+00   6.9912320e-02
   6.9469964e+00   7.0536948e-02
   6.9558912e+00   7.1167157e-02
   6.9647859e+00   7.1802996e-02
   6.9736806e+00   7.2444516e-02
   6.9825753e+00   7.3091768e-02
   6.9914701e+00   7.3744803e-02
   7.0003648e+00   7.4403672e-02
   7.0092595e+00   7.5068427e-02
   7.0181542e+00   7.5739121e-02
   7.0270490e+00   7.6415808e-02
   7.0359437e+00   7.7098541e-02
   7.0448384e+00   7.7787373e-02
   7.0537331e+00   7.8482360e-02
   7.0626279e+00   7.9183556e-02
   7.0715226e+00   7.9891016e-02
   7.0804173e+00   8.0604798e-02
   7.0893120e+00   8.1324956e-02
   7.0982068e+00   8.2051549e-02
   7.1071015e+00   8.2784633e-02
   7.1159962e+00   8.3524268e-02
   7.1248909e+00   8.4270510e-02
   7.1337857e+00   8.5023419e-02
   7.1426804e+00   8.5783056e-02
   7.1515751e+00   8.6549479e-02
   7.1604698e+00   8.7322749e-02
   7.1693646e+00   8.8102929e-02
   7.1782593e+00   8.8890078e-02
   7.1871540e+00   8.9684260e-02
   7.1960487e+00   9.0485538e-02
   7.2049435e+00   9.1293974e-02
   7.2138382e+00   9.2109634e-02
   7.2227329e+00   9.2932581e-02
   7.2316276e+00   9.3762880e-02
   7.2405223e+00   9.4600598e-02
   7.2494171e+00   9.5445800e-02
   7.2583118e+00   9.6298554e-02
   7.2672065e+00   9.7158926e-02
   7.2761012e+00   9.8026985e-02
   7.2849960e+00   9.8902800e-02
   7.2938907e+00   9.9786440e-02
   7.3027854e+00   1.0067797e-01
   7.3116801e+00   1.0157747e-01
   7.3205749e+00   1.0248501e-01
   7.3294696e+00   1.0340065e-01
   7.3383643e+00   1.0432448e-01
   7.3472591e+00   1.0525656e-01
   7.3561538e+00   1.0619697e-01
   7.3650485e+00   1.0714578e-01
   7.3739432e+00   1.0810306e-01
   7.3828380e+00   1.0906890e-01
   7.3917327e+00   1.1004337e-01
   7.4006274e+00   1.1102654e-01
   7.4095221e+00   1.1201850e-01
   7.4184168e+00   1.1301932e-01
   7.4273116e+00   1.1402908e-01
   7.4362063e+00   1.1504786e-01
   7.4451010e+00   1.1607575e-01
   7.4539958e+00   1.1711282e-01
   7.4628905e+00   1.1815915e-01
   7.4717852e+00   1.1921484e-01
   7.4806799e+00   1.2027995e-01
   7.4895746e+00   1.2135458e-01
   7.4984694e+00   1.2243882e-01
   7.4993588e+00   1.2254777e-01
   7.4994478e+00   1.2255867e-01
   7.4995367e+00   1.2256957e-01
   7.4999815e+00   1.2262410e-01
   7.4999954e+00   1.2262580e-01
   7.4999968e+00   1.2262597e-01
   7.4999982e+00   1.2262614e-01
   7.4999989e+00   1.2262624e-01
   7.4999997e+00   1.2262634e-01
   7.5000000e+00   1.2262637e-01
   7.5000000e+00   1.2262637e-01
   7.5000000e+00   1.2262637e-01
   7.5000000e+00   1.2262637e-01
   7.5000000e+00   1.2262637e-01
   7.5000000e+00   1.2262637e-01
   7.5000000e+00   1.2262637e-01
   7.5000000e+00   1.2262637e-01
   7.5000000e+00   1.2262637e-01
   7.5000000e+00   1.2262637e-01
   7.5000001e+00   1.2262638e-01
   7.5000004e+00   1.2262642e-01
   7.5000021e+00   1.2262662e-01
   7.5000103e+00   1.2262763e-01
   7.5000517e+00   1.2263270e-01
   7.5002583e+00   1.2265805e-01
   7.5012915e+00   1.2278484e-01
   7.5064574e+00   1.2342078e-01
   7.5130873e+00   1.2424177e-01
   7.5197463e+00   1.2507185e-01
   7.5264396e+00   1.2591181e-01
   7.5331672e+00   1.2676175e-01
   7.5399290e+00   1.2762179e-01
   7.5467249e+00   1.2849206e-01
   7.5535549e+00   1.2937266e-01
   7.5604189e+00   1.3026373e-01
   7.5673169e+00   1.3116540e-01
   7.5742488e+00   1.3207779e-01
   7.5812147e+00   1.3300103e-01
   7.5882144e+00   1.3393527e-01
   7.5952480e+00   1.3488064e-01
   7.6023154e+00   1.3583728e-01
   7.6094167e+00   1.3680533e-01
   7.6165518e+00   1.3778494e-01
   7.6237207e+00   1.3877626e-01
   7.6309234e+00   1.3977944e-01
   7.6381600e+00   1.4079463e-01
   7.6454304e+00   1.4182200e-01
   7.6527347e+00   1.4286170e-01
   7.6600728e+00   1.4391389e-01
   7.6674449e+00   1.4497875e-01
   7.6748508e+00   1.4605645e-01
   7.6822907e+00   1.4714715e-01
   7.6897646e+00   1.4825103e-01
   7.6972726e+00   1.4936828e-01
   7.7048146e+00   1.5049908e-01
   7.7123907e+00   1.5164361e-01
   7.7200010e+00   1.5280207e-01
   7.7276456e+00   1.5397465e-01
   7.7353244e+00   1.5516154e-01
   7.7430375e+00   1.5636296e-01
   7.7507851e+00   1.5757910e-01
   7.7585672e+00   1.5881017e-01
   7.7663838e+00   1.6005640e-01
   7.7742350e+00   1.6131799e-01
   7.7821210e+00   1.6259516e-01
   7.7900417e+00   1.6388815e-01
   7.7979974e+00   1.6519719e-01
   7.8059880e+00   1.6652250e-01
   7.8140136e+00   1.6786434e-01
   7.8220745e+00   1.6922293e-01
   7.8301706e+00   1.7059854e-01
   7.8383020e+00   1.7199142e-01
   7.8464690e+00   1.7340181e-01
   7.8546715e+00   1.7483000e-01
   7.8629098e+00   1.7627624e-01
   7.8711838e+00   1.7774081e-01
   7.8794938e+00   1.7922399e-01
   7.8878399e+00   1.8072607e-01
   7.8962222e+00   1.8224733e-01
   7.9046408e+00   1.8378808e-01
   7.9130958e+00   1.8534861e-01
   7.9215875e+00   1.8692923e-01
   7.9301159e+00   1.8853025e-01
   7.9386812e+00   1.9015200e-01
   7.9472835e+00   1.9179481e-01
   7.9559230e+00   1.9345901e-01
   7.9645999e+00   1.9514493e-01
   7.9733142e+00   1.9685292e-01
   7.9820663e+00   1.9858335e-01
   7.9908561e+00   2.0033656e-01
   7.9996840e+00   2.0211294e-01
   8.0085500e+00   2.0391285e-01
   8.0174448e+00   2.0573469e-01
   8.0263395e+00   2.0757281e-01
   8.0352342e+00   2.0942735e-01
   8.0441290e+00   2.1129846e-01
   8.0530237e+00   2.1318629e-01
   8.0619184e+00   2.1509098e-01
   8.0708131e+00   2.1701269e-01
   8.0797079e+00   2.1895157e-01
   8.0886026e+00   2.2090777e-01
   8.0974973e+00   2.2288145e-01
   8.1063920e+00   2.2487276e-01
   8.1152867e+00   2.2688187e-01
   8.1241815e+00   2.2890892e-01
   8.1330762e+00   2.3095409e-01
   8.1419709e+00   2.3301752e-01
   8.1508656e+00   2.3509940e-01
   8.1597604e+00   2.3719987e-01
   8.1686551e+00   2.3931911e-01
   8.1775498e+00   2.4145728e-01
   8.1864445e+00   2.4361456e-01
   8.1953393e+00   2.4579111e-01
   8.2042340e+00   2.4798711e-01
   8.2131287e+00   2.5020272e-01
   8.2220234e+00   2.5243814e-01
   8.2309182e+00   2.5469352e-01
   8.2398129e+00   2.5696906e-01
   8.2487076e+00   2.5926493e-01
   8.2576024e+00   2.6158130e-01
   8.2664971e+00   2.6391838e-01
   8.2753918e+00   2.6627633e-01
   8.2842865e+00   2.6865535e-01
   8.2931813e+00   2.7105563e-01
   8.3020760e+00   2.7347735e-01
   8.3109707e+00   2.7592071e-01
   8.3198654e+00   2.7838589e-01
   8.3287602e+00   2.8087311e-01
   8.3376549e+00   2.8338254e-01
   8.3465496e+00   2.8591439e-01
   8.3554443e+00   2.8846887e-01
   8.3643391e+00   2.9104617e-01
   8.3732338e+00   2.9364649e-01
   8.3821285e+00   2.9627005e-01
   8.3910233e+00   2.9891705e-01
   8.3999180e+00   3.0158769e-01
   8.4088127e+00   3.0428220e-01
   8.4177074e+00   3.0700078e-01
   8.4266022e+00   3.0974365e-01
   8.4354969e+00   3.1251102e-01
   8.4443916e+00   3.1530312e-01
   8.4532863e+00   3.1812017e-01
   8.4621811e+00   3.2096238e-01
   8.4710758e+00   3.2382998e-01
   8.4799705e+00   3.2672321e-01
   8.4888652e+00   3.2964229e-01
   8.4977600e+00   3.3258745e-01
   8.4986494e+00   3.3288340e-01
   8.4995389e+00   3.3317963e-01
   8.4997996e+00   3.3326648e-01
   8.4998617e+00   3.3328718e-01
   8.4999238e+00   3.3330788e-01
   8.4999680e+00   3.3332263e-01
   8.4999900e+00   3.3332997e-01
   8.5000121e+00   3.3333732e-01
   8.5000351e+00   3.3334501e-01
   8.5001505e+00   3.3338345e-01
   8.5007271e+00   3.3357575e-01
   8.5036104e+00   3.3453889e-01
   8.5098720e+00   3.3663962e-01
   8.5161471e+00   3.3875657e-01
   8.5224493e+00   3.4089359e-01
   8.5287786e+00   3.4304996e-01
   8.5351349e+00   3.4522494e-01
   8.5415183e+00   3.4741779e-01
   8.5479289e+00   3.4962781e-01
   8.5543665e+00   3.5185425e-01
   8.5608313e+00   3.5409638e-01
   8.5673232e+00   3.5635348e-01
   8.5738423e+00   3.5862482e-01
   8.5803886e+00   3.6090967e-01
   8.5869621e+00   3.6320730e-01
   8.5935630e+00   3.6551699e-01
   8.6001912e+00   3.6783800e-01
   8.6068468e+00   3.7016961e-01
   8.6135298e+00   3.7251111e-01
   8.6202404e+00   3.7486177e-01
   8.6269785e+00   3.7722086e-01
   8.6337443e+00   3.7958768e-01
   8.6405378e+00   3.8196151e-01
   8.6473592e+00   3.8434163e-01
   8.6542084e+00   3.8672733e-01
   8.6610856e+00   3.8911791e-01
   8.6679909e+00   3.9151267e-01
   8.6749244e+00   3.9391090e-01
   8.6818861e+00   3.9631190e-01
   8.6888763e+00   3.9871497e-01
   8.6958950e+00   4.0111944e-01
   8.7029423e+00   4.0352460e-01
   8.7100184e+00   4.0592978e-01
   8.7171234e+00   4.0833429e-01
   8.7242575e+00   4.1073746e-01
   8.7314207e+00   4.1313861e-01
   8.7386133e+00   4.1553708e-01
   8.7458354e+00   4.1793221e-01
   8.7530872e+00   4.2032332e-01
   8.7603688e+00   4.2270977e-01
   8.7676804e+00   4.2509091e-01
   8.7750222e+00   4.2746609e-01
   8.7823944e+00   4.2983466e-01
   8.7897972e+00   4.3219600e-01
   8.7972309e+00   4.3454946e-01
   8.8046956e+00   4.3689446e-01
   8.8121919e+00   4.3923043e-01
   8.8197202e+00   4.4155679e-01
   8.8272807e+00   4.4387299e-01
   8.8348741e+00   4.4617845e-01
   8.8425006e+00   4.4847262e-01
   8.8501607e+00   4.5075494e-01
   8.8578549e+00   4.5302486e-01
   8.8655837e+00   4.5528182e-01
   8.8733474e+00   4.5752528e-01
   8.8811466e+00   4.5975470e-01
   8.8889819e+00   4.6196952e-01
   8.8968536e+00   4.6416922e-01
   8.9047624e+00   4.6635326e-01
   8.9127088e+00   4.6852110e-01
   8.9206933e+00   4.7067222e-01
   8.9287166e+00   4.7280607e-01
   8.9367792e+00   4.7492214e-01
   8.9448817e+00   4.7701990e-01
   8.9530249e+00   4.7909883e-01
   8.9612092e+00   4.8115841e-01
   8.9694355e+00   4.8319812e-01
   8.9777045e+00   4.8521744e-01
   8.9860167e+00   4.8721585e-01
   8.9943731e+00   4.8919284e-01
   9.0027744e+00   4.9114790e-01
   9.0112213e+00   4.9308051e-01
   9.0197147e+00   4.9499016e-01
   9.0282556e+00   4.9687633e-01
   9.0368447e+00   4.9873853e-01
   9.0454831e+00   5.0057623e-01
   9.0541716e+00   5.0238892e-01
   9.0629114e+00   5.0417610e-01
   9.0717034e+00   5.0593724e-01
   9.0805489e+00   5.0767183e-01
   9.0894488e+00   5.0937936e-01
   9.0984045e+00   5.1105932e-01
   9.1074171e+00   5.1271117e-01
   9.1164881e+00   5.1433440e-01
   9.1256187e+00   5.1592848e-01
   9.1348105e+00   5.1749289e-01
   9.1440649e+00   5.1902708e-01
   9.1533836e+00   5.2053053e-01
   9.1627682e+00   5.2200268e-01
   9.1722205e+00   5.2344298e-01
   9.1817425e+00   5.2485089e-01
   9.1913361e+00   5.2622583e-01
   9.2010034e+00   5.2756722e-01
   9.2107467e+00   5.2887450e-01
   9.2205683e+00   5.3014705e-01
   9.2304709e+00   5.3138428e-01
   9.2404571e+00   5.3258555e-01
   9.2505300e+00   5.3375024e-01
   9.2606925e+00   5.3487768e-01
   9.2709481e+00   5.3596720e-01
   9.2813005e+00   5.3701810e-01
   9.2917536e+00   5.3802966e-01
   9.3023118e+00   5.3900112e-01
   9.3129797e+00   5.3993170e-01
   9.3237625e+00   5.4082057e-01
   9.3346659e+00   5.4166687e-01
   9.3456962e+00   5.4246968e-01
   9.3568603e+00   5.4322804e-01
   9.3681660e+00   5.4394089e-01
   9.3796222e+00   5.4460713e-01
   9.3912387e+00   5.4522555e-01
   9.4030270e+00   5.4579484e-01
   9.4150002e+00   5.4631355e-01
   9.4271737e+00   5.4678008e-01
   9.4394796e+00   5.4718998e-01
   9.4517946e+00   5.4753876e-01
   9.4641192e+00   5.4782700e-01
   9.4764538e+00   5.4805528e-01
   9.4887987e+00   5.4822418e-01
   9.5011542e+00   5.4833428e-01
   9.5135204e+00   5.4838618e-01
   9.5258979e+00   5.4838047e-01
   9.5382868e+00   5.4831777e-01
   9.5506875e+00   5.4819868e-01
   9.5631002e+00   5.4802381e-01
   9.5755253e+00   5.4779379e-01
   9.5879632e+00   5.4750921e-01
   9.6004140e+00   5.4717072e-01
   9.6128783e+00   5.4677893e-01
   9.6253562e+00   5.4633447e-01
   9.6378481e+00   5.4583795e-01
   9.6503544e+00   5.4529002e-01
   9.6628754e+00   5.4469130e-01
   9.6754115e+00   5.4404242e-01
   9.6879630e+00   5.4334399e-01
   9.7005303e+00   5.4259666e-01
   9.7131137e+00   5.4180104e-01
   9.7257137e+00   5.4095777e-01
   9.7383306e+00   5.4006746e-01
   9.7509647e+00   5.3913074e-01
   9.7636166e+00   5.3814823e-01
   9.7762865e+00   5.3712055e-01
   9.7889750e+00   5.3604831e-01
   9.8016823e+00   5.3493212e-01
   9.8144090e+00   5.3377259e-01
   9.8271555e+00   5.3257034e-01
   9.8399222e+00   5.3132596e-01
   9.8527095e+00   5.3004005e-01
   9.8655101e+00   5.2871404e-01
   9.8782371e+00   5.2735801e-01
   9.8908967e+00   5.2597274e-01
   9.9034944e+00   5.2455896e-01
   9.9160354e+00   5.2311737e-01
   9.9285241e+00   5.2164865e-01
   9.9409648e+00   5.2015344e-01
   9.9533610e+00   5.1863239e-01
   9.9657163e+00   5.1708610e-01
   9.9780338e+00   5.1551518e-01
   9.9903163e+00   5.1392021e-01
   1.0002566e+01   5.1230174e-01
   1.0014787e+01   5.1066034e-01
   1.0026979e+01   5.0899655e-01
   1.0039147e+01   5.0731087e-01
   1.0051290e+01   5.0560383e-01
   1.0063412e+01   5.0387593e-01
   1.0075514e+01   5.0212766e-01
   1.0087598e+01   5.0035950e-01
   1.0099665e+01   4.9857191e-01
   1.0111716e+01   4.9676536e-01
   1.0123754e+01   4.9494030e-01
   1.0135779e+01   4.9309717e-01
   1.0147792e+01   4.9123641e-01
   1.0159795e+01   4.8935845e-01
   1.0171789e+01   4.8746369e-01
   1.0183774e+01   4.8555256e-01
   1.0195753e+01   4.8362547e-01
   1.0207725e+01   4.8168280e-01
   1.0219692e+01   4.7972495e-01
   1.0231654e+01   4.7775231e-01
   1.0243613e+01   4.7576526e-01
   1.0255569e+01   4.7376417e-01
   1.0267523e+01   4.7174941e-01
   1.0279476e+01   4.6972135e-01
   1.0291428e+01   4.6768033e-01
   1.0303380e+01   4.6562672e-01
   1.0315333e+01   4.6356086e-01
   1.0327288e+01   4.6148310e-01
   1.0339244e+01   4.5939376e-01
   1.0351203e+01   4.5729320e-01
   1.0363166e+01   4.5518172e-01
   1.0375132e+01   4.5305967e-01
   1.0387103e+01   4.5092736e-01
   1.0399078e+01   4.4878510e-01
   1.0411059e+01   4.4663322e-01
   1.0423046e+01   4.4447200e-01
   1.0435039e+01   4.4230177e-01
   1.0447039e+01   4.4012283e-01
   1.0459046e+01   4.3793546e-01
   1.0471061e+01   4.3573996e-01
   1.0483084e+01   4.3353662e-01
   1.0495116e+01   4.3132573e-01
   1.0507157e+01   4.2910756e-01
   1.0519208e+01   4.2688241e-01
   1.0531268e+01   4.2465054e-01
   1.0543338e+01   4.2241222e-01
   1.0555420e+01   4.2016773e-01
   1.0567512e+01   4.1791733e-01
   1.0579615e+01   4.1566129e-01
   1.0591731e+01   4.1339986e-01
   1.0603858e+01   4.1113329e-01
   1.0615998e+01   4.0886186e-01
   1.0628151e+01   4.0658580e-01
   1.0640317e+01   4.0430536e-01
   1.0652496e+01   4.0202078e-01
   1.0664689e+01   3.9973232e-01
   1.0676897e+01   3.9744021e-01
   1.0689118e+01   3.9514468e-01
   1.0701355e+01   3.9284597e-01
   1.0713607e+01   3.9054431e-01
   1.0725874e+01   3.8823993e-01
   1.0738156e+01   3.8593306e-01
   1.0750455e+01   3.8362391e-01
   1.0762770e+01   3.8131271e-01
   1.0775101e+01   3.7899967e-01
   1.0787449e+01   3.7668502e-01
   1.0799815e+01   3.7436896e-01
   1.0812198e+01   3.7205171e-01
   1.0824598e+01   3.6973347e-01
   1.0837017e+01   3.6741445e-01
   1.0849453e+01   3.6509485e-01
   1.0861908e+01   3.6277487e-01
   1.0874382e+01   3.6045471e-01
   1.0886875e+01   3.5813457e-01
   1.0899388e+01   3.5581464e-01
   1.0911920e+01   3.5349512e-01
   1.0924471e+01   3.5117618e-01
   1.0937043e+01   3.4885803e-01
   1.0949635e+01   3.4654084e-01
   1.0962248e+01   3.4422479e-01
   1.0974881e+01   3.4191007e-01
   1.0987536e+01   3.3959686e-01
   1.1000212e+01   3.3728532e-01
   1.1012909e+01   3.3497564e-01
   1.1025629e+01   3.3266798e-01
   1.1038370e+01   3.3036253e-01
   1.1051134e+01   3.2805943e-01
   1.1063921e+01   3.2575886e-01
   1.1076730e+01   3.2346098e-01
   1.1089562e+01   3.2116596e-01
   1.1102418e+01   3.1887395e-01
   1.1115297e+01   3.1658511e-01
   1.1128200e+01   3.1429959e-01
   1.1141127e+01   3.1201755e-01
   1.1154078e+01   3.0973914e-01
   1.1167054e+01   3.0746450e-01
   1.1180054e+01   3.0519379e-01
   1.1193080e+01   3.0292716e-01
   1.1206130e+01   3.0066473e-01
   1.1219206e+01   2.9840667e-01
   1.1232308e+01   2.9615309e-01
   1.1245436e+01   2.9390415e-01
   1.1258590e+01   2.9165998e-01
   1.1271770e+01   2.8942071e-01
   1.1284977e+01   2.8718648e-01
   1.1298211e+01   2.8495741e-01
   1.1311472e+01   2.8273364e-01
   1.1324760e+01   2.8051528e-01
   1.1338076e+01   2.7830247e-01
   1.1351419e+01   2.7609533e-01
   1.1364791e+01   2.7389398e-01
   1.1378191e+01   2.7169853e-01
   1.1391619e+01   2.6950911e-01
   1.1405077e+01   2.6732583e-01
   1.1418563e+01   2.6514881e-01
   1.1432079e+01   2.6297816e-01
   1.1445624e+01   2.6081398e-01
   1.1459198e+01   2.5865640e-01
   1.1472803e+01   2.5650551e-01
   1.1486438e+01   2.5436142e-01
   1.1500103e+01   2.5222424e-01
   1.1513799e+01   2.5009406e-01
   1.1527526e+01   2.4797099e-01
   1.1541284e+01   2.4585513e-01
   1.1555074e+01   2.4374657e-01
   1.1568895e+01   2.4164541e-01
   1.1582748e+01   2.3955175e-01
   1.1596633e+01   2.3746567e-01
   1.1610551e+01   2.3538727e-01
   1.1624501e+01   2.3331664e-01
   1.1638484e+01   2.3125386e-01
   1.1652501e+01   2.2919902e-01
   1.1666550e+01   2.2715220e-01
   1.1680634e+01   2.2511349e-01
   1.1694751e+01   2.2308297e-01
   1.1708902e+01   2.2106072e-01
   1.1723088e+01   2.1904682e-01
   1.1737308e+01   2.1704134e-01
   1.1751564e+01   2.1504435e-01
   1.1765854e+01   2.1305595e-01
   1.1780180e+01   2.1107618e-01
   1.1794541e+01   2.0910514e-01
   1.1808939e+01   2.0714288e-01
   1.1823373e+01   2.0518947e-01
   1.1837843e+01   2.0324498e-01
   1.1852350e+01   2.0130948e-01
   1.1866894e+01   1.9938302e-01
   1.1881475e+01   1.9746568e-01
   1.1896094e+01   1.9555751e-01
   1.1910750e+01   1.9365857e-01
   1.1925445e+01   1.9176891e-01
   1.1940178e+01   1.8988860e-01
   1.1954949e+01   1.8801770e-01
   1.1969760e+01   1.8615624e-01
   1.1984610e+01   1.8430429e-01
   1.1999499e+01   1.8246190e-01
   1.2014390e+01   1.8063378e-01
   1.2029251e+01   1.7882363e-01
   1.2044085e+01   1.7703121e-01
   1.2058892e+01   1.7525626e-01
   1.2073672e+01   1.7349855e-01
   1.2088428e+01   1.7175784e-01
   1.2103160e+01   1.7003392e-01
   1.2117869e+01   1.6832657e-01
   1.2132555e+01   1.6663558e-01
   1.2147220e+01   1.6496074e-01
   1.2161865e+01   1.6330184e-01
   1.2176490e+01   1.6165871e-01
   1.2191096e+01   1.6003113e-01
   1.2205684e+01   1.5841894e-01
   1.2220255e+01   1.5682194e-01
   1.2234809e+01   1.5523996e-01
   1.2249347e+01   1.5367283e-01
   1.2263870e+01   1.5212038e-01
   1.2278379e+01   1.5058244e-01
   1.2292873e+01   1.4905884e-01
   1.2307354e+01   1.4754944e-01
   1.2321822e+01   1.4605407e-01
   1.2336278e+01   1.4457258e-01
   1.2350723e+01   1.4310483e-01
   1.2365157e+01   1.4165066e-01
   1.2379580e+01   1.4020994e-01
   1.2393994e+01   1.3878251e-01
   1.2408398e+01   1.3736825e-01
   1.2422794e+01   1.3596701e-01
   1.2437181e+01   1.3457866e-01
   1.2451560e+01   1.3320308e-01
   1.2465933e+01   1.3184012e-01
   1.2480298e+01   1.3048967e-01
   1.2494658e+01   1.2915160e-01
   1.2496093e+01   1.2901849e-01
   1.2497528e+01   1.2888550e-01
   1.2498246e+01   1.2881905e-01
   1.2498964e+01   1.2875263e-01
   1.2499322e+01   1.2871943e-01
   1.2499681e+01   1.2868624e-01
   1.2499861e+01   1.2866964e-01
   1.2499879e+01   1.2866798e-01
   1.2499897e+01   1.2866632e-01
   1.2499986e+01   1.2865803e-01
   1.2499997e+01   1.2865699e-01
   1.2499999e+01   1.2865687e-01
   1.2499999e+01   1.2865685e-01
   1.2499999e+01   1.2865684e-01
   1.2500000e+01   1.2865677e-01
   1.2500000e+01   1.2865676e-01
   1.2500000e+01   1.2865676e-01
   1.2500000e+01   1.2865676e-01
   1.2500000e+01   1.2865676e-01
   1.2500000e+01   1.2865676e-01
   1.2500000e+01   1.2865676e-01
   1.2500000e+01   1.2865676e-01
   1.2500000e+01   1.2865675e-01
   1.2500000e+01   1.2865675e-01
   1.2500000e+01   1.2865675e-01
   1.2500000e+01   1.2865675e-01
   1.2500000e+01   1.2865675e-01
   1.2500000e+01   1.2865675e-01
   1.2500000e+01   1.2865675e-01
   1.2500000e+01   1.2865675e-01
   1.2500000e+01   1.2865671e-01
   1.2500002e+01   1.2865653e-01
   1.2500012e+01   1.2865562e-01
   1.2500061e+01   1.2865108e-01
   1.2500307e+01   1.2862837e-01
   1.2501535e+01   1.2851488e-01
   1.2507675e+01   1.2794873e-01
   1.2515282e+01   1.2725019e-01
   1.2522918e+01   1.2655235e-01
   1.2530588e+01   1.2585468e-01
   1.2538292e+01   1.2515720e-01
   1.2546030e+01   1.2445995e-01
   1.2553803e+01   1.2376295e-01
   1.2561611e+01   1.2306624e-01
   1.2569453e+01   1.2236983e-01
   1.2577330e+01   1.2167376e-01
   1.2585242e+01   1.2097805e-01
   1.2593188e+01   1.2028274e-01
   1.2601170e+01   1.1958783e-01
   1.2609186e+01   1.1889337e-01
   1.2617238e+01   1.1819938e-01
   1.2625325e+01   1.1750588e-01
   1.2633447e+01   1.1681290e-01
   1.2641605e+01   1.1612047e-01
   1.2649798e+01   1.1542860e-01
   1.2658027e+01   1.1473732e-01
   1.2666292e+01   1.1404666e-01
   1.2674592e+01   1.1335665e-01
   1.2682929e+01   1.1266729e-01
   1.2691302e+01   1.1197863e-01
   1.2699711e+01   1.1129067e-01
   1.2708157e+01   1.1060345e-01
   1.2716639e+01   1.0991699e-01
   1.2725157e+01   1.0923131e-01
   1.2733713e+01   1.0854643e-01
   1.2742306e+01   1.0786237e-01
   1.2750936e+01   1.0717916e-01
   1.2759603e+01   1.0649682e-01
   1.2768307e+01   1.0581537e-01
   1.2777049e+01   1.0513483e-01
   1.2785829e+01   1.0445523e-01
   1.2794647e+01   1.0377658e-01
   1.2803503e+01   1.0309890e-01
   1.2812398e+01   1.0242222e-01
   1.2821331e+01   1.0174656e-01
   1.2830302e+01   1.0107193e-01
   1.2839313e+01   1.0039836e-01
   1.2848362e+01   9.9725864e-02
   1.2857451e+01   9.9054466e-02
   1.2866579e+01   9.8384185e-02
   1.2875747e+01   9.7715040e-02
   1.2884954e+01   9.7047050e-02
   1.2894202e+01   9.6380235e-02
   1.2903490e+01   9.5714614e-02
   1.2912818e+01   9.5050205e-02
   1.2922187e+01   9.4387027e-02
   1.2931597e+01   9.3725099e-02
   1.2941048e+01   9.3064440e-02
   1.2950541e+01   9.2405067e-02
   1.2960075e+01   9.1746999e-02
   1.2969651e+01   9.1090254e-02
   1.2979269e+01   9.0434850e-02
   1.2988930e+01   8.9780805e-02
   1.2998633e+01   8.9128135e-02
   1.3008379e+01   8.8476860e-02
   1.3018168e+01   8.7826996e-02
   1.3028000e+01   8.7178560e-02
   1.3037876e+01   8.6531569e-02
   1.3047797e+01   8.5886041e-02
   1.3057761e+01   8.5241992e-02
   1.3067770e+01   8.4599439e-02
   1.3077823e+01   8.3958399e-02
   1.3087922e+01   8.3318888e-02
   1.3098066e+01   8.2680923e-02
   1.3108255e+01   8.2044519e-02
   1.3118491e+01   8.1409693e-02
   1.3128773e+01   8.0776461e-02
   1.3139101e+01   8.0144839e-02
   1.3149477e+01   7.9514842e-02
   1.3159900e+01   7.8886487e-02
   1.3170370e+01   7.8259788e-02
   1.3180888e+01   7.7634762e-02
   1.3191454e+01   7.7011424e-02
   1.3202070e+01   7.6389788e-02
   1.3212734e+01   7.5769871e-02
   1.3223447e+01   7.5151687e-02
   1.3234210e+01   7.4535250e-02
   1.3245023e+01   7.3920577e-02
   1.3255887e+01   7.3307681e-02
   1.3266801e+01   7.2696577e-02
   1.3277766e+01   7.2087280e-02
   1.3288783e+01   7.1479805e-02
   1.3299853e+01   7.0874165e-02
   1.3310974e+01   7.0270374e-02
   1.3322148e+01   6.9668448e-02
   1.3333376e+01   6.9068399e-02
   1.3344657e+01   6.8470243e-02
   1.3355992e+01   6.7873992e-02
   1.3367382e+01   6.7279661e-02
   1.3378827e+01   6.6687263e-02
   1.3390327e+01   6.6096811e-02
   1.3401883e+01   6.5508321e-02
   1.3413495e+01   6.4921803e-02
   1.3425164e+01   6.4337273e-02
   1.3436890e+01   6.3754744e-02
   1.3448675e+01   6.3174227e-02
   1.3460517e+01   6.2595738e-02
   1.3472418e+01   6.2019288e-02
   1.3484379e+01   6.1444890e-02
   1.3496399e+01   6.0872557e-02
   1.3508480e+01   6.0302303e-02
   1.3520621e+01   5.9734139e-02
   1.3532824e+01   5.9168078e-02
   1.3545089e+01   5.8604134e-02
   1.3557416e+01   5.8042317e-02
   1.3569807e+01   5.7482640e-02
   1.3582261e+01   5.6925117e-02
   1.3594779e+01   5.6369758e-02
   1.3607362e+01   5.5816577e-02
   1.3620011e+01   5.5265584e-02
   1.3632726e+01   5.4716793e-02
   1.3645508e+01   5.4170214e-02
   1.3658356e+01   5.3625860e-02
   1.3671273e+01   5.3083743e-02
   1.3684259e+01   5.2543873e-02
   1.3697314e+01   5.2006264e-02
   1.3710439e+01   5.1470925e-02
   1.3723634e+01   5.0937869e-02
   1.3736901e+01   5.0407107e-02
   1.3750241e+01   4.9878650e-02
   1.3763653e+01   4.9352510e-02
   1.3777138e+01   4.8828697e-02
   1.3790698e+01   4.8307223e-02
   1.3804334e+01   4.7788099e-02
   1.3818045e+01   4.7271336e-02
   1.3831832e+01   4.6756944e-02
   1.3845698e+01   4.6244934e-02
   1.3859641e+01   4.5735318e-02
   1.3873664e+01   4.5228105e-02
   1.3887767e+01   4.4723307e-02
   1.3901950e+01   4.4220934e-02
   1.3916215e+01   4.3720997e-02
   1.3930563e+01   4.3223505e-02
   1.3944995e+01   4.2728469e-02
   1.3959511e+01   4.2235900e-02
   1.3974112e+01   4.1745807e-02
   1.3988800e+01   4.1258202e-02
   1.4003575e+01   4.0773093e-02
   1.4018439e+01   4.0290491e-02
   1.4033392e+01   3.9810406e-02
   1.4048435e+01   3.9332848e-02
   1.4063569e+01   3.8857826e-02
   1.4078797e+01   3.8385351e-02
   1.4094117e+01   3.7915432e-02
   1.4109533e+01   3.7448078e-02
   1.4125044e+01   3.6983300e-02
   1.4140652e+01   3.6521107e-02
   1.4156359e+01   3.6061507e-02
   1.4172165e+01   3.5604512e-02
   1.4188071e+01   3.5150129e-02
   1.4204049e+01   3.4699211e-02
   1.4220061e+01   3.4252833e-02
   1.4236107e+01   3.3810951e-02
   1.4252187e+01   3.3373529e-02
   1.4268302e+01   3.2940530e-02
   1.4284453e+01   3.2511918e-02
   1.4300639e+01   3.2087656e-02
   1.4316861e+01   3.1667710e-02
   1.4333120e+01   3.1252043e-02
   1.4349416e+01   3.0840620e-02
   1.4365750e+01   3.0433407e-02
   1.4382121e+01   3.0030368e-02
   1.4398531e+01   2.9631470e-02
   1.4414980e+01   2.9236678e-02
   1.4431468e+01   2.8845958e-02
   1.4447995e+01   2.8459276e-02
   1.4464563e+01   2.8076601e-02
   1.4481172e+01   2.7697897e-02
   1.4497822e+01   2.7323134e-02
   1.4514513e+01   2.6952277e-02
   1.4531247e+01   2.6585295e-02
   1.4548023e+01   2.6222156e-02
   1.4564843e+01   2.5862827e-02
   1.4581706e+01   2.5507278e-02
   1.4598613e+01   2.5155478e-02
   1.4615565e+01   2.4807394e-02
   1.4632562e+01   2.4462996e-02
   1.4649605e+01   2.4122254e-02
   1.4666694e+01   2.3785138e-02
   1.4683830e+01   2.3451616e-02
   1.4701014e+01   2.3121660e-02
   1.4718245e+01   2.2795240e-02
   1.4735525e+01   2.2472325e-02
   1.4752854e+01   2.2152888e-02
   1.4770232e+01   2.1836899e-02
   1.4787661e+01   2.1524329e-02
   1.4805140e+01   2.1215151e-02
   1.4822671e+01   2.0909334e-02
   1.4840255e+01   2.0606852e-02
   1.4857890e+01   2.0307677e-02
   1.4875579e+01   2.0011780e-02
   1.4893322e+01   1.9719135e-02
   1.4911119e+01   1.9429714e-02
   1.4928972e+01   1.9143490e-02
   1.4946881e+01   1.8860436e-02
   1.4964846e+01   1.8580526e-02
   1.4982868e+01   1.8303733e-02
   1.5000948e+01   1.8030032e-02
   1.5019087e+01   1.7759395e-02
   1.5037285e+01   1.7491797e-02
   1.5055543e+01   1.7227212e-02
   1.5073862e+01   1.6965616e-02
   1.5092242e+01   1.6706983e-02
   1.5110684e+01   1.6451287e-02
   1.5129190e+01   1.6198503e-02
   1.5147759e+01   1.5948608e-02
   1.5166393e+01   1.5701577e-02
   1.5185092e+01   1.5457385e-02
   1.5203857e+01   1.5216007e-02
   1.5222690e+01   1.4977422e-02
   1.5241590e+01   1.4741603e-02
   1.5260559e+01   1.4508528e-02
   1.5279597e+01   1.4278173e-02
   1.5298705e+01   1.4050516e-02
   1.5317885e+01   1.3825533e-02
   1.5337137e+01   1.3603200e-02
   1.5356463e+01   1.3383496e-02
   1.5375862e+01   1.3166398e-02
   1.5395336e+01   1.2951883e-02
   1.5414886e+01   1.2739929e-02
   1.5434513e+01   1.2530514e-02
   1.5454217e+01   1.2323616e-02
   1.5474001e+01   1.2119214e-02
   1.5493865e+01   1.1917285e-02
   1.5513809e+01   1.1717809e-02
   1.5533836e+01   1.1520764e-02
   1.5553945e+01   1.1326128e-02
   1.5574139e+01   1.1133882e-02
   1.5594418e+01   1.0944004e-02
   1.5614784e+01   1.0756474e-02
   1.5635237e+01   1.0571270e-02
   1.5655779e+01   1.0388374e-02
   1.5676411e+01   1.0207763e-02
   1.5697134e+01   1.0029419e-02
   1.5717950e+01   9.8533222e-03
   1.5738859e+01   9.6794518e-03
   1.5759863e+01   9.5077885e-03
   1.5780964e+01   9.3383129e-03
   1.5802162e+01   9.1710056e-03
   1.5823459e+01   9.0058476e-03
   1.5844857e+01   8.8428196e-03
   1.5866357e+01   8.6819029e-03
   1.5887960e+01   8.5230787e-03
   1.5909667e+01   8.3663282e-03
   1.5931481e+01   8.2116331e-03
   1.5953403e+01   8.0589749e-03
   1.5975434e+01   7.9083355e-03
   1.5997576e+01   7.7596966e-03
   1.6019830e+01   7.6130404e-03
   1.6042199e+01   7.4683491e-03
   1.6064684e+01   7.3256048e-03
   1.6087286e+01   7.1847901e-03
   1.6110008e+01   7.0458874e-03
   1.6132851e+01   6.9088795e-03
   1.6155817e+01   6.7737491e-03
   1.6178909e+01   6.6404792e-03
   1.6202127e+01   6.5090528e-03
   1.6225474e+01   6.3794531e-03
   1.6248951e+01   6.2516634e-03
   1.6272562e+01   6.1256670e-03
   1.6296308e+01   6.0014476e-03
   1.6320191e+01   5.8789886e-03
   1.6344213e+01   5.7582740e-03
   1.6368377e+01   5.6392876e-03
   1.6392685e+01   5.5220134e-03
   1.6417139e+01   5.4064355e-03
   1.6441741e+01   5.2925381e-03
   1.6466495e+01   5.1803056e-03
   1.6491403e+01   5.0697223e-03
   1.6516466e+01   4.9607729e-03
   1.6541689e+01   4.8534421e-03
   1.6567073e+01   4.7477146e-03
   1.6592622e+01   4.6435752e-03
   1.6618337e+01   4.5410091e-03
   1.6644223e+01   4.4400012e-03
   1.6670282e+01   4.3405368e-03
   1.6696518e+01   4.2426013e-03
   1.6722932e+01   4.1461799e-03
   1.6749530e+01   4.0512583e-03
   1.6776313e+01   3.9578220e-03
   1.6803285e+01   3.8658568e-03
   1.6830450e+01   3.7753485e-03
   1.6857812e+01   3.6862830e-03
   1.6885374e+01   3.5986463e-03
   1.6913139e+01   3.5124246e-03
   1.6941112e+01   3.4276040e-03
   1.6969298e+01   3.3441709e-03
   1.6997699e+01   3.2621117e-03
   1.7026320e+01   3.1814129e-03
   1.7055165e+01   3.1020610e-03
   1.7084240e+01   3.0240428e-03
   1.7113548e+01   2.9473451e-03
   1.7143094e+01   2.8719547e-03
   1.7172884e+01   2.7978585e-03
   1.7202922e+01   2.7250437e-03
   1.7233213e+01   2.6534974e-03
   1.7263764e+01   2.5832068e-03
   1.7294578e+01   2.5141592e-03
   1.7325663e+01   2.4463420e-03
   1.7357024e+01   2.3797428e-03
   1.7388667e+01   2.3143491e-03
   1.7420598e+01   2.2501485e-03
   1.7452824e+01   2.1871288e-03
   1.7485351e+01   2.1252779e-03
   1.7488635e+01   2.1191305e-03
   1.7491918e+01   2.1130005e-03
   1.7493560e+01   2.1099420e-03
   1.7495202e+01   2.1068879e-03
   1.7496023e+01   2.1053625e-03
   1.7496844e+01   2.1038382e-03
   1.7497254e+01   2.1030764e-03
   1.7497664e+01   2.1023149e-03
   1.7499717e+01   2.0985115e-03
   1.7499973e+01   2.0980366e-03
   1.7499999e+01   2.0979891e-03
   1.7500000e+01   2.0979878e-03
   1.7500000e+01   2.0979875e-03
   1.7500000e+01   2.0979873e-03
   1.7500000e+01   2.0979870e-03
   1.7500000e+01   2.0979870e-03
   1.7500000e+01   2.0979870e-03
   1.7500000e+01   2.0979870e-03
   1.7500000e+01   2.0979870e-03
   1.7500000e+01   2.0979870e-03
   1.7500000e+01   2.0979870e-03
   1.7500000e+01   2.0979870e-03
   1.7500000e+01   2.0979870e-03
   1.7500000e+01   2.0979870e-03
   1.7500000e+01   2.0979869e-03
   1.7500000e+01   2.0979867e-03
   1.7500001e+01   2.0979857e-03
   1.7500003e+01   2.0979805e-03
   1.7500017e+01   2.0979546e-03
   1.7500087e+01   2.0978253e-03
   1.7500437e+01   2.0971787e-03
   1.7502183e+01   2.0939488e-03
   1.7510426e+01   2.0787742e-03
   1.7518674e+01   2.0636965e-03
   1.7526958e+01   2.0486612e-03
   1.7535278e+01   2.0336689e-03
   1.7543635e+01   2.0187200e-03
   1.7552027e+01   2.0038150e-03
   1.7560456e+01   1.9889543e-03
   1.7568921e+01   1.9741382e-03
   1.7577423e+01   1.9593671e-03
   1.7585962e+01   1.9446414e-03
   1.7594538e+01   1.9299616e-03
   1.7603151e+01   1.9153278e-03
   1.7611801e+01   1.9007406e-03
   1.7620488e+01   1.8862002e-03
   1.7629213e+01   1.8717070e-03
   1.7637976e+01   1.8572614e-03
   1.7646777e+01   1.8428635e-03
   1.7655615e+01   1.8285139e-03
   1.7664492e+01   1.8142128e-03
   1.7673407e+01   1.7999605e-03
   1.7682361e+01   1.7857573e-03
   1.7691354e+01   1.7716035e-03
   1.7700386e+01   1.7574994e-03
   1.7709456e+01   1.7434453e-03
   1.7718566e+01   1.7294414e-03
   1.7727716e+01   1.7154882e-03
   1.7736905e+01   1.7015857e-03
   1.7746135e+01   1.6877343e-03
   1.7755404e+01   1.6739342e-03
   1.7764714e+01   1.6601857e-03
   1.7774065e+01   1.6464890e-03
   1.7783456e+01   1.6328445e-03
   1.7792888e+01   1.6192522e-03
   1.7802362e+01   1.6057125e-03
   1.7811877e+01   1.5922256e-03
   1.7821434e+01   1.5787916e-03
   1.7831033e+01   1.5654109e-03
   1.7840674e+01   1.5520836e-03
   1.7850358e+01   1.5388099e-03
   1.7860084e+01   1.5255901e-03
   1.7869853e+01   1.5124243e-03
   1.7879666e+01   1.4993128e-03
   1.7889522e+01   1.4862557e-03
   1.7899422e+01   1.4732532e-03
   1.7909366e+01   1.4603055e-03
   1.7919354e+01   1.4474127e-03
   1.7929388e+01   1.4345752e-03
   1.7939466e+01   1.4217929e-03
   1.7949589e+01   1.4090661e-03
   1.7959758e+01   1.3963950e-03
   1.7969972e+01   1.3837797e-03
   1.7980233e+01   1.3712203e-03
   1.7990540e+01   1.3587171e-03
   1.8000894e+01   1.3462701e-03
   1.8011295e+01   1.3338795e-03
   1.8021744e+01   1.3215454e-03
   1.8032240e+01   1.3092681e-03
   1.8042784e+01   1.2970475e-03
   1.8053377e+01   1.2848839e-03
   1.8064019e+01   1.2727774e-03
   1.8074710e+01   1.2607280e-03
   1.8085450e+01   1.2487360e-03
   1.8096240e+01   1.2368014e-03
   1.8107081e+01   1.2249243e-03
   1.8117972e+01   1.2131049e-03
   1.8128914e+01   1.2013432e-03
   1.8139907e+01   1.1896394e-03
   1.8150953e+01   1.1779935e-03
   1.8162050e+01   1.1664057e-03
   1.8173200e+01   1.1548761e-03
   1.8184403e+01   1.1434047e-03
   1.8195660e+01   1.1319917e-03
   1.8206970e+01   1.1206370e-03
   1.8218335e+01   1.1093409e-03
   1.8229755e+01   1.0981034e-03
   1.8241229e+01   1.0869245e-03
   1.8252760e+01   1.0758044e-03
   1.8264346e+01   1.0647430e-03
   1.8275990e+01   1.0537406e-03
   1.8287690e+01   1.0427971e-03
   1.8299447e+01   1.0319126e-03
   1.8311263e+01   1.0210872e-03
   1.8323137e+01   1.0103209e-03
   1.8335071e+01   9.9961387e-04
   1.8347064e+01   9.8896604e-04
   1.8359117e+01   9.7837752e-04
   1.8371230e+01   9.6784835e-04
   1.8383405e+01   9.5737857e-04
   1.8395642e+01   9.4696824e-04
   1.8407940e+01   9.3661741e-04
   1.8420302e+01   9.2632610e-04
   1.8432727e+01   9.1609436e-04
   1.8445216e+01   9.0592222e-04
   1.8457770e+01   8.9580973e-04
   1.8470388e+01   8.8575691e-04
   1.8483073e+01   8.7576379e-04
   1.8495824e+01   8.6583041e-04
   1.8508642e+01   8.5595678e-04
   1.8521528e+01   8.4614293e-04
   1.8534482e+01   8.3638889e-04
   1.8547505e+01   8.2669468e-04
   1.8560598e+01   8.1706030e-04
   1.8573761e+01   8.0748579e-04
   1.8586996e+01   7.9797115e-04
   1.8600302e+01   7.8851639e-04
   1.8613681e+01   7.7912153e-04
   1.8627133e+01   7.6978658e-04
   1.8640659e+01   7.6051154e-04
   1.8654259e+01   7.5129641e-04
   1.8667936e+01   7.4214121e-04
   1.8681688e+01   7.3304592e-04
   1.8695518e+01   7.2401056e-04
   1.8709426e+01   7.1503511e-04
   1.8723412e+01   7.0611959e-04
   1.8737478e+01   6.9726397e-04
   1.8751625e+01   6.8846825e-04
   1.8765853e+01   6.7973243e-04
   1.8780163e+01   6.7105649e-04
   1.8794556e+01   6.6244042e-04
   1.8809033e+01   6.5388421e-04
   1.8823596e+01   6.4538784e-04
   1.8838244e+01   6.3695130e-04
   1.8852979e+01   6.2857456e-04
   1.8867802e+01   6.2025760e-04
   1.8882714e+01   6.1200041e-04
   1.8897716e+01   6.0380296e-04
   1.8912809e+01   5.9566523e-04
   1.8927993e+01   5.8758718e-04
   1.8943271e+01   5.7956880e-04
   1.8958644e+01   5.7161004e-04
   1.8974111e+01   5.6371089e-04
   1.8989675e+01   5.5587130e-04
   1.9005336e+01   5.4809125e-04
   1.9021097e+01   5.4037070e-04
   1.9036957e+01   5.3270961e-04
   1.9052919e+01   5.2510794e-04
   1.9068983e+01   5.1756566e-04
   1.9085151e+01   5.1008272e-04
   1.9101424e+01   5.0265908e-04
   1.9117803e+01   4.9529469e-04
   1.9134290e+01   4.8798952e-04
   1.9150886e+01   4.8074351e-04
   1.9167593e+01   4.7355661e-04
   1.9184412e+01   4.6642878e-04
   1.9201345e+01   4.5935996e-04
   1.9218392e+01   4.5235011e-04
   1.9235556e+01   4.4539916e-04
   1.9252838e+01   4.3850707e-04
   1.9270239e+01   4.3167377e-04
   1.9287762e+01   4.2489921e-04
   1.9305408e+01   4.1818333e-04
   1.9323178e+01   4.1152607e-04
   1.9341075e+01   4.0492737e-04
   1.9359100e+01   3.9838715e-04
   1.9377255e+01   3.9190537e-04
   1.9395542e+01   3.8548195e-04
   1.9413962e+01   3.7911683e-04
   1.9432518e+01   3.7280993e-04
   1.9451211e+01   3.6656118e-04
   1.9470044e+01   3.6037053e-04
   1.9489019e+01   3.5423788e-04
   1.9508137e+01   3.4816317e-04
   1.9527402e+01   3.4214632e-04
   1.9546814e+01   3.3618726e-04
   1.9566377e+01   3.3028590e-04
   1.9586092e+01   3.2444217e-04
   1.9605963e+01   3.1865599e-04
   1.9625991e+01   3.1292726e-04
   1.9646179e+01   3.0725592e-04
   1.9666529e+01   3.0164187e-04
   1.9687044e+01   2.9608503e-04
   1.9707727e+01   2.9058531e-04
   1.9728580e+01   2.8514262e-04
   1.9749607e+01   2.7975686e-04
   1.9770809e+01   2.7442795e-04
   1.9792191e+01   2.6915580e-04
   1.9813754e+01   2.6394030e-04
   1.9835503e+01   2.5878136e-04
   1.9857440e+01   2.5367889e-04
   1.9879568e+01   2.4863278e-04
   1.9901891e+01   2.4364293e-04
   1.9924412e+01   2.3870924e-04
   1.9947135e+01   2.3383160e-04
   1.9970063e+01   2.2900992e-04
   1.9993200e+01   2.2424407e-04
   2.0000000e+01   2.2286220e-04

